Homogenized harmonic balance finite element method for nonlinear eddy current simulations of fast corrector magnets

This paper develops a homogenized harmonic balance finite element method (HomHBFEM) to predict the dynamic behavior of magnets with fast excitation cycles, including eddy current and skin effects. A homogenization technique for laminated yokes avoids resolving the individual laminates and the skin depth in the finite element (FE) mesh. Instead, the yoke is represented by a bulk surrogate material with frequency-dependent parameters. The ferromagnetic saturation of the yoke at higher excitation currents is tackled by a harmonic balance method, which accounts for a coupled set of frequency components. Thereby, a computationally expensive time-stepping of the eddy-current field problem and a convolution of the homogenized yoke model are avoided. The HomHBFEM enables, for the first time, to conduct nonlinear simulations of fast corrector magnets, which are embedded in a fast orbit feedback system to counteract orbit disturbances over a broad frequency spectrum, and thus guarantee a stable light-source operation. The results show the impact of the nonlinearity on the phase lag and the field attenuation as well as the eddy current losses at frequencies up to 65 kHz. The numerical validation for a C-dipole magnet example shows that the HomHBFEM achieves a sufficient accuracy at an affordable computational effort, with simulation times of a few hours. In comparison, standard 3D transient FE simulations need to resolve the lamination thickness and the skin depth in space and the largest relevant frequency in time, which leads to a two to three orders of magnitude larger mesh and prohibitive computational effort, with simulation times of a few weeks on a contemporary computer server.

==> data_fig_10a_cst.txt <==
0.000000000000000000e+00 1.469324291621532330e+00
1.250000000000000060e-05 1.421928039256676435e+00
2.500000000000000120e-05 1.367746249894401744e+00
3.750000000000000349e-05 1.306701993364724812e+00
5.000000000000000240e-05 1.238782229308907246e+00
6.250000000000000130e-05 1.161787637040113674e+00
7.500000000000000698e-05 1.071401294677677418e+00
8.749999999999999911e-05 9.653560014757104346e-01
1.000000000000000048e-04 8.471699309945455170e-01
1.125000000000000105e-04 7.247172013676660418e-01
1.250000000000000026e-04 6.015935181020457545e-01
1.375000000000000083e-04 4.780922229482799657e-01
1.500000000000000140e-04 3.552710899789220944e-01
1.625000000000000196e-04 2.366277656127671047e-01
1.749999999999999982e-04 1.299225783903104336e-01
1.875000000000000039e-04 6.529026803005660851e-02
2.000000000000000096e-04 1.034749198884076099e-01
2.125000000000000153e-04 1.692561172193958186e-01
2.250000000000000209e-04 2.289740793468659774e-01
2.374999999999999995e-04 2.809965269445501845e-01
2.500000000000000052e-04 3.277789613126593227e-01
2.625000000000000380e-04 3.728161830099911422e-01
2.750000000000000166e-04 4.200628500997828363e-01
2.874999999999999951e-04 4.737148510538927715e-01
3.000000000000000279e-04 5.379670298710872434e-01
3.125000000000000065e-04 6.162598863569348495e-01
3.250000000000000393e-04 7.104287796721284742e-01
3.375000000000000179e-04 8.198253444506848897e-01
3.499999999999999964e-04 9.411826348484831906e-01
3.625000000000000292e-04 1.069316565043729517e+00
3.750000000000000078e-04 1.197219280567441979e+00
3.875000000000000406e-04 1.314202382872940555e+00
4.000000000000000192e-04 1.414991974014754739e+00
4.124999999999999977e-04 1.487767717608192264e+00
4.250000000000000305e-04 1.526585415034969362e+00
4.375000000000000091e-04 1.545131274185926440e+00
4.500000000000000419e-04 1.555743285070634085e+00
4.625000000000000205e-04 1.554451365050107281e+00
4.749999999999999990e-04 1.540149688867515465e+00
4.875000000000000318e-04 1.511659497734022306e+00
5.000000000000000104e-04 1.471900182072501284e+00
5.125000000000000432e-04 1.424924159684753944e+00
5.250000000000000760e-04 1.371303024848884666e+00
5.375000000000000003e-04 1.310932354507837738e+00
5.500000000000000331e-04 1.243717752454863268e+00
5.625000000000000659e-04 1.167492191050670591e+00
5.749999999999999903e-04 1.078068637852381828e+00
5.875000000000000231e-04 9.730849889045855017e-01
6.000000000000000559e-04 8.557964113245040139e-01
6.124999999999999802e-04 7.340129239053968524e-01
6.250000000000000130e-04 6.114046267774738697e-01
6.375000000000000458e-04 4.883905572532107886e-01
6.500000000000000786e-04 3.661940323968267963e-01
6.625000000000000029e-04 2.484275859977169432e-01
6.750000000000000357e-04 1.427208247716313383e-01
6.875000000000000685e-04 7.467829155663002760e-02
6.999999999999999929e-04 1.003481101470574260e-01
7.125000000000000257e-04 1.623582264688813170e-01
7.250000000000000585e-04 2.208618498692918874e-01
7.374999999999999828e-04 2.723467221821544437e-01
7.500000000000000156e-04 3.188451214330651484e-01
7.625000000000000484e-04 3.637119740102546794e-01
7.750000000000000812e-04 4.108517506432456945e-01
7.875000000000000056e-04 4.644570641963457480e-01
8.000000000000000383e-04 5.287421879960502169e-01
8.125000000000000711e-04 6.071830263625374036e-01
8.249999999999999955e-04 7.016187359307725080e-01
8.375000000000000283e-04 8.114126509611691018e-01
8.500000000000000611e-04 9.332815949298909342e-01
8.625000000000000938e-04 1.062071102136258771e+00
8.750000000000000182e-04 1.190898767933226132e+00
8.875000000000000510e-04 1.309063884244483722e+00
9.000000000000000838e-04 1.411132854188561048e+00
9.125000000000000082e-04 1.485418668077045590e+00
9.250000000000000409e-04 1.525230750974670535e+00
9.375000000000000737e-04 1.544117987902275502e+00
9.499999999999999981e-04 1.554777429691991841e+00
9.625000000000000309e-04 1.553536728020930902e+00
9.750000000000000637e-04 1.539165623636961522e+00
9.875000000000000965e-04 1.510541318652048215e+00


==> data_fig_10a_homhbfem1.txt <==
0.000000000000000000e+00 1.221363158758028922e+00
1.250000000000000060e-05 1.212208859733245880e+00
2.500000000000000120e-05 1.186719973927345739e+00
3.750000000000000349e-05 1.146829280978941989e+00
5.000000000000000240e-05 1.094837802002412763e+00
6.250000000000000130e-05 1.033211959610426112e+00
7.500000000000000698e-05 9.644033847525942393e-01
8.749999999999999911e-05 8.907086172457181483e-01
1.000000000000000048e-04 8.141780079283552629e-01
1.125000000000000105e-04 7.365744568539064341e-01
1.250000000000000026e-04 6.593746308888912555e-01
1.375000000000000083e-04 5.837992504782552050e-01
1.500000000000000140e-04 5.108558088981066669e-01
1.625000000000000196e-04 4.413770856182350211e-01
1.749999999999999982e-04 3.760419111051367391e-01
1.875000000000000039e-04 3.153702355582968520e-01
2.000000000000000096e-04 2.596917162155438774e-01
2.125000000000000153e-04 2.090947834862228183e-01
2.250000000000000209e-04 1.633712293991481379e-01
2.374999999999999995e-04 1.219834129827732094e-01
2.500000000000000052e-04 8.412320867354350362e-02
2.625000000000000380e-04 4.923314999708822831e-02
2.750000000000000166e-04 2.279663681418347271e-02
2.874999999999999951e-04 3.905598327393988711e-02
3.000000000000000279e-04 7.932773042854845968e-02
3.125000000000000065e-04 1.284409645049410520e-01
3.250000000000000393e-04 1.863408166881496686e-01
3.375000000000000179e-04 2.538202677958893982e-01
3.499999999999999964e-04 3.311577308032138678e-01
3.625000000000000292e-04 4.178203203779721764e-01
3.750000000000000078e-04 5.123798146534721543e-01
3.875000000000000406e-04 6.125468248986726261e-01
4.000000000000000192e-04 7.153011456028821602e-01
4.124999999999999977e-04 8.171010030283498704e-01
4.250000000000000305e-04 9.141484578735308286e-01
4.375000000000000091e-04 1.002682563210019362e+00
4.500000000000000419e-04 1.079268930728354725e+00
4.625000000000000205e-04 1.141055140562802439e+00
4.749999999999999990e-04 1.185966028501801439e+00
4.875000000000000318e-04 1.212820709716698309e+00
5.000000000000000104e-04 1.221363158758029144e+00
5.125000000000000432e-04 1.212208859733245880e+00
5.250000000000000760e-04 1.186719973927345739e+00
5.375000000000000003e-04 1.146829280978941989e+00
5.500000000000000331e-04 1.094837802002412985e+00
5.625000000000000659e-04 1.033211959610426112e+00
5.749999999999999903e-04 9.644033847525946834e-01
5.875000000000000231e-04 8.907086172457182593e-01
6.000000000000000559e-04 8.141780079283555960e-01
6.124999999999999802e-04 7.365744568539066561e-01
6.250000000000000130e-04 6.593746308888911445e-01
6.375000000000000458e-04 5.837992504782546499e-01
6.500000000000000786e-04 5.108558088981070000e-01
6.625000000000000029e-04 4.413770856182351876e-01
6.750000000000000357e-04 3.760419111051368501e-01
6.875000000000000685e-04 3.153702355582960748e-01
6.999999999999999929e-04 2.596917162155439329e-01
7.125000000000000257e-04 2.090947834862226518e-01
7.250000000000000585e-04 1.633712293991482767e-01
7.374999999999999828e-04 1.219834129827739588e-01
7.500000000000000156e-04 8.412320867354347587e-02
7.625000000000000484e-04 4.923314999708836709e-02
7.750000000000000812e-04 2.279663681418353516e-02
7.875000000000000056e-04 3.905598327393912383e-02
8.000000000000000383e-04 7.932773042854843193e-02
8.125000000000000711e-04 1.284409645049409132e-01
8.249999999999999955e-04 1.863408166881496408e-01
8.375000000000000283e-04 2.538202677958884546e-01
8.500000000000000611e-04 3.311577308032138678e-01
8.625000000000000938e-04 4.178203203779722874e-01
8.750000000000000182e-04 5.123798146534721543e-01
8.875000000000000510e-04 6.125468248986719599e-01
9.000000000000000838e-04 7.153011456028821602e-01
9.125000000000000082e-04 8.171010030283499814e-01
9.250000000000000409e-04 9.141484578735304956e-01
9.375000000000000737e-04 1.002682563210019584e+00
9.499999999999999981e-04 1.079268930728354281e+00
9.625000000000000309e-04 1.141055140562802439e+00
9.750000000000000637e-04 1.185966028501801661e+00
9.875000000000000965e-04 1.212820709716698531e+00


==> data_fig_10a_homhbfem2.txt <==
0.000000000000000000e+00 1.499375082411300131e+00
1.250000000000000060e-05 1.478367776847704818e+00
2.500000000000000120e-05 1.446138163108304342e+00
3.750000000000000349e-05 1.402595975847728882e+00
5.000000000000000240e-05 1.347219779569859499e+00
6.250000000000000130e-05 1.279263791283876905e+00
7.500000000000000698e-05 1.198054120408790446e+00
8.749999999999999911e-05 1.103321556476076104e+00
1.000000000000000048e-04 9.955104247193173883e-01
1.125000000000000105e-04 8.760049852322031594e-01
1.250000000000000026e-04 7.472263741162904482e-01
1.375000000000000083e-04 6.125729816885088219e-01
1.500000000000000140e-04 4.762038015966926774e-01
1.625000000000000196e-04 3.426993496500920222e-01
1.749999999999999982e-04 2.167088922469662671e-01
1.875000000000000039e-04 1.032038418408023212e-01
2.000000000000000096e-04 2.936615403555198692e-02
2.125000000000000153e-04 9.442229577259773909e-02
2.250000000000000209e-04 1.642132308842223498e-01
2.374999999999999995e-04 2.221096858985281697e-01
2.500000000000000052e-04 2.702949397326864234e-01
2.625000000000000380e-04 3.127257250877076844e-01
2.750000000000000166e-04 3.539942503338866508e-01
2.874999999999999951e-04 3.986658070390082242e-01
3.000000000000000279e-04 4.507072950522595933e-01
3.125000000000000065e-04 5.130144504802914840e-01
3.250000000000000393e-04 5.870746838836796710e-01
3.375000000000000179e-04 6.728002888385306024e-01
3.499999999999999964e-04 7.685552018218778647e-01
3.625000000000000292e-04 8.713734869049057918e-01
3.750000000000000078e-04 9.773361765114580990e-01
3.875000000000000406e-04 1.082047526142742244e+00
4.000000000000000192e-04 1.181138672748920149e+00
4.124999999999999977e-04 1.270726386641853223e+00
4.250000000000000305e-04 1.347765154274175980e+00
4.375000000000000091e-04 1.410249840510236607e+00
4.500000000000000419e-04 1.457250722301199675e+00
4.625000000000000205e-04 1.488789162858376258e+00
4.749999999999999990e-04 1.505586658987433823e+00
4.875000000000000318e-04 1.508738715709526668e+00
5.000000000000000104e-04 1.499375082411300131e+00
5.125000000000000432e-04 1.478367776847704818e+00
5.250000000000000760e-04 1.446138163108304342e+00
5.375000000000000003e-04 1.402595975847728660e+00
5.500000000000000331e-04 1.347219779569859721e+00
5.625000000000000659e-04 1.279263791283877572e+00
5.749999999999999903e-04 1.198054120408791334e+00
5.875000000000000231e-04 1.103321556476076326e+00
6.000000000000000559e-04 9.955104247193174993e-01
6.124999999999999802e-04 8.760049852322040476e-01
6.250000000000000130e-04 7.472263741162905593e-01
6.375000000000000458e-04 6.125729816885083778e-01
6.500000000000000786e-04 4.762038015966926774e-01
6.625000000000000029e-04 3.426993496500928549e-01
6.750000000000000357e-04 2.167088922469662948e-01
6.875000000000000685e-04 1.032038418408018493e-01
6.999999999999999929e-04 2.936615403555194875e-02
7.125000000000000257e-04 9.442229577259728113e-02
7.250000000000000585e-04 1.642132308842222388e-01
7.374999999999999828e-04 2.221096858985278089e-01
7.500000000000000156e-04 2.702949397326864234e-01
7.625000000000000484e-04 3.127257250877079620e-01
7.750000000000000812e-04 3.539942503338861512e-01
7.875000000000000056e-04 3.986658070390078357e-01
8.000000000000000383e-04 4.507072950522593713e-01
8.125000000000000711e-04 5.130144504802915950e-01
8.249999999999999955e-04 5.870746838836796710e-01
8.375000000000000283e-04 6.728002888385299363e-01
8.500000000000000611e-04 7.685552018218778647e-01
8.625000000000000938e-04 8.713734869049063470e-01
8.750000000000000182e-04 9.773361765114582100e-01
8.875000000000000510e-04 1.082047526142742244e+00
9.000000000000000838e-04 1.181138672748919705e+00
9.125000000000000082e-04 1.270726386641853667e+00
9.250000000000000409e-04 1.347765154274175758e+00
9.375000000000000737e-04 1.410249840510236607e+00
9.499999999999999981e-04 1.457250722301199231e+00
9.625000000000000309e-04 1.488789162858376036e+00
9.750000000000000637e-04 1.505586658987434046e+00
9.875000000000000965e-04 1.508738715709526668e+00


==> data_fig_10b_cst.txt <==
0.000000000000000000e+00 9.097510811679505871e-02
1.250000000000000060e-05 1.485403111203381088e-01
2.500000000000000120e-05 2.084683546232742324e-01
3.750000000000000349e-05 2.671860867992134625e-01
5.000000000000000240e-05 3.219762327408451918e-01
6.250000000000000130e-05 3.712966893313119354e-01
7.500000000000000698e-05 4.144896731810294721e-01
8.749999999999999911e-05 4.514522415158080393e-01
1.000000000000000048e-04 4.823195416402237812e-01
1.125000000000000105e-04 5.073636181630657438e-01
1.250000000000000026e-04 5.269165865888767453e-01
1.375000000000000083e-04 5.412649039579705557e-01
1.500000000000000140e-04 5.507105061597884488e-01
1.625000000000000196e-04 5.556210391748581667e-01
1.749999999999999982e-04 5.563602701427815544e-01
1.875000000000000039e-04 5.533319347113544451e-01
2.000000000000000096e-04 5.469157710601117994e-01
2.125000000000000153e-04 5.374839174309058443e-01
2.250000000000000209e-04 5.253913574918638307e-01
2.374999999999999995e-04 5.109776750605671269e-01
2.500000000000000052e-04 4.945724208198944982e-01
2.625000000000000380e-04 4.764917093913290658e-01
2.750000000000000166e-04 4.570233700867549764e-01
2.874999999999999951e-04 4.364477604629446450e-01
3.000000000000000279e-04 4.150115179002288324e-01
3.125000000000000065e-04 3.929046293255202271e-01
3.250000000000000393e-04 3.702597787025561082e-01
3.375000000000000179e-04 3.471677276237447041e-01
3.499999999999999964e-04 3.236245856504684770e-01
3.625000000000000292e-04 2.995309996267131458e-01
3.750000000000000078e-04 2.746949660536266991e-01
3.875000000000000406e-04 2.489066632688084479e-01
4.000000000000000192e-04 2.218351586279404541e-01
4.124999999999999977e-04 1.928388747318347252e-01
4.250000000000000305e-04 1.614559454297116448e-01
4.375000000000000091e-04 1.278451272784620618e-01
4.500000000000000419e-04 9.160744394395813062e-02
4.625000000000000205e-04 5.285872320941765318e-02
4.749999999999999990e-04 1.649432672818564385e-02
4.875000000000000318e-04 4.371004875380878757e-02
5.000000000000000104e-04 9.614355393817550222e-02
5.125000000000000432e-04 1.543051679241305985e-01
5.250000000000000760e-04 2.147966576885383394e-01
5.375000000000000003e-04 2.740333466889084413e-01
5.500000000000000331e-04 3.292506061214725555e-01
5.625000000000000659e-04 3.788847174983076549e-01
5.749999999999999903e-04 4.222782639929921200e-01
5.875000000000000231e-04 4.593395300220376454e-01
6.000000000000000559e-04 4.902198316303388870e-01
6.124999999999999802e-04 5.152053510822351967e-01
6.250000000000000130e-04 5.346395926242711871e-01
6.375000000000000458e-04 5.488199279450499679e-01
6.500000000000000786e-04 5.580595206993889112e-01
6.625000000000000029e-04 5.627391898312739116e-01
6.750000000000000357e-04 5.632310867471335136e-01
6.875000000000000685e-04 5.599472318225151568e-01
6.999999999999999929e-04 5.532737145558963565e-01
7.125000000000000257e-04 5.435872753393514722e-01
7.250000000000000585e-04 5.312465130070076480e-01
7.374999999999999828e-04 5.165932614187516148e-01
7.500000000000000156e-04 4.999586240069359699e-01
7.625000000000000484e-04 4.816595799274203116e-01
7.750000000000000812e-04 4.619841741763773268e-01
7.875000000000000056e-04 4.412126911121805328e-01
8.000000000000000383e-04 4.195915660830698557e-01
8.125000000000000711e-04 3.973102717248077620e-01
8.249999999999999955e-04 3.745010650686590448e-01
8.375000000000000283e-04 3.512541852376297458e-01
8.500000000000000611e-04 3.275662748508615940e-01
8.625000000000000938e-04 3.033376514717576744e-01
8.750000000000000182e-04 2.783717280873309607e-01
8.875000000000000510e-04 2.524621760036215301e-01
9.000000000000000838e-04 2.252890933976118837e-01
9.125000000000000082e-04 1.962065445022457277e-01
9.250000000000000409e-04 1.647571822876040537e-01
9.375000000000000737e-04 1.310964731056709631e-01
9.499999999999999981e-04 9.484429320689634346e-02
9.625000000000000309e-04 5.613024776331145688e-02
9.750000000000000637e-04 1.922182605650528398e-02
9.875000000000000965e-04 4.151450519068026340e-02


==> data_fig_10b_homhbfem1.txt <==
0.000000000000000000e+00 9.221080412546629468e-01
1.250000000000000060e-05 9.166844025266998042e-01
2.500000000000000120e-05 8.933237094259215416e-01
3.750000000000000349e-05 8.537416323351374459e-01
5.000000000000000240e-05 8.005958909540700219e-01
6.250000000000000130e-05 7.372012778643044495e-01
7.500000000000000698e-05 6.671915794385419041e-01
8.749999999999999911e-05 5.941711953794683865e-01
1.000000000000000048e-04 5.213988772754674095e-01
1.125000000000000105e-04 4.515397681068252234e-01
1.250000000000000026e-04 3.865108807074800201e-01
1.375000000000000083e-04 3.274310462656291887e-01
1.500000000000000140e-04 2.746713276033719842e-01
1.625000000000000196e-04 2.279881041791368690e-01
1.749999999999999982e-04 1.867104487589077710e-01
1.875000000000000039e-04 1.499476736755800399e-01
2.000000000000000096e-04 1.167835400144119212e-01
2.125000000000000153e-04 8.643313557805332170e-02
2.250000000000000209e-04 5.836937320586486899e-02
2.374999999999999995e-04 3.259799570443242672e-02
2.500000000000000052e-04 1.303270227119139417e-02
2.625000000000000380e-04 2.317192268965170138e-02
2.750000000000000166e-04 4.523242360412250279e-02
2.874999999999999951e-04 6.846118088698763260e-02
3.000000000000000279e-04 9.284529390902747370e-02
3.125000000000000065e-04 1.194114591076244764e-01
3.250000000000000393e-04 1.495461655869651518e-01
3.375000000000000179e-04 1.847670123549406684e-01
3.499999999999999964e-04 2.264966340163055425e-01
3.625000000000000292e-04 2.758157599535825399e-01
3.750000000000000078e-04 3.332227996760659949e-01
3.875000000000000406e-04 3.984365064706569259e-01
4.000000000000000192e-04 4.702750206719964465e-01
4.124999999999999977e-04 5.466353692086672877e-01
4.250000000000000305e-04 6.245848173418898641e-01
4.375000000000000091e-04 7.005608016023160411e-01
4.500000000000000419e-04 7.706612240925508894e-01
4.625000000000000205e-04 8.309937713337405274e-01
4.749999999999999990e-04 8.780437003227815618e-01
4.875000000000000318e-04 9.090157361396820068e-01
5.000000000000000104e-04 9.221080412546629468e-01
5.125000000000000432e-04 9.166844025266998042e-01
5.250000000000000760e-04 8.933237094259213196e-01
5.375000000000000003e-04 8.537416323351375569e-01
5.500000000000000331e-04 8.005958909540701329e-01
5.625000000000000659e-04 7.372012778643044495e-01
5.749999999999999903e-04 6.671915794385424592e-01
5.875000000000000231e-04 5.941711953794683865e-01
6.000000000000000559e-04 5.213988772754674095e-01
6.124999999999999802e-04 4.515397681068258340e-01
6.250000000000000130e-04 3.865108807074803532e-01
6.375000000000000458e-04 3.274310462656293552e-01
6.500000000000000786e-04 2.746713276033719286e-01
6.625000000000000029e-04 2.279881041791375351e-01
6.750000000000000357e-04 1.867104487589078821e-01
6.875000000000000685e-04 1.499476736755802064e-01
6.999999999999999929e-04 1.167835400144119212e-01
7.125000000000000257e-04 8.643313557805397396e-02
7.250000000000000585e-04 5.836937320586513267e-02
7.374999999999999828e-04 3.259799570443245448e-02
7.500000000000000156e-04 1.303270227119156070e-02
7.625000000000000484e-04 2.317192268965189567e-02
7.750000000000000812e-04 4.523242360412248891e-02
7.875000000000000056e-04 6.846118088698736892e-02
8.000000000000000383e-04 9.284529390902750146e-02
8.125000000000000711e-04 1.194114591076249760e-01
8.249999999999999955e-04 1.495461655869652073e-01
8.375000000000000283e-04 1.847670123549405297e-01
8.500000000000000611e-04 2.264966340163054870e-01
8.625000000000000938e-04 2.758157599535829840e-01
8.750000000000000182e-04 3.332227996760658284e-01
8.875000000000000510e-04 3.984365064706570370e-01
9.000000000000000838e-04 4.702750206719962245e-01
9.125000000000000082e-04 5.466353692086670657e-01
9.250000000000000409e-04 6.245848173418893090e-01
9.375000000000000737e-04 7.005608016023158191e-01
9.499999999999999981e-04 7.706612240925504453e-01
9.625000000000000309e-04 8.309937713337404164e-01
9.750000000000000637e-04 8.780437003227815618e-01
9.875000000000000965e-04 9.090157361396821178e-01


==> data_fig_10b_homhbfem2.txt <==
0.000000000000000000e+00 1.234892294546888029e-02
1.250000000000000060e-05 5.352801290446222715e-02
2.500000000000000120e-05 9.678067722123866179e-02
3.750000000000000349e-05 1.415344719149390640e-01
5.000000000000000240e-05 1.870577529539051986e-01
6.250000000000000130e-05 2.324957103469093012e-01
7.500000000000000698e-05 2.769225413116302992e-01
8.749999999999999911e-05 3.194001313669492248e-01
1.000000000000000048e-04 3.590371403389162053e-01
1.125000000000000105e-04 3.950426239795513661e-01
1.250000000000000026e-04 4.267691601568296411e-01
1.375000000000000083e-04 4.537418736410702147e-01
1.500000000000000140e-04 4.756715685833416418e-01
1.625000000000000196e-04 4.924521255069588266e-01
1.749999999999999982e-04 5.041441288738529591e-01
1.875000000000000039e-04 5.109481185131401482e-01
2.000000000000000096e-04 5.131717231913607291e-01
2.125000000000000153e-04 5.111951457893507689e-01
2.250000000000000209e-04 5.054390353023173743e-01
2.374999999999999995e-04 4.963378053468958662e-01
2.500000000000000052e-04 4.843201234428443080e-01
2.625000000000000380e-04 4.697968291685866715e-01
2.750000000000000166e-04 4.531551835143555751e-01
2.874999999999999951e-04 4.347573228979410564e-01
3.000000000000000279e-04 4.149402487026513375e-01
3.125000000000000065e-04 3.940147048174863498e-01
3.250000000000000393e-04 3.722608657642257346e-01
3.375000000000000179e-04 3.499197688286549979e-01
3.499999999999999964e-04 3.271806916261584264e-01
3.625000000000000292e-04 3.041659714209070664e-01
3.750000000000000078e-04 2.809158450882351943e-01
3.875000000000000406e-04 2.573765515719207420e-01
4.000000000000000192e-04 2.333950431462739339e-01
4.124999999999999977e-04 2.087231519393908941e-01
4.250000000000000305e-04 1.830330085126611606e-01
4.375000000000000091e-04 1.559440533439727938e-01
4.500000000000000419e-04 1.270603276946221383e-01
4.625000000000000205e-04 9.601512231810541143e-02
4.749999999999999990e-04 6.251878382760506225e-02
4.875000000000000318e-04 2.640546752848780751e-02
5.000000000000000104e-04 1.234892294546889938e-02
5.125000000000000432e-04 5.352801290446206062e-02
5.250000000000000760e-04 9.678067722123871730e-02
5.375000000000000003e-04 1.415344719149389807e-01
5.500000000000000331e-04 1.870577529539051986e-01
5.625000000000000659e-04 2.324957103469092456e-01
5.749999999999999903e-04 2.769225413116299106e-01
5.875000000000000231e-04 3.194001313669492248e-01
6.000000000000000559e-04 3.590371403389162053e-01
6.124999999999999802e-04 3.950426239795512551e-01
6.250000000000000130e-04 4.267691601568296411e-01
6.375000000000000458e-04 4.537418736410703812e-01
6.500000000000000786e-04 4.756715685833415863e-01
6.625000000000000029e-04 4.924521255069587711e-01
6.750000000000000357e-04 5.041441288738529591e-01
6.875000000000000685e-04 5.109481185131402592e-01
6.999999999999999929e-04 5.131717231913607291e-01
7.125000000000000257e-04 5.111951457893507689e-01
7.250000000000000585e-04 5.054390353023172633e-01
7.374999999999999828e-04 4.963378053468959217e-01
7.500000000000000156e-04 4.843201234428443080e-01
7.625000000000000484e-04 4.697968291685865605e-01
7.750000000000000812e-04 4.531551835143555751e-01
7.875000000000000056e-04 4.347573228979410564e-01
8.000000000000000383e-04 4.149402487026513375e-01
8.125000000000000711e-04 3.940147048174861832e-01
8.249999999999999955e-04 3.722608657642257346e-01
8.375000000000000283e-04 3.499197688286551089e-01
8.500000000000000611e-04 3.271806916261584819e-01
8.625000000000000938e-04 3.041659714209069554e-01
8.750000000000000182e-04 2.809158450882352498e-01
8.875000000000000510e-04 2.573765515719209640e-01
9.000000000000000838e-04 2.333950431462739616e-01
9.125000000000000082e-04 2.087231519393910328e-01
9.250000000000000409e-04 1.830330085126611328e-01
9.375000000000000737e-04 1.559440533439725163e-01
9.499999999999999981e-04 1.270603276946221105e-01
9.625000000000000309e-04 9.601512231810546694e-02
9.750000000000000637e-04 6.251878382760513164e-02
9.875000000000000965e-04 2.640546752848754730e-02


==> data_fig_10c_cst.txt <==
0.000000000000000000e+00 1.500795074555046016e+00
1.250000000000000060e-05 1.465880724120526057e+00
2.500000000000000120e-05 1.414128054804580037e+00
3.750000000000000349e-05 1.334307422804938970e+00
5.000000000000000240e-05 1.213625435840615996e+00
6.250000000000000130e-05 1.051113651012612005e+00
7.500000000000000698e-05 8.683141782365432215e-01
8.749999999999999911e-05 6.722592139981997672e-01
1.000000000000000048e-04 4.856352112650882957e-01
1.125000000000000105e-04 4.746924710706038053e-01
1.250000000000000026e-04 6.861639139532129672e-01
1.375000000000000083e-04 9.367518550230520269e-01
1.500000000000000140e-04 1.119763398403981869e+00
1.625000000000000196e-04 1.243948031093781159e+00
1.749999999999999982e-04 1.330269871765866974e+00
1.875000000000000039e-04 1.388740795032629816e+00
2.000000000000000096e-04 1.425367697650596455e+00
2.125000000000000153e-04 1.446654313718084284e+00
2.250000000000000209e-04 1.458966943577446607e+00
2.374999999999999995e-04 1.467619315083518394e+00
2.500000000000000052e-04 1.476712405425993690e+00
2.625000000000000380e-04 1.489071386682400355e+00
2.750000000000000166e-04 1.506031020528328046e+00
2.874999999999999951e-04 1.527170363674699605e+00
3.000000000000000279e-04 1.550379420317417045e+00
3.125000000000000065e-04 1.572657875895296264e+00
3.250000000000000393e-04 1.592070267549686946e+00
3.375000000000000179e-04 1.609513571505817309e+00
3.499999999999999964e-04 1.628096698511650953e+00
3.625000000000000292e-04 1.649315363734165985e+00
3.750000000000000078e-04 1.670695576607113209e+00
3.875000000000000406e-04 1.684276224222023499e+00
4.000000000000000192e-04 1.684965767374632550e+00
4.124999999999999977e-04 1.684630494984152627e+00
4.250000000000000305e-04 1.679994325972715030e+00
4.375000000000000091e-04 1.657958345686857182e+00
4.500000000000000419e-04 1.628412368900046481e+00
4.625000000000000205e-04 1.595792044638383089e+00
4.749999999999999990e-04 1.560596730577164859e+00
4.875000000000000318e-04 1.528537562825006635e+00
5.000000000000000104e-04 1.499863552151724733e+00
5.125000000000000432e-04 1.465030575712233718e+00
5.250000000000000760e-04 1.413304426459021768e+00
5.375000000000000003e-04 1.333458544642966093e+00
5.500000000000000331e-04 1.212912842181109729e+00
5.625000000000000659e-04 1.050950047126134157e+00
5.749999999999999903e-04 8.694185546129801212e-01
5.875000000000000231e-04 6.754664865393054107e-01
6.000000000000000559e-04 4.925339005331338949e-01
6.124999999999999802e-04 4.832647414523323359e-01
6.250000000000000130e-04 6.920565453212497165e-01
6.375000000000000458e-04 9.398047995388387754e-01
6.500000000000000786e-04 1.121217752706686888e+00
6.625000000000000029e-04 1.244831452429616903e+00
6.750000000000000357e-04 1.330912861496012622e+00
6.875000000000000685e-04 1.389192306669308818e+00
6.999999999999999929e-04 1.425701938220072185e+00
7.125000000000000257e-04 1.446895307083877258e+00
7.250000000000000585e-04 1.459147367866941769e+00
7.374999999999999828e-04 1.467747136066356317e+00
7.500000000000000156e-04 1.476799418525303276e+00
7.625000000000000484e-04 1.489120337136922601e+00
7.750000000000000812e-04 1.506040989130436270e+00
7.875000000000000056e-04 1.527149921613527361e+00
8.000000000000000383e-04 1.550327233772754720e+00
8.125000000000000711e-04 1.572590205542321762e+00
8.249999999999999955e-04 1.591998887452296119e+00
8.375000000000000283e-04 1.609465657856693932e+00
8.500000000000000611e-04 1.628043061503731348e+00
8.625000000000000938e-04 1.649249104377030539e+00
8.750000000000000182e-04 1.670637154545915770e+00
8.875000000000000510e-04 1.684445888350281750e+00
9.000000000000000838e-04 1.685131256414432510e+00
9.125000000000000082e-04 1.684773875064226267e+00
9.250000000000000409e-04 1.680204448018524310e+00
9.375000000000000737e-04 1.658425137853138720e+00
9.499999999999999981e-04 1.628909893878154325e+00
9.625000000000000309e-04 1.596334384674324758e+00
9.750000000000000637e-04 1.561156802375245123e+00
9.875000000000000965e-04 1.529045224914025169e+00


==> data_fig_10c_homhbfem1.txt <==
0.000000000000000000e+00 1.371214632633259711e+00
1.250000000000000060e-05 1.378074359903596058e+00
2.500000000000000120e-05 1.373410142310278248e+00
3.750000000000000349e-05 1.355425905061895087e+00
5.000000000000000240e-05 1.322581780181316224e+00
6.250000000000000130e-05 1.273910358632397877e+00
7.500000000000000698e-05 1.209285004908853045e+00
8.749999999999999911e-05 1.129590123021776860e+00
1.000000000000000048e-04 1.036760300599393947e+00
1.125000000000000105e-04 9.336774230078773718e-01
1.250000000000000026e-04 8.239380753987464168e-01
1.375000000000000083e-04 7.115245661774329822e-01
1.500000000000000140e-04 6.004296207583985634e-01
1.625000000000000196e-04 4.942970048962651575e-01
1.749999999999999982e-04 3.961517113627328057e-01
1.875000000000000039e-04 3.083173826661816941e-01
2.000000000000000096e-04 2.326962605998826317e-01
2.125000000000000153e-04 1.718153991249709300e-01
2.250000000000000209e-04 1.312584647120023928e-01
2.374999999999999995e-04 1.206230559508052885e-01
2.500000000000000052e-04 1.420300255072032836e-01
2.625000000000000380e-04 1.848057162617894877e-01
2.750000000000000166e-04 2.402385857410130054e-01
2.874999999999999951e-04 3.048131709087733565e-01
3.000000000000000279e-04 3.770476667345987187e-01
3.125000000000000065e-04 4.557406927513284467e-01
3.250000000000000393e-04 5.393935757462617886e-01
3.375000000000000179e-04 6.261332834731737629e-01
3.499999999999999964e-04 7.138440928691384135e-01
3.625000000000000292e-04 8.003767750802144310e-01
3.750000000000000078e-04 8.837620941018589082e-01
3.875000000000000406e-04 9.623824193077534783e-01
4.000000000000000192e-04 1.035074076573946789e+00
4.124999999999999977e-04 1.101149218402094565e+00
4.250000000000000305e-04 1.160339513447058435e+00
4.375000000000000091e-04 1.212673976019145616e+00
4.500000000000000419e-04 1.258309987078123360e+00
4.625000000000000205e-04 1.297341555931991186e+00
4.749999999999999990e-04 1.329613767788933920e+00
4.875000000000000318e-04 1.354576886815848979e+00
5.000000000000000104e-04 1.371214632633259711e+00
5.125000000000000432e-04 1.378074359903596058e+00
5.250000000000000760e-04 1.373410142310278692e+00
5.375000000000000003e-04 1.355425905061895087e+00
5.500000000000000331e-04 1.322581780181316669e+00
5.625000000000000659e-04 1.273910358632397877e+00
5.749999999999999903e-04 1.209285004908853489e+00
5.875000000000000231e-04 1.129590123021776860e+00
6.000000000000000559e-04 1.036760300599393725e+00
6.124999999999999802e-04 9.336774230078782599e-01
6.250000000000000130e-04 8.239380753987466388e-01
6.375000000000000458e-04 7.115245661774323160e-01
6.500000000000000786e-04 6.004296207583985634e-01
6.625000000000000029e-04 4.942970048962658236e-01
6.750000000000000357e-04 3.961517113627330278e-01
6.875000000000000685e-04 3.083173826661813055e-01
6.999999999999999929e-04 2.326962605998826872e-01
7.125000000000000257e-04 1.718153991249712909e-01
7.250000000000000585e-04 1.312584647120024484e-01
7.374999999999999828e-04 1.206230559508052469e-01
7.500000000000000156e-04 1.420300255072032836e-01
7.625000000000000484e-04 1.848057162617896820e-01
7.750000000000000812e-04 2.402385857410127279e-01
7.875000000000000056e-04 3.048131709087730790e-01
8.000000000000000383e-04 3.770476667345986077e-01
8.125000000000000711e-04 4.557406927513286132e-01
8.249999999999999955e-04 5.393935757462616776e-01
8.375000000000000283e-04 6.261332834731729857e-01
8.500000000000000611e-04 7.138440928691381915e-01
8.625000000000000938e-04 8.003767750802147640e-01
8.750000000000000182e-04 8.837620941018587972e-01
8.875000000000000510e-04 9.623824193077532563e-01
9.000000000000000838e-04 1.035074076573946344e+00
9.125000000000000082e-04 1.101149218402094565e+00
9.250000000000000409e-04 1.160339513447058657e+00
9.375000000000000737e-04 1.212673976019145616e+00
9.499999999999999981e-04 1.258309987078123360e+00
9.625000000000000309e-04 1.297341555931990742e+00
9.750000000000000637e-04 1.329613767788934142e+00
9.875000000000000965e-04 1.354576886815849202e+00


==> data_fig_10c_homhbfem2.txt <==
0.000000000000000000e+00 1.737817870118700148e+00
1.250000000000000060e-05 1.724900814840015562e+00
2.500000000000000120e-05 1.676627442093236331e+00
3.750000000000000349e-05 1.584152398131286832e+00
5.000000000000000240e-05 1.442533957808180833e+00
6.250000000000000130e-05 1.251853116173361702e+00
7.500000000000000698e-05 1.017826587556496243e+00
8.749999999999999911e-05 7.522265814862008071e-01
1.000000000000000048e-04 4.752656315653364105e-01
1.125000000000000105e-04 2.398425966117852248e-01
1.250000000000000026e-04 2.536053552208525352e-01
1.375000000000000083e-04 4.617386586322579367e-01
1.500000000000000140e-04 6.683290137565923716e-01
1.625000000000000196e-04 8.371204601448699600e-01
1.749999999999999982e-04 9.605298400495577704e-01
1.875000000000000039e-04 1.039956883408009958e+00
2.000000000000000096e-04 1.082332286317867709e+00
2.125000000000000153e-04 1.098201503227014930e+00
2.250000000000000209e-04 1.099860699597966063e+00
2.374999999999999995e-04 1.099484565495645327e+00
2.500000000000000052e-04 1.107434396955272682e+00
2.625000000000000380e-04 1.130957420103462230e+00
2.750000000000000166e-04 1.173430114267749458e+00
2.874999999999999951e-04 1.234214105147950935e+00
3.000000000000000279e-04 1.309115023394568755e+00
3.125000000000000065e-04 1.391361216675932599e+00
3.250000000000000393e-04 1.472941537366263098e+00
3.375000000000000179e-04 1.546076985738991771e+00
3.499999999999999964e-04 1.604576782958469616e+00
3.625000000000000292e-04 1.644853942808075509e+00
3.750000000000000078e-04 1.666439770819590382e+00
3.875000000000000406e-04 1.671926450337139602e+00
4.000000000000000192e-04 1.666365319876485618e+00
4.124999999999999977e-04 1.656236044827267051e+00
4.250000000000000305e-04 1.648159287987727151e+00
4.375000000000000091e-04 1.647544329348423098e+00
4.500000000000000419e-04 1.657357810284523891e+00
4.625000000000000205e-04 1.677198168227460373e+00
4.749999999999999990e-04 1.702863636696165361e+00
4.875000000000000318e-04 1.726564717956272199e+00
5.000000000000000104e-04 1.737817870118700148e+00
5.125000000000000432e-04 1.724900814840016228e+00
5.250000000000000760e-04 1.676627442093236331e+00
5.375000000000000003e-04 1.584152398131286832e+00
5.500000000000000331e-04 1.442533957808181277e+00
5.625000000000000659e-04 1.251853116173361702e+00
5.749999999999999903e-04 1.017826587556498019e+00
5.875000000000000231e-04 7.522265814862011402e-01
6.000000000000000559e-04 4.752656315653359109e-01
6.124999999999999802e-04 2.398425966117864461e-01
6.250000000000000130e-04 2.536053552208525352e-01
6.375000000000000458e-04 4.617386586322589914e-01
6.500000000000000786e-04 6.683290137565925937e-01
6.625000000000000029e-04 8.371204601448690719e-01
6.750000000000000357e-04 9.605298400495573263e-01
6.875000000000000685e-04 1.039956883408010402e+00
6.999999999999999929e-04 1.082332286317867487e+00
7.125000000000000257e-04 1.098201503227014486e+00
7.250000000000000585e-04 1.099860699597966285e+00
7.374999999999999828e-04 1.099484565495645327e+00
7.500000000000000156e-04 1.107434396955272904e+00
7.625000000000000484e-04 1.130957420103462452e+00
7.750000000000000812e-04 1.173430114267748792e+00
7.875000000000000056e-04 1.234214105147950713e+00
8.000000000000000383e-04 1.309115023394568977e+00
8.125000000000000711e-04 1.391361216675932821e+00
8.249999999999999955e-04 1.472941537366262876e+00
8.375000000000000283e-04 1.546076985738991549e+00
8.500000000000000611e-04 1.604576782958469838e+00
8.625000000000000938e-04 1.644853942808075731e+00
8.750000000000000182e-04 1.666439770819590604e+00
8.875000000000000510e-04 1.671926450337140491e+00
9.000000000000000838e-04 1.666365319876485618e+00
9.125000000000000082e-04 1.656236044827268161e+00
9.250000000000000409e-04 1.648159287987727151e+00
9.375000000000000737e-04 1.647544329348422654e+00
9.499999999999999981e-04 1.657357810284523669e+00
9.625000000000000309e-04 1.677198168227460817e+00
9.750000000000000637e-04 1.702863636696166694e+00
9.875000000000000965e-04 1.726564717956272421e+00


==> data_fig_10d_cst.txt <==
0.000000000000000000e+00 1.500053930760896437e+00
1.250000000000000060e-05 1.472674285374872882e+00
2.500000000000000120e-05 1.434672507962774901e+00
3.750000000000000349e-05 1.378615387796888525e+00
5.000000000000000240e-05 1.283132291819053750e+00
6.250000000000000130e-05 1.116422704349636419e+00
7.500000000000000698e-05 8.767595041381124332e-01
8.749999999999999911e-05 6.398351862472926310e-01
1.000000000000000048e-04 5.085350307553110349e-01
1.125000000000000105e-04 4.933648205130918840e-01
1.250000000000000026e-04 5.446223294981299423e-01
1.375000000000000083e-04 6.220285186716774106e-01
1.500000000000000140e-04 7.017922654588026887e-01
1.625000000000000196e-04 7.731838319880562915e-01
1.749999999999999982e-04 8.319230899976229887e-01
1.875000000000000039e-04 8.770108927882104277e-01
2.000000000000000096e-04 9.092847353104412944e-01
2.125000000000000153e-04 9.311052807358998207e-01
2.250000000000000209e-04 9.457912290845014169e-01
2.374999999999999995e-04 9.569502573612912455e-01
2.500000000000000052e-04 9.680503536161850775e-01
2.625000000000000380e-04 9.824435210791848672e-01
2.750000000000000166e-04 1.003182012283970526e+00
2.874999999999999951e-04 1.032791134732353955e+00
3.000000000000000279e-04 1.072882706283819099e+00
3.125000000000000065e-04 1.123600563690449139e+00
3.250000000000000393e-04 1.183081823504089636e+00
3.375000000000000179e-04 1.247012076193135366e+00
3.499999999999999964e-04 1.310031013902442032e+00
3.625000000000000292e-04 1.367567745483327046e+00
3.750000000000000078e-04 1.416343892566123586e+00
3.875000000000000406e-04 1.454022519206553676e+00
4.000000000000000192e-04 1.482588323588552637e+00
4.124999999999999977e-04 1.504241232761460045e+00
4.250000000000000305e-04 1.517708799789777574e+00
4.375000000000000091e-04 1.523216496205501036e+00
4.500000000000000419e-04 1.526736423301048751e+00
4.625000000000000205e-04 1.527132968412000968e+00
4.749999999999999990e-04 1.524607286968353348e+00
4.875000000000000318e-04 1.517588054101883133e+00
5.000000000000000104e-04 1.500965569270845013e+00
5.125000000000000432e-04 1.473728799684345336e+00
5.250000000000000760e-04 1.435796856491064366e+00
5.375000000000000003e-04 1.379751576903015531e+00
5.500000000000000331e-04 1.284178702389791926e+00
5.625000000000000659e-04 1.117158351342534717e+00
5.749999999999999903e-04 8.770936675810945271e-01
5.875000000000000231e-04 6.405016907628464651e-01
6.000000000000000559e-04 5.108521130985091974e-01
6.124999999999999802e-04 4.976654637401463632e-01
6.250000000000000130e-04 5.500952278143675933e-01
6.375000000000000458e-04 6.279603276817418145e-01
6.500000000000000786e-04 7.077984235083466524e-01
6.625000000000000029e-04 7.790204298517302561e-01
6.750000000000000357e-04 8.374829276974509185e-01
6.875000000000000685e-04 8.822615117986087885e-01
6.999999999999999929e-04 9.142720516824164312e-01
7.125000000000000257e-04 9.358681392666898802e-01
7.250000000000000585e-04 9.503670243069007872e-01
7.374999999999999828e-04 9.613480754124515970e-01
7.500000000000000156e-04 9.722672033479548004e-01
7.625000000000000484e-04 9.864538854243602994e-01
7.750000000000000812e-04 1.006943799156558184e+00
7.875000000000000056e-04 1.036257084125220107e+00
8.000000000000000383e-04 1.075992987056260786e+00
8.125000000000000711e-04 1.126311278464204868e+00
8.249999999999999955e-04 1.185343208920581759e+00
8.375000000000000283e-04 1.248819143697870837e+00
8.500000000000000611e-04 1.311400873933671329e+00
8.625000000000000938e-04 1.368569942512213755e+00
8.750000000000000182e-04 1.417043647944874030e+00
8.875000000000000510e-04 1.454498982295212350e+00
9.000000000000000838e-04 1.482826243749532980e+00
9.125000000000000082e-04 1.504343448046594922e+00
9.250000000000000409e-04 1.517774557352324916e+00
9.375000000000000737e-04 1.523264488511824277e+00
9.499999999999999981e-04 1.526698560551434491e+00
9.625000000000000309e-04 1.527038101228017641e+00
9.750000000000000637e-04 1.524408390722156836e+00
9.875000000000000965e-04 1.517261085572599200e+00


==> data_fig_10d_homhbfem1.txt <==
0.000000000000000000e+00 1.173061379134259674e+00
1.250000000000000060e-05 1.145259176125111855e+00
2.500000000000000120e-05 1.100313066569426734e+00
3.750000000000000349e-05 1.040566231252125551e+00
5.000000000000000240e-05 9.688963125124288034e-01
6.250000000000000130e-05 8.884305192123150841e-01
7.500000000000000698e-05 8.022755621415346150e-01
8.749999999999999911e-05 7.133018192454808615e-01
1.000000000000000048e-04 6.240067925404405580e-01
1.125000000000000105e-04 5.364626384435914330e-01
1.250000000000000026e-04 4.523322465014955607e-01
1.375000000000000083e-04 3.729252953356437250e-01
1.500000000000000140e-04 2.992659010441874878e-01
1.625000000000000196e-04 2.321601498375094885e-01
1.749999999999999982e-04 1.722909093832167005e-01
1.875000000000000039e-04 1.204672866820921673e-01
2.000000000000000096e-04 7.852555313476515531e-02
2.125000000000000153e-04 5.251850135100642747e-02
2.250000000000000209e-04 5.307685637878627877e-02
2.374999999999999995e-04 7.300584652779359973e-02
2.500000000000000052e-04 9.876292121491846154e-02
2.625000000000000380e-04 1.265994578079229493e-01
2.750000000000000166e-04 1.567963472898542543e-01
2.874999999999999951e-04 1.907515766421478132e-01
3.000000000000000279e-04 2.300653095396337500e-01
3.125000000000000065e-04 2.761155028603546890e-01
3.250000000000000393e-04 3.298300430787355908e-01
3.375000000000000179e-04 3.915906387700079372e-01
3.499999999999999964e-04 4.612130182416150359e-01
3.625000000000000292e-04 5.379489342429424337e-01
3.750000000000000078e-04 6.204809241212076998e-01
3.875000000000000406e-04 7.069127513491417769e-01
4.000000000000000192e-04 7.947797863869788815e-01
4.124999999999999977e-04 8.811088539574203349e-01
4.250000000000000305e-04 9.625484587124180091e-01
4.375000000000000091e-04 1.035573304162502595e+00
4.500000000000000419e-04 1.096747934363121457e+00
4.625000000000000205e-04 1.143018509049438913e+00
4.749999999999999990e-04 1.171992608664959690e+00
4.875000000000000318e-04 1.182165923330239732e+00
5.000000000000000104e-04 1.173061379134259674e+00
5.125000000000000432e-04 1.145259176125111855e+00
5.250000000000000760e-04 1.100313066569426734e+00
5.375000000000000003e-04 1.040566231252125551e+00
5.500000000000000331e-04 9.688963125124289144e-01
5.625000000000000659e-04 8.884305192123150841e-01
5.749999999999999903e-04 8.022755621415353922e-01
5.875000000000000231e-04 7.133018192454809725e-01
6.000000000000000559e-04 6.240067925404406690e-01
6.124999999999999802e-04 5.364626384435919881e-01
6.250000000000000130e-04 4.523322465014956717e-01
6.375000000000000458e-04 3.729252953356433919e-01
6.500000000000000786e-04 2.992659010441874878e-01
6.625000000000000029e-04 2.321601498375100436e-01
6.750000000000000357e-04 1.722909093832168392e-01
6.875000000000000685e-04 1.204672866820917371e-01
6.999999999999999929e-04 7.852555313476519694e-02
7.125000000000000257e-04 5.251850135100658012e-02
7.250000000000000585e-04 5.307685637878618162e-02
7.374999999999999828e-04 7.300584652779332218e-02
7.500000000000000156e-04 9.876292121491844767e-02
7.625000000000000484e-04 1.265994578079229771e-01
7.750000000000000812e-04 1.567963472898541433e-01
7.875000000000000056e-04 1.907515766421474246e-01
8.000000000000000383e-04 2.300653095396335834e-01
8.125000000000000711e-04 2.761155028603548001e-01
8.249999999999999955e-04 3.298300430787354798e-01
8.375000000000000283e-04 3.915906387700075486e-01
8.500000000000000611e-04 4.612130182416150359e-01
8.625000000000000938e-04 5.379489342429428778e-01
8.750000000000000182e-04 6.204809241212075888e-01
8.875000000000000510e-04 7.069127513491419990e-01
9.000000000000000838e-04 7.947797863869786594e-01
9.125000000000000082e-04 8.811088539574203349e-01
9.250000000000000409e-04 9.625484587124175651e-01
9.375000000000000737e-04 1.035573304162502373e+00
9.499999999999999981e-04 1.096747934363121013e+00
9.625000000000000309e-04 1.143018509049438691e+00
9.750000000000000637e-04 1.171992608664959912e+00
9.875000000000000965e-04 1.182165923330239510e+00


==> data_fig_10d_homhbfem2.txt <==
0.000000000000000000e+00 1.425739810186897438e+00
1.250000000000000060e-05 1.320737751717397712e+00
2.500000000000000120e-05 1.194778365932212205e+00
3.750000000000000349e-05 1.049676160022849691e+00
5.000000000000000240e-05 8.896088326851955275e-01
6.250000000000000130e-05 7.222834422712554048e-01
7.500000000000000698e-05 5.615232642871847979e-01
8.749999999999999911e-05 4.331441655543761815e-01
1.000000000000000048e-04 3.784612988925547539e-01
1.125000000000000105e-04 4.178839827008234420e-01
1.250000000000000026e-04 5.132234928506145266e-01
1.375000000000000083e-04 6.198250443031370072e-01
1.500000000000000140e-04 7.142579583172103952e-01
1.625000000000000196e-04 7.865611249332156163e-01
1.749999999999999982e-04 8.338784675498809307e-01
1.875000000000000039e-04 8.577623561750987724e-01
2.000000000000000096e-04 8.627915118026792118e-01
2.125000000000000153e-04 8.555215453484488197e-01
2.250000000000000209e-04 8.434844262214343802e-01
2.374999999999999995e-04 8.342110005379315130e-01
2.500000000000000052e-04 8.343442466642971844e-01
2.625000000000000380e-04 8.489299939052914468e-01
2.750000000000000166e-04 8.809479092011692769e-01
2.874999999999999951e-04 9.311085442566472414e-01
3.000000000000000279e-04 9.979191035812192689e-01
3.125000000000000065e-04 1.078006789986579728e+00
3.250000000000000393e-04 1.166660116266920344e+00
3.375000000000000179e-04 1.258506350887564684e+00
3.499999999999999964e-04 1.348212416863332708e+00
3.625000000000000292e-04 1.431092673211582955e+00
3.750000000000000078e-04 1.503527721316781252e+00
3.875000000000000406e-04 1.563135935530686194e+00
4.000000000000000192e-04 1.608687443553184160e+00
4.124999999999999977e-04 1.639802098486700555e+00
4.250000000000000305e-04 1.656518846902030662e+00
4.375000000000000091e-04 1.658851305404757781e+00
4.500000000000000419e-04 1.646442661044451805e+00
4.625000000000000205e-04 1.618400664730978988e+00
4.749999999999999990e-04 1.573342325572619993e+00
4.875000000000000318e-04 1.509628615594182488e+00
5.000000000000000104e-04 1.425739810186897216e+00
5.125000000000000432e-04 1.320737751717397712e+00
5.250000000000000760e-04 1.194778365932211983e+00
5.375000000000000003e-04 1.049676160022849691e+00
5.500000000000000331e-04 8.896088326851956385e-01
5.625000000000000659e-04 7.222834422712552938e-01
5.749999999999999903e-04 5.615232642871856861e-01
5.875000000000000231e-04 4.331441655543760150e-01
6.000000000000000559e-04 3.784612988925549204e-01
6.124999999999999802e-04 4.178839827008229424e-01
6.250000000000000130e-04 5.132234928506144156e-01
6.375000000000000458e-04 6.198250443031375623e-01
6.500000000000000786e-04 7.142579583172100621e-01
6.625000000000000029e-04 7.865611249332149502e-01
6.750000000000000357e-04 8.338784675498804866e-01
6.875000000000000685e-04 8.577623561750991055e-01
6.999999999999999929e-04 8.627915118026789898e-01
7.125000000000000257e-04 8.555215453484483756e-01
7.250000000000000585e-04 8.434844262214340471e-01
7.374999999999999828e-04 8.342110005379314019e-01
7.500000000000000156e-04 8.343442466642970734e-01
7.625000000000000484e-04 8.489299939052915578e-01
7.750000000000000812e-04 8.809479092011689438e-01
7.875000000000000056e-04 9.311085442566470194e-01
8.000000000000000383e-04 9.979191035812193800e-01
8.125000000000000711e-04 1.078006789986580394e+00
8.249999999999999955e-04 1.166660116266919900e+00
8.375000000000000283e-04 1.258506350887564684e+00
8.500000000000000611e-04 1.348212416863332930e+00
8.625000000000000938e-04 1.431092673211583621e+00
8.750000000000000182e-04 1.503527721316781474e+00
8.875000000000000510e-04 1.563135935530687082e+00
9.000000000000000838e-04 1.608687443553183938e+00
9.125000000000000082e-04 1.639802098486700999e+00
9.250000000000000409e-04 1.656518846902029996e+00
9.375000000000000737e-04 1.658851305404757781e+00
9.499999999999999981e-04 1.646442661044451361e+00
9.625000000000000309e-04 1.618400664730979210e+00
9.750000000000000637e-04 1.573342325572620437e+00
9.875000000000000965e-04 1.509628615594182044e+00


==> data_fig_11a_cst.txt <==
0.000000000000000000e+00 1.667753522429169744e+00
1.250000000000000060e-05 1.635225026366236234e+00
2.500000000000000120e-05 1.592860880496895559e+00
3.750000000000000349e-05 1.514242441296956621e+00
5.000000000000000240e-05 1.361140863625759589e+00
6.250000000000000130e-05 1.074117339886420552e+00
7.500000000000000698e-05 6.474863368608635428e-01
8.749999999999999911e-05 2.302192854933324817e-01
1.000000000000000048e-04 2.475460031560791363e-01
1.125000000000000105e-04 5.233241984874666963e-01
1.250000000000000026e-04 7.734877046782574483e-01
1.375000000000000083e-04 9.849868307504298093e-01
1.500000000000000140e-04 1.143090946070077107e+00
1.625000000000000196e-04 1.248330980901305232e+00
1.749999999999999982e-04 1.310815620719921082e+00
1.875000000000000039e-04 1.343282203534671648e+00
2.000000000000000096e-04 1.356223662068099856e+00
2.125000000000000153e-04 1.357589767852718010e+00
2.250000000000000209e-04 1.353683053513247581e+00
2.374999999999999995e-04 1.349779550260627570e+00
2.500000000000000052e-04 1.350620600500443969e+00
2.625000000000000380e-04 1.360247321769024742e+00
2.750000000000000166e-04 1.381064414375908989e+00
2.874999999999999951e-04 1.412970732867101509e+00
3.000000000000000279e-04 1.453092510663989145e+00
3.125000000000000065e-04 1.496773302249087223e+00
3.250000000000000393e-04 1.539193989823247621e+00
3.375000000000000179e-04 1.576597427636206472e+00
3.499999999999999964e-04 1.607002093773406415e+00
3.625000000000000292e-04 1.629508278112977493e+00
3.750000000000000078e-04 1.644233752955082117e+00
3.875000000000000406e-04 1.655162041648927662e+00
4.000000000000000192e-04 1.667681871730103627e+00
4.124999999999999977e-04 1.677736134775771992e+00
4.250000000000000305e-04 1.689197435488246191e+00
4.375000000000000091e-04 1.704626697206651720e+00
4.500000000000000419e-04 1.715744010693914356e+00
4.625000000000000205e-04 1.724433426356161814e+00
4.749999999999999990e-04 1.726800749788900413e+00
4.875000000000000318e-04 1.705750902884407338e+00
5.000000000000000104e-04 1.667793519388534706e+00
5.125000000000000432e-04 1.634645916852183190e+00
5.250000000000000760e-04 1.591941966631472916e+00
5.375000000000000003e-04 1.512815514642952941e+00
5.500000000000000331e-04 1.358501189758287930e+00
5.625000000000000659e-04 1.069222199618808267e+00
5.749999999999999903e-04 6.416524338761934176e-01
5.875000000000000231e-04 2.344387691464241141e-01
6.000000000000000559e-04 2.729264881545179766e-01
6.124999999999999802e-04 5.450315370275747862e-01
6.250000000000000130e-04 7.925795812744724778e-01
6.375000000000000458e-04 1.000759609424922258e+00
6.500000000000000786e-04 1.155414389860432101e+00
6.625000000000000029e-04 1.257841505495018497e+00
6.750000000000000357e-04 1.318348692873881678e+00
6.875000000000000685e-04 1.349650437045069484e+00
6.999999999999999929e-04 1.361982327705237861e+00
7.125000000000000257e-04 1.363000579907546417e+00
7.250000000000000585e-04 1.358897342793342400e+00
7.374999999999999828e-04 1.354827069482041679e+00
7.500000000000000156e-04 1.355459245414566194e+00
7.625000000000000484e-04 1.364757274518695107e+00
7.750000000000000812e-04 1.385080471164327198e+00
7.875000000000000056e-04 1.416354147391680751e+00
8.000000000000000383e-04 1.455751368101314780e+00
8.125000000000000711e-04 1.498733658284566284e+00
8.249999999999999955e-04 1.540523641723239745e+00
8.375000000000000283e-04 1.577425723196931306e+00
8.500000000000000611e-04 1.607437984844049872e+00
8.625000000000000938e-04 1.629670012969078430e+00
8.750000000000000182e-04 1.644209310151979464e+00
8.875000000000000510e-04 1.654924406826205896e+00
9.000000000000000838e-04 1.667586556808837495e+00
9.125000000000000082e-04 1.677920482656564571e+00
9.250000000000000409e-04 1.689473926114535507e+00
9.375000000000000737e-04 1.704748878703004511e+00
9.499999999999999981e-04 1.715881672092103294e+00
9.625000000000000309e-04 1.724462384193527598e+00
9.750000000000000637e-04 1.726814510901232502e+00
9.875000000000000965e-04 1.705672405225897137e+00


==> data_fig_11a_homhbfem1.txt <==
0.000000000000000000e+00 1.645217455523349415e+00
1.250000000000000060e-05 1.640890802791042047e+00
2.500000000000000120e-05 1.611999117190775710e+00
3.750000000000000349e-05 1.565954962473743661e+00
5.000000000000000240e-05 1.506663677580966976e+00
6.250000000000000130e-05 1.434670972372719344e+00
7.500000000000000698e-05 1.349417930247943653e+00
8.749999999999999911e-05 1.251882831066439605e+00
1.000000000000000048e-04 1.145846999846543479e+00
1.125000000000000105e-04 1.037086581587040923e+00
1.250000000000000026e-04 9.312110913847864158e-01
1.375000000000000083e-04 8.316753328761595787e-01
1.500000000000000140e-04 7.392034044133822812e-01
1.625000000000000196e-04 6.527936428759814058e-01
1.749999999999999982e-04 5.714158009114168602e-01
1.875000000000000039e-04 4.951581195996180296e-01
2.000000000000000096e-04 4.251066950781938192e-01
2.125000000000000153e-04 3.622189054448156642e-01
2.250000000000000209e-04 3.061560173669893303e-01
2.374999999999999995e-04 2.549762606950962129e-01
2.500000000000000052e-04 2.058738554650170749e-01
2.625000000000000380e-04 1.563623301460470572e-01
2.750000000000000166e-04 1.050430495113807011e-01
2.874999999999999951e-04 5.181869882050947618e-02
3.000000000000000279e-04 1.750855767393241780e-02
3.125000000000000065e-04 7.307219012677719505e-02
3.250000000000000393e-04 1.423933734260246220e-01
3.375000000000000179e-04 2.210379308831975642e-01
3.499999999999999964e-04 3.090404096222370001e-01
3.625000000000000292e-04 4.053747807152505711e-01
3.750000000000000078e-04 5.088161605409758925e-01
3.875000000000000406e-04 6.193819186817222100e-01
4.000000000000000192e-04 7.389149753341096583e-01
4.124999999999999977e-04 8.699120135462692360e-01
4.250000000000000305e-04 1.012872627323993857e+00
4.375000000000000091e-04 1.163604437266188008e+00
4.500000000000000419e-04 1.312288104099774477e+00
4.625000000000000205e-04 1.445342636068214448e+00
4.749999999999999990e-04 1.549562943282348781e+00
4.875000000000000318e-04 1.616561899816384651e+00
5.000000000000000104e-04 1.645217455523348971e+00
5.125000000000000432e-04 1.640890802791041825e+00
5.250000000000000760e-04 1.611999117190775488e+00
5.375000000000000003e-04 1.565954962473743661e+00
5.500000000000000331e-04 1.506663677580966976e+00
5.625000000000000659e-04 1.434670972372719122e+00
5.749999999999999903e-04 1.349417930247944097e+00
5.875000000000000231e-04 1.251882831066439383e+00
6.000000000000000559e-04 1.145846999846543479e+00
6.124999999999999802e-04 1.037086581587041145e+00
6.250000000000000130e-04 9.312110913847864158e-01
6.375000000000000458e-04 8.316753328761594677e-01
6.500000000000000786e-04 7.392034044133825033e-01
6.625000000000000029e-04 6.527936428759821830e-01
6.750000000000000357e-04 5.714158009114173042e-01
6.875000000000000685e-04 4.951581195996181406e-01
6.999999999999999929e-04 4.251066950781941522e-01
7.125000000000000257e-04 3.622189054448155532e-01
7.250000000000000585e-04 3.061560173669896634e-01
7.374999999999999828e-04 2.549762606950971011e-01
7.500000000000000156e-04 2.058738554650170749e-01
7.625000000000000484e-04 1.563623301460474180e-01
7.750000000000000812e-04 1.050430495113816864e-01
7.875000000000000056e-04 5.181869882050955944e-02
8.000000000000000383e-04 1.750855767393251494e-02
8.125000000000000711e-04 7.307219012677645953e-02
8.249999999999999955e-04 1.423933734260244832e-01
8.375000000000000283e-04 2.210379308831972867e-01
8.500000000000000611e-04 3.090404096222379438e-01
8.625000000000000938e-04 4.053747807152523475e-01
8.750000000000000182e-04 5.088161605409756705e-01
8.875000000000000510e-04 6.193819186817209888e-01
9.000000000000000838e-04 7.389149753341088811e-01
9.125000000000000082e-04 8.699120135462689030e-01
9.250000000000000409e-04 1.012872627323992525e+00
9.375000000000000737e-04 1.163604437266188674e+00
9.499999999999999981e-04 1.312288104099774921e+00
9.625000000000000309e-04 1.445342636068214004e+00
9.750000000000000637e-04 1.549562943282350114e+00
9.875000000000000965e-04 1.616561899816384429e+00


==> data_fig_11a_homhbfem2.txt <==
0.000000000000000000e+00 1.706172361686902228e+00
1.250000000000000060e-05 1.648548998576879532e+00
2.500000000000000120e-05 1.587795267752565964e+00
3.750000000000000349e-05 1.498303011257520412e+00
5.000000000000000240e-05 1.335567368911540820e+00
6.250000000000000130e-05 1.086306108866355036e+00
7.500000000000000698e-05 7.890075440548149910e-01
8.749999999999999911e-05 5.068920477169482908e-01
1.000000000000000048e-04 2.780456451491585823e-01
1.125000000000000105e-04 9.081394370186883502e-02
1.250000000000000026e-04 8.674969598253276515e-02
1.375000000000000083e-04 2.482147421981912017e-01
1.500000000000000140e-04 3.840520624289098794e-01
1.625000000000000196e-04 4.873487708263568030e-01
1.749999999999999982e-04 5.615409689037930141e-01
1.875000000000000039e-04 6.115677068327591837e-01
2.000000000000000096e-04 6.445196530654025979e-01
2.125000000000000153e-04 6.717218673120383121e-01
2.250000000000000209e-04 7.006813634981136074e-01
2.374999999999999995e-04 7.298329838913497625e-01
2.500000000000000052e-04 7.564527792614299528e-01
2.625000000000000380e-04 7.841437917312864547e-01
2.750000000000000166e-04 8.218222188399496586e-01
2.874999999999999951e-04 8.804675509259857202e-01
3.000000000000000279e-04 9.683338851713194639e-01
3.125000000000000065e-04 1.083812141096475834e+00
3.250000000000000393e-04 1.214232510915306484e+00
3.375000000000000179e-04 1.342614877585178501e+00
3.499999999999999964e-04 1.454830617728688713e+00
3.625000000000000292e-04 1.543797208575568014e+00
3.750000000000000078e-04 1.610573636208017412e+00
3.875000000000000406e-04 1.661160400538387760e+00
4.000000000000000192e-04 1.700780594457263151e+00
4.124999999999999977e-04 1.730670168774355533e+00
4.250000000000000305e-04 1.749445848033188922e+00
4.375000000000000091e-04 1.757453637164998472e+00
4.500000000000000419e-04 1.760431961301252457e+00
4.625000000000000205e-04 1.765179539594330826e+00
4.749999999999999990e-04 1.767281985187861615e+00
4.875000000000000318e-04 1.750265038214645852e+00
5.000000000000000104e-04 1.706172361686902450e+00
5.125000000000000432e-04 1.648548998576879754e+00
5.250000000000000760e-04 1.587795267752565742e+00
5.375000000000000003e-04 1.498303011257520412e+00
5.500000000000000331e-04 1.335567368911541042e+00
5.625000000000000659e-04 1.086306108866354592e+00
5.749999999999999903e-04 7.890075440548167673e-01
5.875000000000000231e-04 5.068920477169485128e-01
6.000000000000000559e-04 2.780456451491584713e-01
6.124999999999999802e-04 9.081394370186986198e-02
6.250000000000000130e-04 8.674969598253261249e-02
6.375000000000000458e-04 2.482147421981916180e-01
6.500000000000000786e-04 3.840520624289095464e-01
6.625000000000000029e-04 4.873487708263560259e-01
6.750000000000000357e-04 5.615409689037925700e-01
6.875000000000000685e-04 6.115677068327596277e-01
6.999999999999999929e-04 6.445196530654027089e-01
7.125000000000000257e-04 6.717218673120375350e-01
7.250000000000000585e-04 7.006813634981131633e-01
7.374999999999999828e-04 7.298329838913492074e-01
7.500000000000000156e-04 7.564527792614298418e-01
7.625000000000000484e-04 7.841437917312866768e-01
7.750000000000000812e-04 8.218222188399498807e-01
7.875000000000000056e-04 8.804675509259856092e-01
8.000000000000000383e-04 9.683338851713194639e-01
8.125000000000000711e-04 1.083812141096476278e+00
8.249999999999999955e-04 1.214232510915305374e+00
8.375000000000000283e-04 1.342614877585177391e+00
8.500000000000000611e-04 1.454830617728689157e+00
8.625000000000000938e-04 1.543797208575568680e+00
8.750000000000000182e-04 1.610573636208016968e+00
8.875000000000000510e-04 1.661160400538388204e+00
9.000000000000000838e-04 1.700780594457262929e+00
9.125000000000000082e-04 1.730670168774355533e+00
9.250000000000000409e-04 1.749445848033188700e+00
9.375000000000000737e-04 1.757453637164998250e+00
9.499999999999999981e-04 1.760431961301252013e+00
9.625000000000000309e-04 1.765179539594330826e+00
9.750000000000000637e-04 1.767281985187861393e+00
9.875000000000000965e-04 1.750265038214645630e+00


==> data_fig_11a_homhbfem3.txt <==
0.000000000000000000e+00 1.763017100081045285e+00
1.250000000000000060e-05 1.760987301952267270e+00
2.500000000000000120e-05 1.734374292076681146e+00
3.750000000000000349e-05 1.630229703997656543e+00
5.000000000000000240e-05 1.431852152237441889e+00
6.250000000000000130e-05 1.164487382351874878e+00
7.500000000000000698e-05 8.641110990152316429e-01
8.749999999999999911e-05 5.600132157402744060e-01
1.000000000000000048e-04 3.317899228111556020e-01
1.125000000000000105e-04 3.937328003897208051e-01
1.250000000000000026e-04 6.241604253824936110e-01
1.375000000000000083e-04 8.418264282938319187e-01
1.500000000000000140e-04 1.021481126952043628e+00
1.625000000000000196e-04 1.170546350742966757e+00
1.749999999999999982e-04 1.288597355081788853e+00
1.875000000000000039e-04 1.369415853332664801e+00
2.000000000000000096e-04 1.414744581027510550e+00
2.125000000000000153e-04 1.435330202375418418e+00
2.250000000000000209e-04 1.443700403733336302e+00
2.374999999999999995e-04 1.450382806736021157e+00
2.500000000000000052e-04 1.462360878777998696e+00
2.625000000000000380e-04 1.480970112333608535e+00
2.750000000000000166e-04 1.503318097170040168e+00
2.874999999999999951e-04 1.526842617918054756e+00
3.000000000000000279e-04 1.551452638039440224e+00
3.125000000000000065e-04 1.578443653164341764e+00
3.250000000000000393e-04 1.608520404008862315e+00
3.375000000000000179e-04 1.640281020779892573e+00
3.499999999999999964e-04 1.670818887986027512e+00
3.625000000000000292e-04 1.698039168088612216e+00
3.750000000000000078e-04 1.721544204677374790e+00
3.875000000000000406e-04 1.741906131262165536e+00
4.000000000000000192e-04 1.760239953824184855e+00
4.124999999999999977e-04 1.777288973674151062e+00
4.250000000000000305e-04 1.792696047833836959e+00
4.375000000000000091e-04 1.806660434966051776e+00
4.500000000000000419e-04 1.818963158419868664e+00
4.625000000000000205e-04 1.822829623647171271e+00
4.749999999999999990e-04 1.808287561499383633e+00
4.875000000000000318e-04 1.780586670818873785e+00
5.000000000000000104e-04 1.763017100081045285e+00
5.125000000000000432e-04 1.760987301952267714e+00
5.250000000000000760e-04 1.734374292076680923e+00
5.375000000000000003e-04 1.630229703997656765e+00
5.500000000000000331e-04 1.431852152237442333e+00
5.625000000000000659e-04 1.164487382351874434e+00
5.749999999999999903e-04 8.641110990152335303e-01
5.875000000000000231e-04 5.600132157402746280e-01
6.000000000000000559e-04 3.317899228111559906e-01
6.124999999999999802e-04 3.937328003897202500e-01
6.250000000000000130e-04 6.241604253824935000e-01
6.375000000000000458e-04 8.418264282938324738e-01
6.500000000000000786e-04 1.021481126952043628e+00
6.625000000000000029e-04 1.170546350742965425e+00
6.750000000000000357e-04 1.288597355081788187e+00
6.875000000000000685e-04 1.369415853332665245e+00
6.999999999999999929e-04 1.414744581027511439e+00
7.125000000000000257e-04 1.435330202375417530e+00
7.250000000000000585e-04 1.443700403733335857e+00
7.374999999999999828e-04 1.450382806736020713e+00
7.500000000000000156e-04 1.462360878777998030e+00
7.625000000000000484e-04 1.480970112333608535e+00
7.750000000000000812e-04 1.503318097170040613e+00
7.875000000000000056e-04 1.526842617918054312e+00
8.000000000000000383e-04 1.551452638039439558e+00
8.125000000000000711e-04 1.578443653164342431e+00
8.249999999999999955e-04 1.608520404008862759e+00
8.375000000000000283e-04 1.640281020779892796e+00
8.500000000000000611e-04 1.670818887986027512e+00
8.625000000000000938e-04 1.698039168088612882e+00
8.750000000000000182e-04 1.721544204677375678e+00
8.875000000000000510e-04 1.741906131262165536e+00
9.000000000000000838e-04 1.760239953824183967e+00
9.125000000000000082e-04 1.777288973674152617e+00
9.250000000000000409e-04 1.792696047833836737e+00
9.375000000000000737e-04 1.806660434966050444e+00
9.499999999999999981e-04 1.818963158419867554e+00
9.625000000000000309e-04 1.822829623647172381e+00
9.750000000000000637e-04 1.808287561499383855e+00
9.875000000000000965e-04 1.780586670818873785e+00


==> data_fig_11b_cst.txt <==
0.000000000000000000e+00 1.748874896017082348e+00
1.250000000000000060e-05 1.729468310098270400e+00
2.500000000000000120e-05 1.703522925769618723e+00
3.750000000000000349e-05 1.669304918011152328e+00
5.000000000000000240e-05 1.625891015220400027e+00
6.250000000000000130e-05 1.575553594958247983e+00
7.500000000000000698e-05 1.526311462688374698e+00
8.749999999999999911e-05 1.484830279409057319e+00
1.000000000000000048e-04 1.447373453417335920e+00
1.125000000000000105e-04 1.405084585484255744e+00
1.250000000000000026e-04 1.346651902224774044e+00
1.375000000000000083e-04 1.264046324500955887e+00
1.500000000000000140e-04 1.164566370130036166e+00
1.625000000000000196e-04 1.065748814119896082e+00
1.749999999999999982e-04 9.981030910336176065e-01
1.875000000000000039e-04 9.821084577577502417e-01
2.000000000000000096e-04 1.013330689259678286e+00
2.125000000000000153e-04 1.076778492578341018e+00
2.250000000000000209e-04 1.155237036432962938e+00
2.374999999999999995e-04 1.232118542862848720e+00
2.500000000000000052e-04 1.300088140499542577e+00
2.625000000000000380e-04 1.360245048197842754e+00
2.750000000000000166e-04 1.416901553283937742e+00
2.874999999999999951e-04 1.473796507347349571e+00
3.000000000000000279e-04 1.529636183127385252e+00
3.125000000000000065e-04 1.575780503662648213e+00
3.250000000000000393e-04 1.607447332515899330e+00
3.375000000000000179e-04 1.631153095299499034e+00
3.499999999999999964e-04 1.662508693130577253e+00
3.625000000000000292e-04 1.697930832850009786e+00
3.750000000000000078e-04 1.728120249227741434e+00
3.875000000000000406e-04 1.751145932776847047e+00
4.000000000000000192e-04 1.765864791710529680e+00
4.124999999999999977e-04 1.778501326077363887e+00
4.250000000000000305e-04 1.787521061096915664e+00
4.375000000000000091e-04 1.787815978245351545e+00
4.500000000000000419e-04 1.784804847201125089e+00
4.625000000000000205e-04 1.780868770487467501e+00
4.749999999999999990e-04 1.774158254991799355e+00
4.875000000000000318e-04 1.763973514871595594e+00
5.000000000000000104e-04 1.749523023301058577e+00
5.125000000000000432e-04 1.730156349785480829e+00
5.250000000000000760e-04 1.704258528680036022e+00
5.375000000000000003e-04 1.670096856074854808e+00
5.500000000000000331e-04 1.626750720239419357e+00
5.625000000000000659e-04 1.576459689946660747e+00
5.749999999999999903e-04 1.527189872228887468e+00
5.875000000000000231e-04 1.485655014728587631e+00
6.000000000000000559e-04 1.448190434922309811e+00
6.124999999999999802e-04 1.405948293971255092e+00
6.250000000000000130e-04 1.347731697066021805e+00
6.375000000000000458e-04 1.265504117770301473e+00
6.500000000000000786e-04 1.166452962112961345e+00
6.625000000000000029e-04 1.068010589131889621e+00
6.750000000000000357e-04 1.000480844092261234e+00
6.875000000000000685e-04 9.841702059263567337e-01
6.999999999999999929e-04 1.014772552384357818e+00
7.125000000000000257e-04 1.077456747227439893e+00
7.250000000000000585e-04 1.155214288013231672e+00
7.374999999999999828e-04 1.231618880686236706e+00
7.500000000000000156e-04 1.299316942534112007e+00
7.625000000000000484e-04 1.359327690380023768e+00
7.750000000000000812e-04 1.415904616294665574e+00
7.875000000000000056e-04 1.472789290869544798e+00
8.000000000000000383e-04 1.528783312845060971e+00
8.125000000000000711e-04 1.575270231777015528e+00
8.249999999999999955e-04 1.607190129661086431e+00
8.375000000000000283e-04 1.630908695570185696e+00
8.500000000000000611e-04 1.662126628202141632e+00
8.625000000000000938e-04 1.697587508416332769e+00
8.750000000000000182e-04 1.727829962239691319e+00
8.875000000000000510e-04 1.750989832594105788e+00
9.000000000000000838e-04 1.765716534955298345e+00
9.125000000000000082e-04 1.778343945860089370e+00
9.250000000000000409e-04 1.787387305315129016e+00
9.375000000000000737e-04 1.787746472608795711e+00
9.499999999999999981e-04 1.784670758882205943e+00
9.625000000000000309e-04 1.780675624196249140e+00
9.750000000000000637e-04 1.773910357572192176e+00
9.875000000000000965e-04 1.763677912759789912e+00


==> data_fig_11b_homhbfem1.txt <==
0.000000000000000000e+00 1.718433767775385146e+00
1.250000000000000060e-05 1.683728768924977581e+00
2.500000000000000120e-05 1.639190274941759284e+00
3.750000000000000349e-05 1.581734594215910894e+00
5.000000000000000240e-05 1.507132131147486565e+00
6.250000000000000130e-05 1.411833246719849777e+00
7.500000000000000698e-05 1.295084565526799514e+00
8.749999999999999911e-05 1.160092678126782184e+00
1.000000000000000048e-04 1.013627211091083558e+00
1.125000000000000105e-04 8.643799788543817808e-01
1.250000000000000026e-04 7.211540203393317361e-01
1.375000000000000083e-04 5.921568161911278105e-01
1.500000000000000140e-04 4.859609218485155813e-01
1.625000000000000196e-04 4.127436322660430479e-01
1.749999999999999982e-04 3.813693845266796778e-01
1.875000000000000039e-04 3.905566670135519614e-01
2.000000000000000096e-04 4.270203700601372110e-01
2.125000000000000153e-04 4.762005442347848616e-01
2.250000000000000209e-04 5.297918786393517321e-01
2.374999999999999995e-04 5.854695198086234953e-01
2.500000000000000052e-04 6.441238514260391179e-01
2.625000000000000380e-04 7.076168468808211598e-01
2.750000000000000166e-04 7.778277442131870112e-01
2.874999999999999951e-04 8.566587283603397385e-01
3.000000000000000279e-04 9.460958239821758431e-01
3.125000000000000065e-04 1.047566308745705665e+00
3.250000000000000393e-04 1.160595249009920282e+00
3.375000000000000179e-04 1.281582781266422666e+00
3.499999999999999964e-04 1.403670565178772645e+00
3.625000000000000292e-04 1.518002933723644254e+00
3.750000000000000078e-04 1.615915038807491877e+00
3.875000000000000406e-04 1.691255209895087264e+00
4.000000000000000192e-04 1.742047996496494777e+00
4.124999999999999977e-04 1.770819426133747099e+00
4.250000000000000305e-04 1.783271083148940450e+00
4.375000000000000091e-04 1.785741107842856223e+00
4.500000000000000419e-04 1.782688856085909546e+00
4.625000000000000205e-04 1.775556243005636192e+00
4.749999999999999990e-04 1.763445801911912580e+00
4.875000000000000318e-04 1.744767792296204600e+00
5.000000000000000104e-04 1.718433767775384924e+00
5.125000000000000432e-04 1.683728768924977581e+00
5.250000000000000760e-04 1.639190274941759284e+00
5.375000000000000003e-04 1.581734594215910672e+00
5.500000000000000331e-04 1.507132131147486787e+00
5.625000000000000659e-04 1.411833246719849777e+00
5.749999999999999903e-04 1.295084565526800402e+00
5.875000000000000231e-04 1.160092678126782406e+00
6.000000000000000559e-04 1.013627211091083336e+00
6.124999999999999802e-04 8.643799788543827800e-01
6.250000000000000130e-04 7.211540203393317361e-01
6.375000000000000458e-04 5.921568161911271444e-01
6.500000000000000786e-04 4.859609218485157478e-01
6.625000000000000029e-04 4.127436322660433810e-01
6.750000000000000357e-04 3.813693845266796778e-01
6.875000000000000685e-04 3.905566670135521279e-01
6.999999999999999929e-04 4.270203700601372665e-01
7.125000000000000257e-04 4.762005442347841955e-01
7.250000000000000585e-04 5.297918786393516211e-01
7.374999999999999828e-04 5.854695198086228292e-01
7.500000000000000156e-04 6.441238514260387849e-01
7.625000000000000484e-04 7.076168468808212708e-01
7.750000000000000812e-04 7.778277442131865671e-01
7.875000000000000056e-04 8.566587283603391834e-01
8.000000000000000383e-04 9.460958239821757321e-01
8.125000000000000711e-04 1.047566308745706110e+00
8.249999999999999955e-04 1.160595249009920060e+00
8.375000000000000283e-04 1.281582781266422000e+00
8.500000000000000611e-04 1.403670565178772422e+00
8.625000000000000938e-04 1.518002933723645365e+00
8.750000000000000182e-04 1.615915038807491877e+00
8.875000000000000510e-04 1.691255209895087042e+00
9.000000000000000838e-04 1.742047996496494555e+00
9.125000000000000082e-04 1.770819426133747099e+00
9.250000000000000409e-04 1.783271083148940228e+00
9.375000000000000737e-04 1.785741107842856445e+00
9.499999999999999981e-04 1.782688856085909768e+00
9.625000000000000309e-04 1.775556243005636414e+00
9.750000000000000637e-04 1.763445801911912580e+00
9.875000000000000965e-04 1.744767792296204600e+00


==> data_fig_11b_homhbfem2.txt <==
0.000000000000000000e+00 1.787120900185792838e+00
1.250000000000000060e-05 1.774775909910502047e+00
2.500000000000000120e-05 1.741893512272288946e+00
3.750000000000000349e-05 1.686610444407656617e+00
5.000000000000000240e-05 1.611522428449930766e+00
6.250000000000000130e-05 1.520906392080417335e+00
7.500000000000000698e-05 1.418115053653799640e+00
8.749999999999999911e-05 1.304753474798237001e+00
1.000000000000000048e-04 1.181760868208438620e+00
1.125000000000000105e-04 1.051414777035988068e+00
1.250000000000000026e-04 9.189085410315877001e-01
1.375000000000000083e-04 7.925177563639438372e-01
1.500000000000000140e-04 6.822167374945644625e-01
1.625000000000000196e-04 5.972066118273059443e-01
1.749999999999999982e-04 5.429235435384227593e-01
1.875000000000000039e-04 5.188056769671532953e-01
2.000000000000000096e-04 5.190289948104683804e-01
2.125000000000000153e-04 5.361332024887578429e-01
2.250000000000000209e-04 5.642416703658745813e-01
2.374999999999999995e-04 6.000220269135035922e-01
2.500000000000000052e-04 6.422277313458675252e-01
2.625000000000000380e-04 6.909254485415086133e-01
2.750000000000000166e-04 7.468658066845405008e-01
2.874999999999999951e-04 8.111112858231254163e-01
3.000000000000000279e-04 8.849164715702511064e-01
3.125000000000000065e-04 9.697324691703010924e-01
3.250000000000000393e-04 1.066958824509633752e+00
3.375000000000000179e-04 1.177053013096692524e+00
3.499999999999999964e-04 1.298156041748375289e+00
3.625000000000000292e-04 1.424905365548138736e+00
3.750000000000000078e-04 1.548106149906578022e+00
3.875000000000000406e-04 1.655914410498317446e+00
4.000000000000000192e-04 1.737032883216099943e+00
4.124999999999999977e-04 1.785202756526575341e+00
4.250000000000000305e-04 1.802537364620991456e+00
4.375000000000000091e-04 1.799071411032613588e+00
4.500000000000000419e-04 1.788214410992317038e+00
4.625000000000000205e-04 1.780793583488170961e+00
4.749999999999999990e-04 1.781056653311341220e+00
4.875000000000000318e-04 1.785949077189407985e+00
5.000000000000000104e-04 1.787120900185793282e+00
5.125000000000000432e-04 1.774775909910502047e+00
5.250000000000000760e-04 1.741893512272288946e+00
5.375000000000000003e-04 1.686610444407656839e+00
5.500000000000000331e-04 1.611522428449931210e+00
5.625000000000000659e-04 1.520906392080417335e+00
5.749999999999999903e-04 1.418115053653800306e+00
5.875000000000000231e-04 1.304753474798236779e+00
6.000000000000000559e-04 1.181760868208438398e+00
6.124999999999999802e-04 1.051414777035988957e+00
6.250000000000000130e-04 9.189085410315877001e-01
6.375000000000000458e-04 7.925177563639433931e-01
6.500000000000000786e-04 6.822167374945645735e-01
6.625000000000000029e-04 5.972066118273058333e-01
6.750000000000000357e-04 5.429235435384227593e-01
6.875000000000000685e-04 5.188056769671535173e-01
6.999999999999999929e-04 5.190289948104684914e-01
7.125000000000000257e-04 5.361332024887572878e-01
7.250000000000000585e-04 5.642416703658743593e-01
7.374999999999999828e-04 6.000220269135031481e-01
7.500000000000000156e-04 6.422277313458673031e-01
7.625000000000000484e-04 6.909254485415085023e-01
7.750000000000000812e-04 7.468658066845402788e-01
7.875000000000000056e-04 8.111112858231247502e-01
8.000000000000000383e-04 8.849164715702511064e-01
8.125000000000000711e-04 9.697324691703015365e-01
8.249999999999999955e-04 1.066958824509633530e+00
8.375000000000000283e-04 1.177053013096691858e+00
8.500000000000000611e-04 1.298156041748375067e+00
8.625000000000000938e-04 1.424905365548139402e+00
8.750000000000000182e-04 1.548106149906578244e+00
8.875000000000000510e-04 1.655914410498317668e+00
9.000000000000000838e-04 1.737032883216099943e+00
9.125000000000000082e-04 1.785202756526575563e+00
9.250000000000000409e-04 1.802537364620991012e+00
9.375000000000000737e-04 1.799071411032613144e+00
9.499999999999999981e-04 1.788214410992316594e+00
9.625000000000000309e-04 1.780793583488171183e+00
9.750000000000000637e-04 1.781056653311341220e+00
9.875000000000000965e-04 1.785949077189407985e+00


==> data_fig_11b_homhbfem3.txt <==
0.000000000000000000e+00 1.799718921455804699e+00
1.250000000000000060e-05 1.814295600466099057e+00
2.500000000000000120e-05 1.812139877874031635e+00
3.750000000000000349e-05 1.777482549110573018e+00
5.000000000000000240e-05 1.705779707882672414e+00
6.250000000000000130e-05 1.603366679281386320e+00
7.500000000000000698e-05 1.482242134262403033e+00
8.749999999999999911e-05 1.355051264115921583e+00
1.000000000000000048e-04 1.232919876519681601e+00
1.125000000000000105e-04 1.125875827307455168e+00
1.250000000000000026e-04 1.044025136501281148e+00
1.375000000000000083e-04 9.964642993048442587e-01
1.500000000000000140e-04 9.861947771101009508e-01
1.625000000000000196e-04 1.005713511949009042e+00
1.749999999999999982e-04 1.040142088927392239e+00
1.875000000000000039e-04 1.075558329680779801e+00
2.000000000000000096e-04 1.104869668393263948e+00
2.125000000000000153e-04 1.128392531968647639e+00
2.250000000000000209e-04 1.150655087881428118e+00
2.374999999999999995e-04 1.176093539010415023e+00
2.500000000000000052e-04 1.206494851882359498e+00
2.625000000000000380e-04 1.241578742734911200e+00
2.750000000000000166e-04 1.281236312852265691e+00
2.874999999999999951e-04 1.326655756910491313e+00
3.000000000000000279e-04 1.379041672503383165e+00
3.125000000000000065e-04 1.437104259265165496e+00
3.250000000000000393e-04 1.495930320951237569e+00
3.375000000000000179e-04 1.548981160481990749e+00
3.499999999999999964e-04 1.592375004924115434e+00
3.625000000000000292e-04 1.628483860973151343e+00
3.750000000000000078e-04 1.665396939209041083e+00
3.875000000000000406e-04 1.710714823298598253e+00
4.000000000000000192e-04 1.763495687570461268e+00
4.124999999999999977e-04 1.812481952231419502e+00
4.250000000000000305e-04 1.843581864113980728e+00
4.375000000000000091e-04 1.849700647367493289e+00
4.500000000000000419e-04 1.834748778057822216e+00
4.625000000000000205e-04 1.810696566591321943e+00
4.749999999999999990e-04 1.791712570753710487e+00
4.875000000000000318e-04 1.788008187493082435e+00
5.000000000000000104e-04 1.799718921455804921e+00
5.125000000000000432e-04 1.814295600466099279e+00
5.250000000000000760e-04 1.812139877874031635e+00
5.375000000000000003e-04 1.777482549110573018e+00
5.500000000000000331e-04 1.705779707882672414e+00
5.625000000000000659e-04 1.603366679281386542e+00
5.749999999999999903e-04 1.482242134262403921e+00
5.875000000000000231e-04 1.355051264115921583e+00
6.000000000000000559e-04 1.232919876519681823e+00
6.124999999999999802e-04 1.125875827307455612e+00
6.250000000000000130e-04 1.044025136501281592e+00
6.375000000000000458e-04 9.964642993048442587e-01
6.500000000000000786e-04 9.861947771101009508e-01
6.625000000000000029e-04 1.005713511949009042e+00
6.750000000000000357e-04 1.040142088927392461e+00
6.875000000000000685e-04 1.075558329680780023e+00
6.999999999999999929e-04 1.104869668393263948e+00
7.125000000000000257e-04 1.128392531968646972e+00
7.250000000000000585e-04 1.150655087881427452e+00
7.374999999999999828e-04 1.176093539010414579e+00
7.500000000000000156e-04 1.206494851882359054e+00
7.625000000000000484e-04 1.241578742734911200e+00
7.750000000000000812e-04 1.281236312852265469e+00
7.875000000000000056e-04 1.326655756910491091e+00
8.000000000000000383e-04 1.379041672503383387e+00
8.125000000000000711e-04 1.437104259265165718e+00
8.249999999999999955e-04 1.495930320951237791e+00
8.375000000000000283e-04 1.548981160481990749e+00
8.500000000000000611e-04 1.592375004924115656e+00
8.625000000000000938e-04 1.628483860973152231e+00
8.750000000000000182e-04 1.665396939209041083e+00
8.875000000000000510e-04 1.710714823298597587e+00
9.000000000000000838e-04 1.763495687570460380e+00
9.125000000000000082e-04 1.812481952231419280e+00
9.250000000000000409e-04 1.843581864113980284e+00
9.375000000000000737e-04 1.849700647367492845e+00
9.499999999999999981e-04 1.834748778057822216e+00
9.625000000000000309e-04 1.810696566591321721e+00
9.750000000000000637e-04 1.791712570753710487e+00
9.875000000000000965e-04 1.788008187493081991e+00


==> data_fig_12_cst.txt <==
0.000000000000000000e+00 1.831087099733742507e+00
1.250000000000000060e-05 1.818208308957443453e+00
2.500000000000000120e-05 1.796180427406648406e+00
3.750000000000000349e-05 1.763126528649930025e+00
5.000000000000000240e-05 1.718146063829090187e+00
6.250000000000000130e-05 1.662592538359011218e+00
7.500000000000000698e-05 1.599848052118000963e+00
8.749999999999999911e-05 1.532188312563506516e+00
1.000000000000000048e-04 1.461672626556721255e+00
1.125000000000000105e-04 1.387766001502282576e+00
1.250000000000000026e-04 1.300285587647694419e+00
1.375000000000000083e-04 1.181913498632432002e+00
1.500000000000000140e-04 1.006298779215605288e+00
1.625000000000000196e-04 8.071866988670530763e-01
1.749999999999999982e-04 7.108686581433086848e-01
1.875000000000000039e-04 7.519721398927949885e-01
2.000000000000000096e-04 8.694214491557764601e-01
2.125000000000000153e-04 1.001647643413261735e+00
2.250000000000000209e-04 1.120217724650209856e+00
2.374999999999999995e-04 1.219998891871821867e+00
2.500000000000000052e-04 1.303997106804817729e+00
2.625000000000000380e-04 1.376741975769148363e+00
2.750000000000000166e-04 1.440895071453370146e+00
2.874999999999999951e-04 1.496756990577760238e+00
3.000000000000000279e-04 1.543305288232697192e+00
3.125000000000000065e-04 1.579917230888473689e+00
3.250000000000000393e-04 1.609585822336236038e+00
3.375000000000000179e-04 1.637631442858878739e+00
3.499999999999999964e-04 1.667348659086731910e+00
3.625000000000000292e-04 1.699310547952791461e+00
3.750000000000000078e-04 1.731987300504819860e+00
3.875000000000000406e-04 1.762969122054292015e+00
4.000000000000000192e-04 1.780050843608023348e+00
4.124999999999999977e-04 1.798619063957795250e+00
4.250000000000000305e-04 1.816217647495619980e+00
4.375000000000000091e-04 1.823458417571381274e+00
4.500000000000000419e-04 1.832304703093793563e+00
4.625000000000000205e-04 1.839452437618339875e+00
4.749999999999999990e-04 1.841006234034971101e+00
4.875000000000000318e-04 1.838303956391927674e+00
5.000000000000000104e-04 1.831701397945952881e+00
5.125000000000000432e-04 1.818793152826244874e+00
5.250000000000000760e-04 1.796773632770167994e+00
5.375000000000000003e-04 1.763755545635723232e+00
5.500000000000000331e-04 1.718863304178740004e+00
5.625000000000000659e-04 1.663451659442712227e+00
5.749999999999999903e-04 1.600898114637547831e+00
5.875000000000000231e-04 1.533350822734145913e+00
6.000000000000000559e-04 1.462861210407792045e+00
6.124999999999999802e-04 1.389045875592856083e+00
6.250000000000000130e-04 1.301941846606757380e+00
6.375000000000000458e-04 1.184233490214727347e+00
6.500000000000000786e-04 1.009915109868551930e+00
6.625000000000000029e-04 8.110886368265795010e-01
6.750000000000000357e-04 7.133488427976243385e-01
6.875000000000000685e-04 7.524427669413871200e-01
6.999999999999999929e-04 8.684771409900199357e-01
7.125000000000000257e-04 1.000028574265943382e+00
7.250000000000000585e-04 1.118369222716717681e+00
7.374999999999999828e-04 1.218135868872999961e+00
7.500000000000000156e-04 1.302228406809178951e+00
7.625000000000000484e-04 1.375131284733586368e+00
7.750000000000000812e-04 1.439523511901728003e+00
7.875000000000000056e-04 1.495711321849414244e+00
8.000000000000000383e-04 1.542602959919846528e+00
8.125000000000000711e-04 1.579503823968332110e+00
8.249999999999999955e-04 1.609294668893808344e+00
8.375000000000000283e-04 1.637368623252613897e+00
8.500000000000000611e-04 1.667061340156980265e+00
8.625000000000000938e-04 1.699003252361118044e+00
8.750000000000000182e-04 1.731543808928769357e+00
8.875000000000000510e-04 1.762743969617290407e+00
9.000000000000000838e-04 1.779823232167572211e+00
9.125000000000000082e-04 1.798294160016991716e+00
9.250000000000000409e-04 1.815916245612310354e+00
9.375000000000000737e-04 1.823188606397564415e+00
9.499999999999999981e-04 1.831924861388513071e+00
9.625000000000000309e-04 1.839067007162123790e+00
9.750000000000000637e-04 1.840645922915861821e+00
9.875000000000000965e-04 1.837961813423353297e+00


==> data_fig_12_homhbfem1.txt <==
0.000000000000000000e+00 1.783417328393865908e+00
1.250000000000000060e-05 1.762873638063615633e+00
2.500000000000000120e-05 1.733353776138181646e+00
3.750000000000000349e-05 1.690898586352957533e+00
5.000000000000000240e-05 1.631139539130212590e+00
6.250000000000000130e-05 1.552363361275280962e+00
7.500000000000000698e-05 1.456720984233931704e+00
8.749999999999999911e-05 1.349320656009289632e+00
1.000000000000000048e-04 1.236269868822637896e+00
1.125000000000000105e-04 1.123088419830581275e+00
1.250000000000000026e-04 1.014291749124822672e+00
1.375000000000000083e-04 9.138928917752183745e-01
1.500000000000000140e-04 8.258606614010457481e-01
1.625000000000000196e-04 7.537350466342067623e-01
1.749999999999999982e-04 6.995589554100348773e-01
1.875000000000000039e-04 6.631815137866531318e-01
2.000000000000000096e-04 6.427204532993194830e-01
2.125000000000000153e-04 6.357026699193195629e-01
2.250000000000000209e-04 6.398061036644986377e-01
2.374999999999999995e-04 6.529189500483967290e-01
2.500000000000000052e-04 6.731848182401081182e-01
2.625000000000000380e-04 6.996424490298154275e-01
2.750000000000000166e-04 7.331693907489269524e-01
2.874999999999999951e-04 7.767334648157172561e-01
3.000000000000000279e-04 8.341679497529033149e-01
3.125000000000000065e-04 9.076721418357730498e-01
3.250000000000000393e-04 9.953720999183097717e-01
3.375000000000000179e-04 1.090698499356465012e+00
3.499999999999999964e-04 1.184419364175814504e+00
3.625000000000000292e-04 1.268503367957098726e+00
3.750000000000000078e-04 1.339865861704284011e+00
3.875000000000000406e-04 1.401922960282094399e+00
4.000000000000000192e-04 1.462564220404017679e+00
4.124999999999999977e-04 1.528872373850645783e+00
4.250000000000000305e-04 1.601625903147691821e+00
4.375000000000000091e-04 1.673859857326928102e+00
4.500000000000000419e-04 1.734792476220850421e+00
4.625000000000000205e-04 1.775913440846752067e+00
4.749999999999999990e-04 1.794910214895985900e+00
4.875000000000000318e-04 1.795417417510349445e+00
5.000000000000000104e-04 1.783417328393865464e+00
5.125000000000000432e-04 1.762873638063615633e+00
5.250000000000000760e-04 1.733353776138181424e+00
5.375000000000000003e-04 1.690898586352957533e+00
5.500000000000000331e-04 1.631139539130212590e+00
5.625000000000000659e-04 1.552363361275280740e+00
5.749999999999999903e-04 1.456720984233932148e+00
5.875000000000000231e-04 1.349320656009289410e+00
6.000000000000000559e-04 1.236269868822638340e+00
6.124999999999999802e-04 1.123088419830581719e+00
6.250000000000000130e-04 1.014291749124822895e+00
6.375000000000000458e-04 9.138928917752179304e-01
6.500000000000000786e-04 8.258606614010455260e-01
6.625000000000000029e-04 7.537350466342072064e-01
6.750000000000000357e-04 6.995589554100347662e-01
6.875000000000000685e-04 6.631815137866527987e-01
6.999999999999999929e-04 6.427204532993197050e-01
7.125000000000000257e-04 6.357026699193193409e-01
7.250000000000000585e-04 6.398061036644988597e-01
7.374999999999999828e-04 6.529189500483966180e-01
7.500000000000000156e-04 6.731848182401080072e-01
7.625000000000000484e-04 6.996424490298155385e-01
7.750000000000000812e-04 7.331693907489266193e-01
7.875000000000000056e-04 7.767334648157171451e-01
8.000000000000000383e-04 8.341679497529036480e-01
8.125000000000000711e-04 9.076721418357736049e-01
8.249999999999999955e-04 9.953720999183095497e-01
8.375000000000000283e-04 1.090698499356465012e+00
8.500000000000000611e-04 1.184419364175814504e+00
8.625000000000000938e-04 1.268503367957099170e+00
8.750000000000000182e-04 1.339865861704284011e+00
8.875000000000000510e-04 1.401922960282094621e+00
9.000000000000000838e-04 1.462564220404017679e+00
9.125000000000000082e-04 1.528872373850645783e+00
9.250000000000000409e-04 1.601625903147691155e+00
9.375000000000000737e-04 1.673859857326928546e+00
9.499999999999999981e-04 1.734792476220850199e+00
9.625000000000000309e-04 1.775913440846752289e+00
9.750000000000000637e-04 1.794910214895985900e+00
9.875000000000000965e-04 1.795417417510349667e+00


==> data_fig_12_homhbfem2.txt <==
0.000000000000000000e+00 1.765097999550896857e+00
1.250000000000000060e-05 1.734828551111260220e+00
2.500000000000000120e-05 1.698366330834069515e+00
3.750000000000000349e-05 1.653499532596766075e+00
5.000000000000000240e-05 1.592782957870063187e+00
6.250000000000000130e-05 1.508397543857474377e+00
7.500000000000000698e-05 1.396538349747360686e+00
8.749999999999999911e-05 1.259625743504561468e+00
1.000000000000000048e-04 1.106622694968542042e+00
1.125000000000000105e-04 9.522383704754190381e-01
1.250000000000000026e-04 8.151566360418142088e-01
1.375000000000000083e-04 7.140681974916658348e-01
1.500000000000000140e-04 6.600314361337270563e-01
1.625000000000000196e-04 6.495504767835517113e-01
1.749999999999999982e-04 6.682316199550158986e-01
1.875000000000000039e-04 7.017579227075704251e-01
2.000000000000000096e-04 7.413735770582330353e-01
2.125000000000000153e-04 7.826419576415821755e-01
2.250000000000000209e-04 8.231060580778041258e-01
2.374999999999999995e-04 8.615337326599871171e-01
2.500000000000000052e-04 8.984133881404554600e-01
2.625000000000000380e-04 9.366665311662855098e-01
2.750000000000000166e-04 9.815488920602366552e-01
2.874999999999999951e-04 1.038947936230051772e+00
3.000000000000000279e-04 1.112502793433926884e+00
3.125000000000000065e-04 1.201304498947283639e+00
3.250000000000000393e-04 1.299449207952592111e+00
3.375000000000000179e-04 1.397268431054622395e+00
3.499999999999999964e-04 1.483774204727386525e+00
3.625000000000000292e-04 1.549982542715399036e+00
3.750000000000000078e-04 1.592078092684099389e+00
3.875000000000000406e-04 1.612949019834848174e+00
4.000000000000000192e-04 1.621445864279186910e+00
4.124999999999999977e-04 1.629674969716375710e+00
4.250000000000000305e-04 1.648560487249837392e+00
4.375000000000000091e-04 1.682337610335735700e+00
4.500000000000000419e-04 1.725157842641715789e+00
4.625000000000000205e-04 1.763748900026979261e+00
4.749999999999999990e-04 1.785272581863523778e+00
4.875000000000000318e-04 1.784489613097453686e+00
5.000000000000000104e-04 1.765097999550897301e+00
5.125000000000000432e-04 1.734828551111260442e+00
5.250000000000000760e-04 1.698366330834069737e+00
5.375000000000000003e-04 1.653499532596766297e+00
5.500000000000000331e-04 1.592782957870063854e+00
5.625000000000000659e-04 1.508397543857474377e+00
5.749999999999999903e-04 1.396538349747361574e+00
5.875000000000000231e-04 1.259625743504561468e+00
6.000000000000000559e-04 1.106622694968542042e+00
6.124999999999999802e-04 9.522383704754199263e-01
6.250000000000000130e-04 8.151566360418142088e-01
6.375000000000000458e-04 7.140681974916657238e-01
6.500000000000000786e-04 6.600314361337272784e-01
6.625000000000000029e-04 6.495504767835520443e-01
6.750000000000000357e-04 6.682316199550158986e-01
6.875000000000000685e-04 7.017579227075706472e-01
6.999999999999999929e-04 7.413735770582328133e-01
7.125000000000000257e-04 7.826419576415817314e-01
7.250000000000000585e-04 8.231060580778044589e-01
7.374999999999999828e-04 8.615337326599867840e-01
7.500000000000000156e-04 8.984133881404551270e-01
7.625000000000000484e-04 9.366665311662856208e-01
7.750000000000000812e-04 9.815488920602363221e-01
7.875000000000000056e-04 1.038947936230051772e+00
8.000000000000000383e-04 1.112502793433926884e+00
8.125000000000000711e-04 1.201304498947283639e+00
8.249999999999999955e-04 1.299449207952591667e+00
8.375000000000000283e-04 1.397268431054621729e+00
8.500000000000000611e-04 1.483774204727386081e+00
8.625000000000000938e-04 1.549982542715399259e+00
8.750000000000000182e-04 1.592078092684099389e+00
8.875000000000000510e-04 1.612949019834848396e+00
9.000000000000000838e-04 1.621445864279186688e+00
9.125000000000000082e-04 1.629674969716376154e+00
9.250000000000000409e-04 1.648560487249837392e+00
9.375000000000000737e-04 1.682337610335735700e+00
9.499999999999999981e-04 1.725157842641715789e+00
9.625000000000000309e-04 1.763748900026979261e+00
9.750000000000000637e-04 1.785272581863524444e+00
9.875000000000000965e-04 1.784489613097453908e+00


==> data_fig_12_homhbfem3.txt <==
0.000000000000000000e+00 1.797002294641858455e+00
1.250000000000000060e-05 1.779770591907454236e+00
2.500000000000000120e-05 1.766525807398477976e+00
3.750000000000000349e-05 1.751432873016965708e+00
5.000000000000000240e-05 1.726237384863228863e+00
6.250000000000000130e-05 1.682832783344264005e+00
7.500000000000000698e-05 1.614699620079995235e+00
8.749999999999999911e-05 1.518049745372132442e+00
1.000000000000000048e-04 1.392041400996343326e+00
1.125000000000000105e-04 1.238876202943649973e+00
1.250000000000000026e-04 1.064825134438130094e+00
1.375000000000000083e-04 8.833025290357267023e-01
1.500000000000000140e-04 7.246784943137305479e-01
1.625000000000000196e-04 6.491370017053978980e-01
1.749999999999999982e-04 7.063083931403759674e-01
1.875000000000000039e-04 8.546870645109813092e-01
2.000000000000000096e-04 1.015766278123755972e+00
2.125000000000000153e-04 1.144995764073397426e+00
2.250000000000000209e-04 1.233637995668667164e+00
2.374999999999999995e-04 1.292610634453483787e+00
2.500000000000000052e-04 1.337720010111061564e+00
2.625000000000000380e-04 1.380617667888896838e+00
2.750000000000000166e-04 1.424969895084529092e+00
2.874999999999999951e-04 1.467514089080820039e+00
3.000000000000000279e-04 1.503871798321858799e+00
3.125000000000000065e-04 1.534147684524004962e+00
3.250000000000000393e-04 1.563233433465836208e+00
3.375000000000000179e-04 1.597112036159265669e+00
3.499999999999999964e-04 1.638294501714585572e+00
3.625000000000000292e-04 1.681621221563995183e+00
3.750000000000000078e-04 1.714546356946477612e+00
3.875000000000000406e-04 1.726017257339841793e+00
4.000000000000000192e-04 1.718045588903221343e+00
4.124999999999999977e-04 1.707792877875589310e+00
4.250000000000000305e-04 1.715332855363159492e+00
4.375000000000000091e-04 1.746673298285470022e+00
4.500000000000000419e-04 1.788642644339228260e+00
4.625000000000000205e-04 1.820291105841914669e+00
4.749999999999999990e-04 1.828821726315087215e+00
4.875000000000000318e-04 1.816863669407254633e+00
5.000000000000000104e-04 1.797002294641858677e+00
5.125000000000000432e-04 1.779770591907455346e+00
5.250000000000000760e-04 1.766525807398478198e+00
5.375000000000000003e-04 1.751432873016965708e+00
5.500000000000000331e-04 1.726237384863229307e+00
5.625000000000000659e-04 1.682832783344264893e+00
5.749999999999999903e-04 1.614699620079995901e+00
5.875000000000000231e-04 1.518049745372132886e+00
6.000000000000000559e-04 1.392041400996343770e+00
6.124999999999999802e-04 1.238876202943650862e+00
6.250000000000000130e-04 1.064825134438129650e+00
6.375000000000000458e-04 8.833025290357259252e-01
6.500000000000000786e-04 7.246784943137303259e-01
6.625000000000000029e-04 6.491370017053981201e-01
6.750000000000000357e-04 7.063083931403764115e-01
6.875000000000000685e-04 8.546870645109817533e-01
6.999999999999999929e-04 1.015766278123756194e+00
7.125000000000000257e-04 1.144995764073396316e+00
7.250000000000000585e-04 1.233637995668667164e+00
7.374999999999999828e-04 1.292610634453483121e+00
7.500000000000000156e-04 1.337720010111060898e+00
7.625000000000000484e-04 1.380617667888897282e+00
7.750000000000000812e-04 1.424969895084528426e+00
7.875000000000000056e-04 1.467514089080819595e+00
8.000000000000000383e-04 1.503871798321858577e+00
8.125000000000000711e-04 1.534147684524004962e+00
8.249999999999999955e-04 1.563233433465836653e+00
8.375000000000000283e-04 1.597112036159265669e+00
8.500000000000000611e-04 1.638294501714585349e+00
8.625000000000000938e-04 1.681621221563994961e+00
8.750000000000000182e-04 1.714546356946477390e+00
8.875000000000000510e-04 1.726017257339841571e+00
9.000000000000000838e-04 1.718045588903221343e+00
9.125000000000000082e-04 1.707792877875589088e+00
9.250000000000000409e-04 1.715332855363159270e+00
9.375000000000000737e-04 1.746673298285470022e+00
9.499999999999999981e-04 1.788642644339227372e+00
9.625000000000000309e-04 1.820291105841914447e+00
9.750000000000000637e-04 1.828821726315087215e+00
9.875000000000000965e-04 1.816863669407254189e+00


==> data_fig_15_cst.txt <==
f(Hz) P_loss_av(W)
10 6.484e-02
50 1.32
100 4.808
500 92.166
1000 329.20
2000 1142.72
5000 5829.34
7000 10428.99
10000 18925.4
30000 90659.6
65000 183258.9

==> data_fig_15_homhbfem.txt <==
f(Hz) P_loss_av(W)
10 7.008e-02
50 1.3856
100 5.1424
500 102.32
1000 319.97
2000 901.76
5000 3271.19
7000 5058.52
10000 7861.80
30000 28560.06
65000 69269.96

==> data_fig_16.txt <==
CPMBE Tets Dofs P(W) SimTime
10 41032 223259 383.76
20 78688 444463 366.62
50 327452 1909296 338.34 
70 631331 3690571 331.65
100 1310023 7632016 329.2 
120 1914118 11116065 324.3
150 3066198 17738687 322.14 
180 4467411 25807580 321.4 
200 5518917 31851245 321.3

==> data_fig_17.txt <==
CPMBE Tets Dofs P(W) SimTime
10 41032 223259 22823.6 7min(temfpc183)
20 78688 444463 20946.9
50 327452 1909296 21147.9 4h(temfpc215)
70 631331 3690571 20177.1
100 1310023 7632016 18925.4 23h(temfpc214)
120 1914118 11116065 18396.7
150 3066198 17738687 17653.1 3d1h(temfpc214)
180 4467411 25807580 17084.8 4d8h(temfpc210)
200 5518917 31851245 16765.5 16d23h(temfpc170)

==> data_fig_18a_cst.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-04 -3.604906052351000006e-02
1.000000000000000021e-03 -7.146844267845099685e-02
1.500000000000000031e-03 -1.051344126462900042e-01
2.000000000000000042e-03 -1.362062245607399968e-01
2.500000000000000052e-03 -1.639158725738500133e-01
3.000000000000000062e-03 -1.875816732645000096e-01
3.500000000000000073e-03 -2.066243588924399910e-01
4.000000000000000083e-03 -2.205803990364099965e-01
4.499999999999999660e-03 -2.291123270988499883e-01
5.000000000000000104e-03 -2.320144623518000104e-01
5.499999999999999681e-03 -2.292156964540499886e-01
6.000000000000000125e-03 -2.207804918289200113e-01
6.499999999999999702e-03 -2.069121748208999911e-01
7.000000000000000146e-03 -1.879451721906700012e-01
7.499999999999999722e-03 -1.643421947956099916e-01
8.000000000000000167e-03 -1.366830766201000136e-01
8.500000000000000611e-03 -1.056502014398599948e-01
8.999999999999999320e-03 -7.201064378023200319e-02
9.499999999999999764e-03 -3.659566491842299735e-02
1.000000000000000021e-02 -2.786983968689999780e-04
1.050000000000000065e-02 3.604495152831099780e-02
1.099999999999999936e-02 7.147903740406000295e-02
1.149999999999999981e-02 1.051480621099499940e-01
1.200000000000000025e-02 1.362202912568999946e-01
1.250000000000000069e-02 1.639299690723400038e-01
1.299999999999999940e-02 1.875957548618299997e-01
1.349999999999999985e-02 2.066384702920900096e-01
1.400000000000000029e-02 2.205945551395399884e-01
1.450000000000000074e-02 2.291264533996600072e-01
1.499999999999999944e-02 2.320284992456400075e-01
1.549999999999999989e-02 2.292295247316399887e-01
1.600000000000000033e-02 2.207939028739900056e-01
1.650000000000000078e-02 2.069251239299799983e-01
1.700000000000000122e-02 1.879576146602600084e-01
1.750000000000000167e-02 1.643540710210799893e-01
1.799999999999999864e-02 1.366943567991300013e-01
1.849999999999999908e-02 1.056609004735900026e-01
1.899999999999999953e-02 7.202076166868200124e-02
1.949999999999999997e-02 3.660521656274799696e-02
2.000000000000000042e-02 2.877209335565600085e-04
2.050000000000000086e-02 -3.603645786642999810e-02
2.100000000000000130e-02 -7.147108018398300178e-02
2.149999999999999828e-02 -1.051406264305100036e-01
2.199999999999999872e-02 -1.362133324146299895e-01
2.249999999999999917e-02 -1.639234423637400129e-01
2.299999999999999961e-02 -1.875896155834199941e-01
2.350000000000000006e-02 -2.066326886415499886e-01
2.400000000000000050e-02 -2.205890864133799867e-01
2.450000000000000094e-02 -2.291212826967199967e-01
2.500000000000000139e-02 -2.320236116647700075e-01
2.549999999999999836e-02 -2.292249053716700069e-01
2.599999999999999881e-02 -2.207895517349199865e-01
2.649999999999999925e-02 -2.069210261106499971e-01
2.699999999999999969e-02 -1.879537552595099970e-01
2.750000000000000014e-02 -1.643504351377499950e-01
2.800000000000000058e-02 -1.366909444332100043e-01
2.850000000000000103e-02 -1.056576892733600004e-01
2.900000000000000147e-02 -7.201772928237899773e-02
2.949999999999999845e-02 -3.660236671566999972e-02
2.999999999999999889e-02 -2.850349119398700088e-04
3.049999999999999933e-02 3.603898361325300059e-02
3.099999999999999978e-02 7.147344946861300397e-02
3.150000000000000022e-02 1.051428541541099965e-01
3.200000000000000067e-02 1.362154334783499954e-01
3.250000000000000111e-02 1.639254093170199877e-01
3.300000000000000155e-02 1.875914782285700022e-01
3.350000000000000200e-02 2.066344320774100018e-01
3.400000000000000244e-02 2.205907404422799978e-01
3.450000000000000289e-02 2.291228473186500136e-01
3.500000000000000333e-02 2.320250868797300026e-01
3.549999999999999684e-02 2.292262911796600078e-01
3.599999999999999728e-02 2.207908481359500130e-01
3.649999999999999772e-02 2.069222629070300024e-01
3.699999999999999817e-02 1.879549175500900005e-01
3.749999999999999861e-02 1.643515229225200047e-01
3.799999999999999906e-02 1.366919726133299928e-01
3.849999999999999950e-02 1.056586429476699951e-01
3.899999999999999994e-02 7.201863825321200285e-02
3.950000000000000039e-02 3.660321980714800055e-02
4.000000000000000083e-02 2.858366933651299924e-04
4.050000000000000128e-02 -3.603823110461199658e-02
4.100000000000000172e-02 -7.147274166345600477e-02
4.150000000000000216e-02 -1.051421836018600064e-01
4.200000000000000261e-02 -1.362147927284199922e-01
4.250000000000000305e-02 -1.639248281717300137e-01
4.299999999999999656e-02 -1.875909119844400008e-01
4.349999999999999700e-02 -2.066339105367699935e-01
4.399999999999999745e-02 -2.205902487039599902e-01
4.449999999999999789e-02 -2.291223853826500068e-01
4.499999999999999833e-02 -2.320246398448899960e-01
4.549999999999999878e-02 -2.292258739471400020e-01
4.599999999999999922e-02 -2.207904607057599999e-01
4.649999999999999967e-02 -2.069218903779999896e-01
4.700000000000000011e-02 -1.879545599222199881e-01
4.750000000000000056e-02 -1.643511950969699931e-01
4.800000000000000100e-02 -1.366916596889500013e-01
4.850000000000000144e-02 -1.056583523750300041e-01
4.900000000000000189e-02 -7.201836258172999994e-02
4.950000000000000233e-02 -3.660296276211699729e-02
5.000000000000000278e-02 -2.855942002497599877e-04
5.050000000000000322e-02 3.603845834732100073e-02
5.099999999999999672e-02 7.147295773029299637e-02
5.149999999999999717e-02 1.051423847675300033e-01
5.199999999999999761e-02 1.362149864435200086e-01
5.249999999999999806e-02 1.639250069856600101e-01
5.299999999999999850e-02 1.875910907983799891e-01
5.349999999999999895e-02 2.066340744495399895e-01
5.399999999999999939e-02 2.205903977155700135e-01
5.449999999999999983e-02 2.291225194931000020e-01
5.500000000000000028e-02 2.320247888565100114e-01
5.550000000000000072e-02 2.292260080575899972e-01
5.600000000000000117e-02 2.207905799150499948e-01
5.650000000000000161e-02 2.069219946861300119e-01
5.700000000000000205e-02 1.879546642303500104e-01
5.750000000000000250e-02 1.643512994050999876e-01
5.800000000000000294e-02 1.366917490959199954e-01
5.850000000000000339e-02 1.056584417819999983e-01
5.899999999999999689e-02 7.201844453811599711e-02
5.949999999999999734e-02 3.660304099321400051e-02



==> data_fig_18a_homhbfem.txt <==
0.000000000000000000e+00 1.460524605444619181e-04
5.000000000000000104e-04 -3.611849164218217112e-02
1.000000000000000021e-03 -7.149768657043034659e-02
1.500000000000000031e-03 -1.051235836093669107e-01
2.000000000000000042e-03 -1.361688026336690394e-01
2.500000000000000052e-03 -1.638670365169128951e-01
3.000000000000000062e-03 -1.875330407998275217e-01
3.500000000000000073e-03 -2.065809545516280044e-01
4.000000000000000083e-03 -2.205397489772603636e-01
4.499999999999999660e-03 -2.290650003912623744e-01
5.000000000000000104e-03 -2.319468134104392676e-01
5.499999999999999681e-03 -2.291142384011289612e-01
6.000000000000000125e-03 -2.206366747998135536e-01
6.499999999999999702e-03 -2.067225007071610277e-01
7.000000000000000146e-03 -1.877147349040514390e-01
7.499999999999999722e-03 -1.640832476785006322e-01
8.000000000000000167e-03 -1.364131323119161243e-01
8.500000000000000611e-03 -1.053893363300455605e-01
8.999999999999999320e-03 -7.177829443061045644e-02
9.499999999999999764e-03 -3.640776019770054078e-02
1.000000000000000021e-02 -1.460524605444903513e-04
1.050000000000000065e-02 3.611849164218213643e-02
1.099999999999999936e-02 7.149768657043031883e-02
1.149999999999999981e-02 1.051235836093668830e-01
1.200000000000000025e-02 1.361688026336691781e-01
1.250000000000000069e-02 1.638670365169128673e-01
1.299999999999999940e-02 1.875330407998275217e-01
1.349999999999999985e-02 2.065809545516279766e-01
1.400000000000000029e-02 2.205397489772603636e-01
1.450000000000000074e-02 2.290650003912623744e-01
1.499999999999999944e-02 2.319468134104392676e-01
1.549999999999999989e-02 2.291142384011289612e-01
1.600000000000000033e-02 2.206366747998135813e-01
1.650000000000000078e-02 2.067225007071609444e-01
1.700000000000000122e-02 1.877147349040513558e-01
1.750000000000000167e-02 1.640832476785004934e-01
1.799999999999999864e-02 1.364131323119161521e-01
1.849999999999999908e-02 1.053893363300455882e-01
1.899999999999999953e-02 7.177829443061048420e-02
1.949999999999999997e-02 3.640776019770057548e-02
2.000000000000000042e-02 1.460524605445186490e-04
2.050000000000000086e-02 -3.611849164218251806e-02
2.100000000000000130e-02 -7.149768657043049924e-02
2.149999999999999828e-02 -1.051235836093668552e-01
2.199999999999999872e-02 -1.361688026336691504e-01
2.249999999999999917e-02 -1.638670365169128673e-01
2.299999999999999961e-02 -1.875330407998273552e-01
2.350000000000000006e-02 -2.065809545516279766e-01
2.400000000000000050e-02 -2.205397489772604191e-01
2.450000000000000094e-02 -2.290650003912624022e-01
2.500000000000000139e-02 -2.319468134104392676e-01
2.549999999999999836e-02 -2.291142384011289612e-01
2.599999999999999881e-02 -2.206366747998135258e-01
2.649999999999999925e-02 -2.067225007071608611e-01
2.699999999999999969e-02 -1.877147349040516056e-01
2.750000000000000014e-02 -1.640832476785006877e-01
2.800000000000000058e-02 -1.364131323119159855e-01
2.850000000000000103e-02 -1.053893363300452413e-01
2.900000000000000147e-02 -7.177829443061070624e-02
2.949999999999999845e-02 -3.640776019770059629e-02
2.999999999999999889e-02 -1.460524605443410838e-04
3.049999999999999933e-02 3.611849164218249031e-02
3.099999999999999978e-02 7.149768657043008291e-02
3.150000000000000022e-02 1.051235836093668413e-01
3.200000000000000067e-02 1.361688026336691226e-01
3.250000000000000111e-02 1.638670365169131449e-01
3.300000000000000155e-02 1.875330407998278548e-01
3.350000000000000200e-02 2.065809545516279488e-01
3.400000000000000244e-02 2.205397489772604191e-01
3.450000000000000289e-02 2.290650003912624022e-01
3.500000000000000333e-02 2.319468134104392676e-01
3.549999999999999684e-02 2.291142384011289612e-01
3.599999999999999728e-02 2.206366747998135258e-01
3.649999999999999772e-02 2.067225007071612497e-01
3.699999999999999817e-02 1.877147349040516056e-01
3.749999999999999861e-02 1.640832476785007155e-01
3.799999999999999906e-02 1.364131323119160133e-01
3.849999999999999950e-02 1.053893363300452690e-01
3.899999999999999994e-02 7.177829443061072012e-02
3.950000000000000039e-02 3.640776019770062405e-02
4.000000000000000083e-02 1.460524605443695170e-04
4.050000000000000128e-02 -3.611849164218246255e-02
4.100000000000000172e-02 -7.149768657043083231e-02
4.150000000000000216e-02 -1.051235836093668136e-01
4.200000000000000261e-02 -1.361688026336691226e-01
4.250000000000000305e-02 -1.638670365169131171e-01
4.299999999999999656e-02 -1.875330407998273274e-01
4.349999999999999700e-02 -2.065809545516279488e-01
4.399999999999999745e-02 -2.205397489772603914e-01
4.449999999999999789e-02 -2.290650003912622912e-01
4.499999999999999833e-02 -2.319468134104392676e-01
4.549999999999999878e-02 -2.291142384011289612e-01
4.599999999999999922e-02 -2.206366747998135258e-01
4.649999999999999967e-02 -2.067225007071608889e-01
4.700000000000000011e-02 -1.877147349040516333e-01
4.750000000000000056e-02 -1.640832476785007155e-01
4.800000000000000100e-02 -1.364131323119160411e-01
4.850000000000000144e-02 -1.053893363300452968e-01
4.900000000000000189e-02 -7.177829443060997072e-02
4.950000000000000233e-02 -3.640776019770065874e-02
5.000000000000000278e-02 -1.460524605443979773e-04
5.050000000000000322e-02 3.611849164218243480e-02
5.099999999999999672e-02 7.149768657043001352e-02
5.149999999999999717e-02 1.051235836093667997e-01
5.199999999999999761e-02 1.361688026336690949e-01
5.249999999999999806e-02 1.638670365169131171e-01
5.299999999999999850e-02 1.875330407998277993e-01
5.349999999999999895e-02 2.065809545516279488e-01
5.399999999999999939e-02 2.205397489772603914e-01
5.449999999999999983e-02 2.290650003912623744e-01
5.500000000000000028e-02 2.319468134104392676e-01
5.550000000000000072e-02 2.291142384011288780e-01
5.600000000000000117e-02 2.206366747998135536e-01
5.650000000000000161e-02 2.067225007071609166e-01
5.700000000000000205e-02 1.877147349040511615e-01
5.750000000000000250e-02 1.640832476785001326e-01
5.800000000000000294e-02 1.364131323119160688e-01
5.850000000000000339e-02 1.053893363300453107e-01
5.899999999999999689e-02 7.177829443061077563e-02
5.949999999999999734e-02 3.640776019770067956e-02


==> data_fig_18b_cst.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000120e-05 -3.225470334291499763e-02
5.000000000000000240e-05 -6.706219911575299342e-02
7.499999999999999343e-05 -1.006857380270999996e-01
1.000000000000000048e-04 -1.318788528442400021e-01
1.250000000000000026e-04 -1.598200947046299891e-01
1.499999999999999869e-04 -1.838354170322399894e-01
1.749999999999999982e-04 -2.033535987138800072e-01
2.000000000000000096e-04 -2.179083526134500126e-01
2.249999999999999938e-04 -2.271483987569800078e-01
2.500000000000000052e-04 -2.308414429426199899e-01
2.750000000000000166e-04 -2.288809567689900071e-01
2.999999999999999737e-04 -2.212922424077999883e-01
3.249999999999999851e-04 -2.082396298646899957e-01
3.499999999999999964e-04 -1.900296360254299932e-01
3.750000000000000078e-04 -1.671086251735700023e-01
4.000000000000000192e-04 -1.400516629219099862e-01
4.249999999999999763e-04 -1.095383986830699985e-01
4.499999999999999877e-04 -7.633193582296400603e-02
4.749999999999999990e-04 -4.125972837209700150e-02
5.000000000000000104e-04 -5.186219699680800002e-03
5.249999999999999676e-04 3.099329769611399929e-02
5.500000000000000331e-04 6.637845933437400148e-02
5.749999999999999903e-04 1.000954434275599936e-01
5.999999999999999474e-04 1.313229799270599907e-01
6.250000000000000130e-04 1.593105942010900056e-01
6.499999999999999702e-04 1.833863109350200027e-01
6.750000000000000357e-04 2.029704600572599937e-01
6.999999999999999929e-04 2.175931930541999959e-01
7.249999999999999500e-04 2.268979251384700135e-01
7.500000000000000156e-04 2.306472212076199901e-01
7.749999999999999728e-04 2.287324368953700116e-01
8.000000000000000383e-04 2.211787700653100042e-01
8.249999999999999955e-04 2.081519812345500042e-01
8.499999999999999526e-04 1.899608224630399966e-01
8.750000000000000182e-04 1.670533418655399949e-01
8.999999999999999754e-04 1.400052309036199927e-01
9.250000000000000409e-04 1.094975322485000069e-01
9.499999999999999981e-04 7.629469037055999769e-02
9.749999999999999552e-04 4.122504219412800180e-02
1.000000000000000021e-03 5.153150763362600133e-03
1.025000000000000086e-03 -3.102530352771299890e-02
1.049999999999999935e-03 -6.640997529029900315e-02
1.075000000000000001e-03 -1.001275703310999937e-01
1.100000000000000066e-03 -1.313565224409100063e-01
1.124999999999999915e-03 -1.593451648950600097e-01
1.149999999999999981e-03 -1.834219247102699957e-01
1.175000000000000046e-03 -2.030066102743099954e-01
1.199999999999999895e-03 -2.176280617713899912e-01
1.224999999999999960e-03 -2.269299775362000060e-01
1.250000000000000026e-03 -2.306752949953100040e-01
1.275000000000000092e-03 -2.287558764219299878e-01
1.299999999999999940e-03 -2.211975902318999987e-01
1.325000000000000006e-03 -2.081665694713600023e-01
1.350000000000000071e-03 -1.899717450141900077e-01
1.374999999999999920e-03 -1.670613437891000086e-01
1.399999999999999986e-03 -1.400113999843599910e-01
1.425000000000000051e-03 -1.095028594136199934e-01
1.449999999999999900e-03 -7.629968225956000605e-02
1.474999999999999966e-03 -4.122992977500000017e-02
1.500000000000000031e-03 -5.158164538443099807e-03
1.525000000000000097e-03 3.102005645632700120e-02
1.549999999999999946e-03 6.640439480543100514e-02
1.575000000000000011e-03 1.001213937997799952e-01
1.600000000000000077e-03 1.313496232032800026e-01
1.624999999999999925e-03 1.593377888202699988e-01
1.649999999999999991e-03 1.834139525890400024e-01
1.675000000000000057e-03 2.029979526996600059e-01
1.699999999999999905e-03 2.176190912723499904e-01
1.724999999999999971e-03 2.269210964441299994e-01
1.750000000000000036e-03 2.306669503450400061e-01
1.775000000000000102e-03 2.287485152483000050e-01
1.799999999999999951e-03 2.211915254592899949e-01
1.825000000000000016e-03 2.081619650125499932e-01
1.850000000000000082e-03 1.899686157703399936e-01
1.874999999999999931e-03 1.670594960451100008e-01
1.899999999999999996e-03 1.400103271007500094e-01
1.925000000000000062e-03 1.095020696520799947e-01
1.949999999999999910e-03 7.629893720149999448e-02
1.975000000000000193e-03 4.122912138700499801e-02
2.000000000000000042e-03 5.157188046723599865e-03
2.024999999999999890e-03 -3.102124668657800163e-02
2.050000000000000173e-03 -6.640584766864800204e-02
2.075000000000000022e-03 -1.001232564449300033e-01
2.099999999999999870e-03 -1.313518881797799964e-01
2.125000000000000153e-03 -1.593403220176700108e-01
2.150000000000000001e-03 -1.834168285131499987e-01
2.174999999999999850e-03 -2.030012309551199878e-01
2.200000000000000133e-03 -2.176226526498800107e-01
2.224999999999999981e-03 -2.269247770309399947e-01
2.249999999999999830e-03 -2.306705266237299989e-01
2.275000000000000112e-03 -2.287517338991200133e-01
2.299999999999999961e-03 -2.211941480636600010e-01
2.324999999999999810e-03 -2.081638127565400009e-01
2.350000000000000092e-03 -1.899696290493000095e-01
2.374999999999999941e-03 -1.670597493648499909e-01
2.399999999999999790e-03 -1.400101333856600128e-01
2.425000000000000072e-03 -1.095017343759499967e-01
2.449999999999999921e-03 -7.629860192537299413e-02
2.475000000000000203e-03 -4.122885689139400150e-02
2.500000000000000052e-03 -5.157055333256699813e-03
2.524999999999999901e-03 3.102121874690099909e-02
2.550000000000000183e-03 6.640563160180999736e-02
2.575000000000000032e-03 1.001227572560299955e-01
2.599999999999999881e-03 1.313511580228799991e-01
2.625000000000000163e-03 1.593394130468399894e-01
2.650000000000000012e-03 1.834157109260599883e-01
2.674999999999999861e-03 2.029998451471299870e-01
2.700000000000000143e-03 2.176210731267899934e-01
2.724999999999999992e-03 2.269230782985700023e-01
2.749999999999999840e-03 2.306688278913499868e-01
2.775000000000000123e-03 2.287502139806699974e-01
2.799999999999999972e-03 2.211929857730899895e-01
2.824999999999999820e-03 2.081631422042899970e-01
2.850000000000000103e-03 1.899695098400099869e-01
2.874999999999999951e-03 1.670601367950400040e-01
2.899999999999999800e-03 1.400108188390699893e-01
2.925000000000000083e-03 1.095024943351800006e-01
2.949999999999999931e-03 7.629934698343300570e-02
2.975000000000000214e-03 4.122954607009900185e-02
3.000000000000000062e-03 5.157641600817400307e-03


==> data_fig_18b_homhbfem.txt <==
0.000000000000000000e+00 3.701679163513411398e-03
2.500000000000000120e-05 -3.230825050470378934e-02
5.000000000000000240e-05 -6.753045869914783839e-02
7.499999999999999343e-05 -1.011001209973894505e-01
1.000000000000000048e-04 -1.321895354410101975e-01
1.250000000000000026e-04 -1.600294487167178148e-01
1.499999999999999869e-04 -1.839298803759973899e-01
1.749999999999999982e-04 -2.032988952461045051e-01
2.000000000000000096e-04 -2.176579995373572884e-01
2.249999999999999938e-04 -2.266535595228921229e-01
2.500000000000000052e-04 -2.300644534960025744e-01
2.750000000000000166e-04 -2.278066254052922290e-01
2.999999999999999737e-04 -2.199350959218172308e-01
3.249999999999999851e-04 -2.066434373277010739e-01
3.499999999999999964e-04 -1.882601316478423326e-01
3.750000000000000078e-04 -1.652410298754565798e-01
4.000000000000000192e-04 -1.381575049847663383e-01
4.249999999999999763e-04 -1.076806830041286134e-01
4.499999999999999877e-04 -7.456292362215284630e-02
4.749999999999999990e-04 -3.961806770390398358e-02
5.000000000000000104e-04 -3.701679163513541503e-03
5.249999999999999676e-04 3.230825050470366444e-02
5.500000000000000331e-04 6.753045869914772736e-02
5.749999999999999903e-04 1.011001209973893256e-01
5.999999999999999474e-04 1.321895354410100865e-01
6.250000000000000130e-04 1.600294487167178703e-01
6.499999999999999702e-04 1.839298803759972789e-01
6.750000000000000357e-04 2.032988952461045329e-01
6.999999999999999929e-04 2.176579995373572329e-01
7.249999999999999500e-04 2.266535595228920952e-01
7.500000000000000156e-04 2.300644534960025744e-01
7.749999999999999728e-04 2.278066254052922845e-01
8.000000000000000383e-04 2.199350959218172308e-01
8.249999999999999955e-04 2.066434373277009906e-01
8.499999999999999526e-04 1.882601316478424158e-01
8.750000000000000182e-04 1.652410298754565521e-01
8.999999999999999754e-04 1.381575049847663661e-01
9.250000000000000409e-04 1.076806830041284607e-01
9.499999999999999981e-04 7.456292362215286018e-02
9.749999999999999552e-04 3.961806770390442073e-02
1.000000000000000021e-03 3.701679163513569692e-03
1.025000000000000086e-03 -3.230825050470383097e-02
1.049999999999999935e-03 -6.753045869914769961e-02
1.075000000000000001e-03 -1.011001209973894921e-01
1.100000000000000066e-03 -1.321895354410100587e-01
1.124999999999999915e-03 -1.600294487167175372e-01
1.149999999999999981e-03 -1.839298803759972789e-01
1.175000000000000046e-03 -2.032988952461045329e-01
1.199999999999999895e-03 -2.176579995373572329e-01
1.224999999999999960e-03 -2.266535595228920952e-01
1.250000000000000026e-03 -2.300644534960025744e-01
1.275000000000000092e-03 -2.278066254052922290e-01
1.299999999999999940e-03 -2.199350959218173696e-01
1.325000000000000006e-03 -2.066434373277012126e-01
1.350000000000000071e-03 -1.882601316478424436e-01
1.374999999999999920e-03 -1.652410298754568296e-01
1.399999999999999986e-03 -1.381575049847663939e-01
1.425000000000000051e-03 -1.076806830041288493e-01
1.449999999999999900e-03 -7.456292362215327651e-02
1.474999999999999966e-03 -3.961806770390444848e-02
1.500000000000000031e-03 -3.701679163513597881e-03
1.525000000000000097e-03 3.230825050470381016e-02
1.549999999999999946e-03 6.753045869914728327e-02
1.575000000000000011e-03 1.011001209973891035e-01
1.600000000000000077e-03 1.321895354410100309e-01
1.624999999999999925e-03 1.600294487167175372e-01
1.649999999999999991e-03 1.839298803759972512e-01
1.675000000000000057e-03 2.032988952461043108e-01
1.699999999999999905e-03 2.176579995373570942e-01
1.724999999999999971e-03 2.266535595228920952e-01
1.750000000000000036e-03 2.300644534960025744e-01
1.775000000000000102e-03 2.278066254052922845e-01
1.799999999999999951e-03 2.199350959218173696e-01
1.825000000000000016e-03 2.066434373277012126e-01
1.850000000000000082e-03 1.882601316478424436e-01
1.874999999999999931e-03 1.652410298754568574e-01
1.899999999999999996e-03 1.381575049847663939e-01
1.925000000000000062e-03 1.076806830041288771e-01
1.949999999999999910e-03 7.456292362215330427e-02
1.975000000000000193e-03 3.961806770390406685e-02
2.000000000000000042e-03 3.701679163513626070e-03
2.024999999999999890e-03 -3.230825050470337301e-02
2.050000000000000173e-03 -6.753045869914764410e-02
2.075000000000000022e-03 -1.011001209973890758e-01
2.099999999999999870e-03 -1.321895354410096701e-01
2.125000000000000153e-03 -1.600294487167177870e-01
2.150000000000000001e-03 -1.839298803759972512e-01
2.174999999999999850e-03 -2.032988952461040888e-01
2.200000000000000133e-03 -2.176579995373572052e-01
2.224999999999999981e-03 -2.266535595228920674e-01
2.249999999999999830e-03 -2.300644534960025744e-01
2.275000000000000112e-03 -2.278066254052922845e-01
2.299999999999999961e-03 -2.199350959218173973e-01
2.324999999999999810e-03 -2.066434373277012404e-01
2.350000000000000092e-03 -1.882601316478424713e-01
2.374999999999999941e-03 -1.652410298754565798e-01
2.399999999999999790e-03 -1.381575049847667547e-01
2.425000000000000072e-03 -1.076806830041288909e-01
2.449999999999999921e-03 -7.456292362215294345e-02
2.475000000000000203e-03 -3.961806770390410154e-02
2.500000000000000052e-03 -3.701679163513245299e-03
2.524999999999999901e-03 3.230825050470334525e-02
2.550000000000000183e-03 6.753045869914839350e-02
2.575000000000000032e-03 1.011001209973894227e-01
2.599999999999999881e-03 1.321895354410096424e-01
2.625000000000000163e-03 1.600294487167180646e-01
2.650000000000000012e-03 1.839298803759972512e-01
2.674999999999999861e-03 2.032988952461044774e-01
2.700000000000000143e-03 2.176579995373573440e-01
2.724999999999999992e-03 2.266535595228920674e-01
2.749999999999999840e-03 2.300644534960025744e-01
2.775000000000000123e-03 2.278066254052922290e-01
2.799999999999999972e-03 2.199350959218171753e-01
2.824999999999999820e-03 2.066434373277012404e-01
2.850000000000000103e-03 1.882601316478424713e-01
2.874999999999999951e-03 1.652410298754566076e-01
2.899999999999999800e-03 1.381575049847667824e-01
2.925000000000000083e-03 1.076806830041281970e-01
2.949999999999999931e-03 7.456292362215297120e-02
2.975000000000000214e-03 3.961806770390412930e-02
3.000000000000000062e-03 3.701679163513274355e-03


==> data_fig_18c_cst.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000409e-06 -2.300490811467199859e-02
1.000000000000000082e-05 -5.376855283975599809e-02
1.500000000000000038e-05 -8.612150698900200574e-02
2.000000000000000164e-05 -1.173157766461399992e-01
2.500000000000000120e-05 -1.458145231008499965e-01
3.000000000000000076e-05 -1.707287728786499870e-01
3.499999999999999693e-05 -1.914909332990600010e-01
4.000000000000000327e-05 -2.076955288648600073e-01
4.500000000000000283e-05 -2.190083414316200128e-01
5.000000000000000240e-05 -2.251773029565800055e-01
5.500000000000000196e-05 -2.260120809078199899e-01
6.000000000000000152e-05 -2.213871181011199951e-01
6.499999999999999431e-05 -2.112846523523299880e-01
6.999999999999999387e-05 -1.958558261394499900e-01
7.499999999999999343e-05 -1.754620224237400106e-01
8.000000000000000654e-05 -1.506289988756200071e-01
8.500000000000000611e-05 -1.220008134841899933e-01
9.000000000000000567e-05 -9.035045653581599834e-02
9.500000000000000523e-05 -5.648664757609399983e-02
1.000000000000000048e-04 -2.127220295369600112e-02
1.050000000000000044e-04 1.435535028576899984e-02
1.100000000000000039e-04 4.945744946598999714e-02
1.150000000000000035e-04 8.313581347465499871e-02
1.200000000000000030e-04 1.145665049552899994e-01
1.250000000000000026e-04 1.430411636829400090e-01
1.299999999999999886e-04 1.679820716381099921e-01
1.350000000000000017e-04 1.889019310474399915e-01
1.399999999999999877e-04 2.053671032190300116e-01
1.450000000000000009e-04 2.170186340808900050e-01
1.499999999999999869e-04 2.235496044158900020e-01
1.550000000000000000e-04 2.247469425201399917e-01
1.600000000000000131e-04 2.204590737819699942e-01
1.649999999999999991e-04 2.106399387121200006e-01
1.700000000000000122e-04 1.954198926687200077e-01
1.749999999999999982e-04 1.751605272293099980e-01
1.800000000000000113e-04 1.504101455211599991e-01
1.849999999999999973e-04 1.218283250927899991e-01
1.900000000000000105e-04 9.019482135772699527e-02
1.949999999999999965e-04 5.633659660816200260e-02
2.000000000000000096e-04 2.111618779599699902e-02
2.049999999999999956e-04 -1.452434621751299941e-02
2.100000000000000087e-04 -4.964517429470999971e-02
2.149999999999999947e-04 -8.334967494010900313e-02
2.200000000000000078e-04 -1.148105710744899977e-01
2.249999999999999938e-04 -1.433223634958299963e-01
2.300000000000000070e-04 -1.683035194873800100e-01
2.349999999999999930e-04 -1.892616599798200017e-01
2.400000000000000061e-04 -2.057560533285099913e-01
2.449999999999999921e-04 -2.174161076545700066e-01
2.500000000000000052e-04 -2.239265590906099890e-01
2.550000000000000183e-04 -2.250755578279499958e-01
2.599999999999999772e-04 -2.207230776548400053e-01
2.649999999999999903e-04 -2.108376324176799987e-01
2.700000000000000035e-04 -1.955618262290899911e-01
2.750000000000000166e-04 -1.752627938985799882e-01
2.799999999999999755e-04 -1.504857838153799976e-01
2.849999999999999886e-04 -1.218862533569299994e-01
2.900000000000000017e-04 -9.024547785520499465e-02
2.950000000000000148e-04 -5.638409778475800271e-02
2.999999999999999737e-04 -2.116490714251999944e-02
3.049999999999999868e-04 1.447050180286199930e-02
3.099999999999999999e-04 4.958339780569100130e-02
3.150000000000000131e-04 8.327771723270399606e-02
3.200000000000000262e-04 1.147319674491899949e-01
3.249999999999999851e-04 1.432400047779099905e-01
3.299999999999999982e-04 1.682161092758200083e-01
3.350000000000000113e-04 1.891657561063800064e-01
3.400000000000000244e-04 2.056496590375899991e-01
3.449999999999999833e-04 2.173015773296400055e-01
3.499999999999999964e-04 2.238108962774300048e-01
3.550000000000000096e-04 2.249681949615499887e-01
3.600000000000000227e-04 2.206314802169800082e-01
3.649999999999999816e-04 2.107648849487299969e-01
3.699999999999999947e-04 1.955065876245500045e-01
3.750000000000000078e-04 1.752211600542100123e-01
3.800000000000000209e-04 1.504542678594600058e-01
3.849999999999999798e-04 1.218614727258700015e-01
3.899999999999999929e-04 9.022434800863300686e-02
3.950000000000000061e-04 5.636498332023599789e-02
4.000000000000000192e-04 2.114560827612900137e-02
4.049999999999999781e-04 -1.449231244623700073e-02
4.099999999999999912e-04 -4.960959032177900130e-02
4.150000000000000043e-04 -8.330950886011100065e-02
4.200000000000000174e-04 -1.147670373320600068e-01
4.249999999999999763e-04 -1.432757079601300054e-01
4.299999999999999894e-04 -1.682526469230599953e-01
4.350000000000000026e-04 -1.892049461603199922e-01
4.400000000000000157e-04 -2.056930363178300081e-01
4.449999999999999746e-04 -2.173488587141000072e-01
4.499999999999999877e-04 -2.238596826791799943e-01
4.550000000000000008e-04 -2.250146418809899906e-01
4.600000000000000139e-04 -2.206722199916799909e-01
4.650000000000000270e-04 -2.107982337474799961e-01
4.699999999999999859e-04 -1.955326348543199866e-01
4.749999999999999990e-04 -1.752411574125299909e-01
4.800000000000000122e-04 -1.504693329334300111e-01
4.850000000000000253e-04 -1.218729466199899997e-01
4.899999999999999842e-04 -9.023370593786199378e-02
4.949999999999999973e-04 -5.637307837605499972e-02
5.000000000000000104e-04 -2.115368656814100093e-02
5.050000000000000235e-04 1.448264159262199931e-02
5.100000000000000366e-04 4.959738627076099721e-02
5.150000000000000498e-04 8.329372107982599416e-02
5.199999999999999544e-04 1.147491708397899990e-01
5.249999999999999676e-04 1.432576924562500020e-01
5.299999999999999807e-04 1.682347059249900134e-01
5.349999999999999938e-04 1.891862899064999937e-01
5.400000000000000069e-04 2.056728154420799926e-01
5.450000000000000200e-04 2.173269242048299910e-01
5.500000000000000331e-04 2.238368839025499935e-01
5.550000000000000462e-04 2.249925732612599871e-01
5.599999999999999509e-04 2.206523865461400002e-01
5.649999999999999641e-04 2.107814997434599991e-01
5.699999999999999772e-04 1.955191493034399985e-01
5.749999999999999903e-04 1.752305924892400002e-01
5.800000000000000034e-04 1.504614353179899999e-01
5.850000000000000165e-04 1.218671724200200007e-01
5.900000000000000296e-04 9.022927284240700452e-02
5.950000000000000427e-04 5.636949464678799732e-02


==> data_fig_18c_homhbfem.txt <==
0.000000000000000000e+00 7.806631374260715808e-03
5.000000000000000409e-06 -2.750577230841291451e-02
1.000000000000000082e-05 -6.214249382356614587e-02
1.500000000000000038e-05 -9.525515222858040032e-02
2.000000000000000164e-05 -1.260303841557172677e-01
2.500000000000000120e-05 -1.537093732506996380e-01
3.000000000000000076e-05 -1.776074236999774514e-01
3.499999999999999693e-05 -1.971325126370469805e-01
4.000000000000000327e-05 -2.118014057626682600e-01
4.500000000000000283e-05 -2.212521594336598896e-01
5.000000000000000240e-05 -2.252525308535817949e-01
5.500000000000000196e-05 -2.237045881865594721e-01
6.000000000000000152e-05 -2.166462385191607609e-01
6.499999999999999431e-05 -2.042502732762038198e-01
6.999999999999999387e-05 -1.868209982354900600e-01
7.499999999999999343e-05 -1.647879488009061644e-01
8.000000000000000654e-05 -1.386959920847811167e-01
8.500000000000000611e-05 -1.091914669280708156e-01
9.000000000000000567e-05 -7.700476080199418483e-02
9.500000000000000523e-05 -4.293047081465917875e-02
1.000000000000000048e-04 -7.806631374260743564e-03
1.050000000000000044e-04 2.750577230841288676e-02
1.100000000000000039e-04 6.214249382356611812e-02
1.150000000000000035e-04 9.525515222858038644e-02
1.200000000000000030e-04 1.260303841557172677e-01
1.250000000000000026e-04 1.537093732506996102e-01
1.299999999999999886e-04 1.776074236999774236e-01
1.350000000000000017e-04 1.971325126370469805e-01
1.399999999999999877e-04 2.118014057626682600e-01
1.450000000000000009e-04 2.212521594336598896e-01
1.499999999999999869e-04 2.252525308535817949e-01
1.550000000000000000e-04 2.237045881865594721e-01
1.600000000000000131e-04 2.166462385191607609e-01
1.649999999999999991e-04 2.042502732762038475e-01
1.700000000000000122e-04 1.868209982354899490e-01
1.749999999999999982e-04 1.647879488009061921e-01
1.800000000000000113e-04 1.386959920847809780e-01
1.849999999999999973e-04 1.091914669280710098e-01
1.900000000000000105e-04 7.700476080199401829e-02
1.949999999999999965e-04 4.293047081465940773e-02
2.000000000000000096e-04 7.806631374260570091e-03
2.049999999999999956e-04 -2.750577230841285900e-02
2.100000000000000087e-04 -6.214249382356609730e-02
2.149999999999999947e-04 -9.525515222858053910e-02
2.200000000000000078e-04 -1.260303841557172400e-01
2.249999999999999938e-04 -1.537093732506994714e-01
2.300000000000000070e-04 -1.776074236999773959e-01
2.349999999999999930e-04 -1.971325126370470637e-01
2.400000000000000061e-04 -2.118014057626682600e-01
2.449999999999999921e-04 -2.212521594336598618e-01
2.500000000000000052e-04 -2.252525308535817949e-01
2.550000000000000183e-04 -2.237045881865594721e-01
2.599999999999999772e-04 -2.166462385191607887e-01
2.649999999999999903e-04 -2.042502732762039308e-01
2.700000000000000035e-04 -1.868209982354900878e-01
2.750000000000000166e-04 -1.647879488009060811e-01
2.799999999999999755e-04 -1.386959920847811445e-01
2.849999999999999886e-04 -1.091914669280712041e-01
2.900000000000000017e-04 -7.700476080199424034e-02
2.950000000000000148e-04 -4.293047081465923426e-02
2.999999999999999737e-04 -7.806631374260798208e-03
3.049999999999999868e-04 2.750577230841263349e-02
3.099999999999999999e-04 6.214249382356606954e-02
3.150000000000000131e-04 9.525515222858052522e-02
3.200000000000000262e-04 1.260303841557175175e-01
3.249999999999999851e-04 1.537093732506994437e-01
3.299999999999999982e-04 1.776074236999773959e-01
3.350000000000000113e-04 1.971325126370470637e-01
3.400000000000000244e-04 2.118014057626683710e-01
3.449999999999999833e-04 2.212521594336598618e-01
3.499999999999999964e-04 2.252525308535817949e-01
3.550000000000000096e-04 2.237045881865594721e-01
3.600000000000000227e-04 2.166462385191607054e-01
3.649999999999999816e-04 2.042502732762039586e-01
3.699999999999999947e-04 1.868209982354900878e-01
3.750000000000000078e-04 1.647879488009061089e-01
3.800000000000000209e-04 1.386959920847808669e-01
3.849999999999999798e-04 1.091914669280712319e-01
3.899999999999999929e-04 7.700476080199425422e-02
3.950000000000000061e-04 4.293047081465926201e-02
4.000000000000000192e-04 7.806631374260426109e-03
4.049999999999999781e-04 -2.750577230841260573e-02
4.099999999999999912e-04 -6.214249382356604179e-02
4.150000000000000043e-04 -9.525515222858049746e-02
4.200000000000000174e-04 -1.260303841557171844e-01
4.249999999999999763e-04 -1.537093732506994159e-01
4.299999999999999894e-04 -1.776074236999773681e-01
4.350000000000000026e-04 -1.971325126370470360e-01
4.400000000000000157e-04 -2.118014057626682323e-01
4.449999999999999746e-04 -2.212521594336598618e-01
4.499999999999999877e-04 -2.252525308535817949e-01
4.550000000000000008e-04 -2.237045881865594721e-01
4.600000000000000139e-04 -2.166462385191608164e-01
4.650000000000000270e-04 -2.042502732762036255e-01
4.699999999999999859e-04 -1.868209982354901155e-01
4.749999999999999990e-04 -1.647879488009061366e-01
4.800000000000000122e-04 -1.386959920847815331e-01
4.850000000000000253e-04 -1.091914669280712596e-01
4.899999999999999842e-04 -7.700476080199428197e-02
4.949999999999999973e-04 -4.293047081465929671e-02
5.000000000000000104e-04 -7.806631374260453865e-03
5.050000000000000235e-04 2.750577230841337595e-02
5.100000000000000366e-04 6.214249382356678425e-02
5.150000000000000498e-04 9.525515222858119135e-02
5.199999999999999544e-04 1.260303841557168236e-01
5.249999999999999676e-04 1.537093732506993882e-01
5.299999999999999807e-04 1.776074236999773404e-01
5.349999999999999938e-04 1.971325126370470360e-01
5.400000000000000069e-04 2.118014057626683433e-01
5.450000000000000200e-04 2.212521594336600006e-01
5.500000000000000331e-04 2.252525308535818227e-01
5.550000000000000462e-04 2.237045881865593611e-01
5.599999999999999509e-04 2.166462385191609274e-01
5.649999999999999641e-04 2.042502732762039586e-01
5.699999999999999772e-04 1.868209982354901155e-01
5.749999999999999903e-04 1.647879488009061366e-01
5.800000000000000034e-04 1.386959920847808947e-01
5.850000000000000165e-04 1.091914669280705796e-01
5.900000000000000296e-04 7.700476080199356033e-02
5.950000000000000427e-04 4.293047081465853343e-02


==> data_fig_18d_cst.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000205e-06 -1.961062103509899832e-02
5.000000000000000409e-06 -4.550385102629699724e-02
7.500000000000000190e-06 -7.404692471027400635e-02
1.000000000000000082e-05 -1.029736101627300032e-01
1.250000000000000060e-05 -1.305677145719499888e-01
1.500000000000000038e-05 -1.555447280406900001e-01
1.749999999999999847e-05 -1.770047992467899955e-01
2.000000000000000164e-05 -1.943514645099599925e-01
2.250000000000000142e-05 -2.071955651044899982e-01
2.500000000000000120e-05 -2.152795046567899939e-01
2.750000000000000098e-05 -2.184237837791400128e-01
3.000000000000000076e-05 -2.165402173995999990e-01
3.249999999999999715e-05 -2.095240354537999949e-01
3.499999999999999693e-05 -1.972709596157100065e-01
3.749999999999999671e-05 -1.800826787948600072e-01
4.000000000000000327e-05 -1.583387553691900096e-01
4.250000000000000305e-05 -1.325775682926199905e-01
4.500000000000000283e-05 -1.034547835588500025e-01
4.750000000000000262e-05 -7.173833996057500662e-02
5.000000000000000240e-05 -3.824750706553500107e-02
5.250000000000000218e-05 -3.840650897473099883e-03
5.500000000000000196e-05 3.055168874561799836e-02
5.750000000000000174e-05 6.400925666093799926e-02
6.000000000000000152e-05 9.566414356231700555e-02
6.250000000000000130e-05 1.247291415929800001e-01
6.499999999999999431e-05 1.505356580018999968e-01
6.750000000000000086e-05 1.725458502769499913e-01
6.999999999999999387e-05 1.903564184904099899e-01
7.250000000000000043e-05 2.036681175231900010e-01
7.499999999999999343e-05 2.122426480054900033e-01
7.749999999999999999e-05 2.158856391906699979e-01
8.000000000000000654e-05 2.144475430250200043e-01
8.249999999999999955e-05 2.078320384025600098e-01
8.500000000000000611e-05 1.960281878709800030e-01
8.749999999999999911e-05 1.791894286870999997e-01
9.000000000000000567e-05 1.576962321996699945e-01
9.249999999999999867e-05 1.321128010749799964e-01
9.500000000000000523e-05 1.031136140227300046e-01
9.749999999999999823e-05 7.147716730832999465e-02
1.000000000000000048e-04 3.803585469722699924e-02
1.024999999999999978e-04 3.657913301140099886e-03
1.050000000000000044e-04 -3.072893619537400006e-02
1.074999999999999974e-04 -6.419784575700800133e-02
1.100000000000000039e-04 -9.588006883859599705e-02
1.124999999999999969e-04 -1.249908357858700025e-01
1.150000000000000035e-04 -1.508631259202999897e-01
1.174999999999999965e-04 -1.729538738727600111e-01
1.200000000000000030e-04 -1.908426135778399924e-01
1.224999999999999960e-04 -2.042118608951599967e-01
1.250000000000000026e-04 -2.128125280141799913e-01
1.275000000000000092e-04 -2.164461612701399917e-01
1.299999999999999886e-04 -2.149644494056699995e-01
1.324999999999999952e-04 -2.082790434360499987e-01
1.350000000000000017e-04 -1.963926106691399887e-01
1.375000000000000083e-04 -1.794748604297599914e-01
1.399999999999999877e-04 -1.579175442457199929e-01
1.424999999999999943e-04 -1.322849243879299919e-01
1.450000000000000009e-04 -1.032494977116600043e-01
1.475000000000000074e-04 -7.158819586038600580e-02
1.499999999999999869e-04 -3.813135996460900040e-02
1.524999999999999934e-04 -3.744721412658700080e-03
1.550000000000000000e-04 3.064246475696600150e-02
1.575000000000000065e-04 6.410600244998899966e-02
1.600000000000000131e-04 9.577910602092699899e-02
1.624999999999999925e-04 1.248783990740799932e-01
1.649999999999999991e-04 1.507372558116900074e-01
1.675000000000000057e-04 1.728109121322599917e-01
1.700000000000000122e-04 1.906776279210999903e-01
1.724999999999999917e-04 2.040227353572799940e-01
1.749999999999999982e-04 2.126032710075400067e-01
1.775000000000000048e-04 2.162271291017499875e-01
1.800000000000000113e-04 2.147501111030599985e-01
1.824999999999999908e-04 2.080835402011899926e-01
1.849999999999999973e-04 1.962253302335700000e-01
1.875000000000000039e-04 1.793377846479400073e-01
1.900000000000000105e-04 1.578066796064399868e-01
1.924999999999999899e-04 1.321952044963800033e-01
1.949999999999999965e-04 1.031759008765199964e-01
1.975000000000000030e-04 7.152600586414299688e-02
2.000000000000000096e-04 3.807655721902900026e-02
2.024999999999999890e-04 3.693934762850399883e-03
2.049999999999999956e-04 -3.069363906979600057e-02
2.075000000000000022e-04 -6.416060775518399317e-02
2.100000000000000087e-04 -9.583906829357100032e-02
2.124999999999999882e-04 -1.249442547559699995e-01
2.149999999999999947e-04 -1.508088856935499988e-01
2.175000000000000013e-04 -1.728894412517600065e-01
2.200000000000000078e-04 -1.907660514116299999e-01
2.224999999999999873e-04 -2.041236013174100028e-01
2.249999999999999938e-04 -2.127160727977699950e-01
2.275000000000000004e-04 -2.163473516702699995e-01
2.300000000000000070e-04 -2.148701697587999948e-01
2.325000000000000135e-04 -2.081952095031699979e-01
2.349999999999999930e-04 -1.963226199150099882e-01
2.374999999999999995e-04 -1.794188320636800060e-01
2.400000000000000061e-04 -1.578731685876799962e-01
2.425000000000000126e-04 -1.322496980428700120e-01
2.449999999999999921e-04 -1.032211035490000067e-01
2.474999999999999986e-04 -7.156448811292599743e-02
2.500000000000000052e-04 -3.811058029532399943e-02
2.525000000000000118e-04 -3.725511254742699951e-03
2.550000000000000183e-04 3.066172078251800173e-02
2.575000000000000249e-04 6.412632018327700523e-02
2.599999999999999772e-04 9.580115973949400454e-02
2.624999999999999838e-04 1.249026507139199965e-01
2.649999999999999903e-04 1.507642418146100116e-01
2.674999999999999969e-04 1.728416979312900059e-01
2.700000000000000035e-04 1.907136738300299894e-01
2.725000000000000100e-04 2.040648758411399977e-01
2.750000000000000166e-04 2.126507759094199979e-01
2.775000000000000231e-04 2.162775248289099950e-01
2.799999999999999755e-04 2.147998213768000098e-01
2.824999999999999820e-04 2.081289589405100060e-01
2.849999999999999886e-04 1.962640881538399995e-01
2.874999999999999951e-04 1.793693155050299914e-01
2.900000000000000017e-04 1.578319519758200062e-01
2.925000000000000083e-04 1.322154700756099921e-01
2.950000000000000148e-04 1.031924337148699966e-01
2.975000000000000214e-04 7.153994590043999402e-02


==> data_fig_18d_homhbfem.txt <==
0.000000000000000000e+00 1.236486248380981937e-02
2.500000000000000205e-06 -2.296949419091687608e-02
5.000000000000000409e-06 -5.695319395850596128e-02
7.500000000000000190e-06 -8.870485371610536962e-02
1.000000000000000082e-05 -1.177784648316882732e-01
1.250000000000000060e-05 -1.439722449859638098e-01
1.500000000000000038e-05 -1.670512369254661400e-01
1.749999999999999847e-05 -1.865517977856887000e-01
2.000000000000000164e-05 -2.017822324763807740e-01
2.250000000000000142e-05 -2.120148609650001070e-01
2.500000000000000120e-05 -2.167511119143089582e-01
2.750000000000000098e-05 -2.158994739146621877e-01
3.000000000000000076e-05 -2.097602481808088504e-01
3.249999999999999715e-05 -1.988283381888886203e-01
3.499999999999999693e-05 -1.835358323925299073e-01
3.749999999999999671e-05 -1.640939358579017460e-01
4.000000000000000327e-05 -1.405358400110896799e-01
4.250000000000000305e-05 -1.129419510703154744e-01
4.500000000000000283e-05 -8.171713351024767480e-02
4.750000000000000262e-05 -4.775251467299043012e-02
5.000000000000000240e-05 -1.236486248380974998e-02
5.250000000000000218e-05 2.296949419091675118e-02
5.500000000000000196e-05 5.695319395850603067e-02
5.750000000000000174e-05 8.870485371610525860e-02
6.000000000000000152e-05 1.177784648316883426e-01
6.250000000000000130e-05 1.439722449859636988e-01
6.499999999999999431e-05 1.670512369254661955e-01
6.750000000000000086e-05 1.865517977856886167e-01
6.999999999999999387e-05 2.017822324763807740e-01
7.250000000000000043e-05 2.120148609650000515e-01
7.499999999999999343e-05 2.167511119143089582e-01
7.749999999999999999e-05 2.158994739146621877e-01
8.000000000000000654e-05 2.097602481808088226e-01
8.249999999999999955e-05 1.988283381888886758e-01
8.500000000000000611e-05 1.835358323925298518e-01
8.749999999999999911e-05 1.640939358579018015e-01
9.000000000000000567e-05 1.405358400110897077e-01
9.249999999999999867e-05 1.129419510703156687e-01
9.500000000000000523e-05 8.171713351024770255e-02
9.749999999999999823e-05 4.775251467299065217e-02
1.000000000000000048e-04 1.236486248380977773e-02
1.024999999999999978e-04 -2.296949419091672689e-02
1.050000000000000044e-04 -5.695319395850600291e-02
1.074999999999999974e-04 -8.870485371610523084e-02
1.100000000000000039e-04 -1.177784648316883426e-01
1.124999999999999969e-04 -1.439722449859637265e-01
1.150000000000000035e-04 -1.670512369254661678e-01
1.174999999999999965e-04 -1.865517977856886167e-01
1.200000000000000030e-04 -2.017822324763807462e-01
1.224999999999999960e-04 -2.120148609650000515e-01
1.250000000000000026e-04 -2.167511119143089582e-01
1.275000000000000092e-04 -2.158994739146621600e-01
1.299999999999999886e-04 -2.097602481808088504e-01
1.324999999999999952e-04 -1.988283381888887036e-01
1.350000000000000017e-04 -1.835358323925298796e-01
1.375000000000000083e-04 -1.640939358579015517e-01
1.399999999999999877e-04 -1.405358400110897354e-01
1.424999999999999943e-04 -1.129419510703156826e-01
1.450000000000000009e-04 -8.171713351024773031e-02
1.475000000000000074e-04 -4.775251467299029134e-02
1.499999999999999869e-04 -1.236486248380982110e-02
1.524999999999999934e-04 2.296949419091669567e-02
1.550000000000000000e-04 5.695319395850596822e-02
1.575000000000000065e-04 8.870485371610556391e-02
1.600000000000000131e-04 1.177784648316886340e-01
1.624999999999999925e-04 1.439722449859636988e-01
1.649999999999999991e-04 1.670512369254661678e-01
1.675000000000000057e-04 1.865517977856887832e-01
1.700000000000000122e-04 2.017822324763808850e-01
1.724999999999999917e-04 2.120148609650000515e-01
1.749999999999999982e-04 2.167511119143089582e-01
1.775000000000000048e-04 2.158994739146621600e-01
1.800000000000000113e-04 2.097602481808087671e-01
1.824999999999999908e-04 1.988283381888887036e-01
1.849999999999999973e-04 1.835358323925298796e-01
1.875000000000000039e-04 1.640939358579015794e-01
1.900000000000000105e-04 1.405358400110894579e-01
1.924999999999999899e-04 1.129419510703157103e-01
1.949999999999999965e-04 8.171713351024774419e-02
1.975000000000000030e-04 4.775251467299031216e-02
2.000000000000000096e-04 1.236486248380944120e-02
2.024999999999999890e-04 -2.296949419091667138e-02
2.049999999999999956e-04 -5.695319395850594046e-02
2.075000000000000022e-04 -8.870485371610556391e-02
2.100000000000000087e-04 -1.177784648316882732e-01
2.124999999999999882e-04 -1.439722449859636710e-01
2.149999999999999947e-04 -1.670512369254661400e-01
2.175000000000000013e-04 -1.865517977856887832e-01
2.200000000000000078e-04 -2.017822324763807462e-01
2.224999999999999873e-04 -2.120148609650000515e-01
2.249999999999999938e-04 -2.167511119143089582e-01
2.275000000000000004e-04 -2.158994739146621600e-01
2.300000000000000070e-04 -2.097602481808088504e-01
2.325000000000000135e-04 -1.988283381888885648e-01
2.349999999999999930e-04 -1.835358323925301294e-01
2.374999999999999995e-04 -1.640939358579018847e-01
2.400000000000000061e-04 -1.405358400110897632e-01
2.425000000000000126e-04 -1.129419510703153912e-01
2.449999999999999921e-04 -8.171713351024814664e-02
2.474999999999999986e-04 -4.775251467299072156e-02
2.500000000000000052e-04 -1.236486248380986967e-02
2.525000000000000118e-04 2.296949419091704261e-02
2.550000000000000183e-04 5.695319395850629435e-02
2.575000000000000249e-04 8.870485371610586922e-02
2.599999999999999772e-04 1.177784648316882593e-01
2.624999999999999838e-04 1.439722449859639486e-01
2.649999999999999903e-04 1.670512369254658902e-01
2.674999999999999969e-04 1.865517977856886167e-01
2.700000000000000035e-04 2.017822324763807185e-01
2.725000000000000100e-04 2.120148609650001070e-01
2.750000000000000166e-04 2.167511119143089859e-01
2.775000000000000231e-04 2.158994739146621322e-01
2.799999999999999755e-04 2.097602481808088781e-01
2.824999999999999820e-04 1.988283381888885926e-01
2.849999999999999886e-04 1.835358323925301294e-01
2.874999999999999951e-04 1.640939358579018847e-01
2.900000000000000017e-04 1.405358400110897632e-01
2.925000000000000083e-04 1.129419510703154050e-01
2.950000000000000148e-04 8.171713351024743888e-02
2.975000000000000214e-04 4.775251467299000685e-02


==> data_fig_19_1.txt <==
0.00000000000000	0.00000000000000
3.8461538461538e-07	-0.0087020769715309
7.6923076923077e-07	-0.020726516842842
1.1538461538462e-06	-0.034604329615831
1.5384615384615e-06	-0.049464043229818
1.9230769230769e-06	-0.064656004309654
2.3076923076923e-06	-0.079625017940998
2.6923076923077e-06	-0.093871809542179
3.0769230769231e-06	-0.10694030672312
3.4615384615385e-06	-0.11841840296984
3.8461538461539e-06	-0.12794373929501
4.2307692307692e-06	-0.13520978391170
4.6153846153846e-06	-0.13997130095959
5.0000000000000e-06	-0.14204758405685
5.3846153846154e-06	-0.14133055508137
5.7692307692308e-06	-0.13778710365295
6.1538461538462e-06	-0.13145980238915
6.5384615384616e-06	-0.12246295064688
6.9230769230769e-06	-0.11097823828459
7.3076923076923e-06	-0.097251288592815
7.6923076923077e-06	-0.081584960222244
8.0769230769231e-06	-0.064332015812397
8.4615384615385e-06	-0.045886568725109
8.8461538461539e-06	-0.026674583554268
9.2307692307692e-06	-0.0071430420503020
9.6153846153846e-06	0.012252001091838
1.0000000000000e-05	0.031054757535458
1.0384615384615e-05	0.048822727054358
1.0769230769231e-05	0.065137833356857
1.1153846153846e-05	0.079616211354732
1.1538461538462e-05	0.091918058693409
1.1923076923077e-05	0.10175561904907
1.2307692307692e-05	0.10890094935894
1.2692307692308e-05	0.11319018900394
1.3076923076923e-05	0.11453016102314
1.3461538461539e-05	0.11289926618338
1.3846153846154e-05	0.10834620893002
1.4230769230769e-05	0.10099277645349
1.4615384615385e-05	0.091029547154903
1.5000000000000e-05	0.078711271286011
1.5384615384615e-05	0.064350098371506
1.5769230769231e-05	0.048307348042727
1.6153846153846e-05	0.030984669923782
1.6538461538462e-05	0.012814628891647
1.6923076923077e-05	-0.0057499185204506
1.7307692307692e-05	-0.024247437715530
1.7692307692308e-05	-0.042216211557388
1.8076923076923e-05	-0.059209838509560
1.8461538461538e-05	-0.074805922806263
1.8846153846154e-05	-0.088616438210011
1.9230769230769e-05	-0.10029763728380
1.9615384615385e-05	-0.10955847799778
2.0000000000000e-05	-0.11616773158312
2.0384615384615e-05	-0.11995902657509
2.0769230769231e-05	-0.12083640694618
2.1153846153846e-05	-0.11877527832985
2.1538461538462e-05	-0.11382418125868
2.1923076923077e-05	-0.10610282421112
2.2307692307692e-05	-0.095798477530479
2.2692307692308e-05	-0.083162896335125
2.3076923076923e-05	-0.068505667150021
2.3461538461539e-05	-0.052186321467161
2.3846153846154e-05	-0.034605182707310
2.4230769230769e-05	-0.016193700954318
2.4615384615385e-05	0.0025963233783841
2.5000000000000e-05	0.021304225549102
2.5384615384615e-05	0.039469990879297
2.5769230769231e-05	0.056645929813385
2.6153846153846e-05	0.072412632405758
2.6538461538462e-05	0.086382478475571
2.6923076923077e-05	0.098212428390980
2.7307692307692e-05	0.10761211067438
2.7692307692308e-05	0.11435082554817
2.8076923076923e-05	0.11826276779175
2.8461538461539e-05	0.11925216764212
2.8846153846154e-05	0.11729561537504
2.9230769230769e-05	0.11244080960751
2.9615384615385e-05	0.10480751097202
3.0000000000000e-05	0.094584524631500
3.0384615384615e-05	0.082024902105331
3.0769230769231e-05	0.067439369857311
3.1153846153846e-05	0.051187839359045
3.1538461538462e-05	0.033670715987682
3.1923076923077e-05	0.015319535508752
3.2307692307692e-05	-0.0034137950278819
3.2692307692308e-05	-0.022068224847317
3.3076923076923e-05	-0.040183324366808
3.3461538461538e-05	-0.057313177734613
3.3846153846154e-05	-0.073036111891270
3.4230769230769e-05	-0.086964771151543
3.4615384615385e-05	-0.098756030201912
3.5000000000000e-05	-0.10811942815781
3.5384615384615e-05	-0.11482420563698
3.5769230769231e-05	-0.11870459467173
3.6153846153846e-05	-0.11966476589441
3.6538461538462e-05	-0.11768089979887
3.6923076923077e-05	-0.11280206590891
3.7307692307692e-05	-0.10514755547047
3.7692307692308e-05	-0.094905272126198
3.8076923076923e-05	-0.082327455282211
3.8461538461538e-05	-0.067724175751209
3.8846153846154e-05	-0.051455218344927
3.9230769230769e-05	-0.033921204507351
3.9615384615385e-05	-0.015553794801235
4.0000000000000e-05	0.0031950087286532
4.0384615384615e-05	0.021864369511604
4.0769230769231e-05	0.039993610233069
4.1153846153846e-05	0.057136397808790
4.1538461538462e-05	0.072871558368206
4.1923076923077e-05	0.086811915040016
4.2307692307692e-05	0.098614290356636
4.2692307692308e-05	0.10798817127943
4.3076923076923e-05	0.11470276862383
4.3461538461539e-05	0.11859223246574
4.3846153846154e-05	0.11956068873405
4.4230769230769e-05	0.11758452653885
4.4615384615385e-05	0.11271226406097
4.5000000000000e-05	0.10506313294172
4.5384615384615e-05	0.094825610518456
4.5769230769231e-05	0.082252338528633
4.6153846153846e-05	0.067653633654118


==> data_fig_19_2.txt <==
0.00000000000000	0.00000000000000
3.8461538461538e-07	-0.0092286281287670
7.6923076923077e-07	-0.021984262391925
1.1538461538462e-06	-0.036710433661938
1.5384615384615e-06	-0.052490931004286
1.9230769230769e-06	-0.068635083734989
2.3076923076923e-06	-0.084542654454708
2.6923076923077e-06	-0.099663667380810
3.0769230769231e-06	-0.11349360644817
3.4615384615385e-06	-0.12557998299599
3.8461538461539e-06	-0.13553503155708
4.2307692307692e-06	-0.14304164052010
4.6153846153846e-06	-0.14783789217472
5.0000000000000e-06	-0.14974270761013
5.3846153846154e-06	-0.14865720272064
5.7692307692308e-06	-0.14455728232861
6.1538461538462e-06	-0.13749337196350
6.5384615384616e-06	-0.12758629024029
6.9230769230769e-06	-0.11502821743488
7.3076923076923e-06	-0.10007987171412
7.6923076923077e-06	-0.083067834377289
8.0769230769231e-06	-0.064375907182693
8.4615384615385e-06	-0.044434767216444
8.8461538461539e-06	-0.023706320673227
9.2307692307692e-06	-0.0026809859555215
9.6153846153846e-06	0.018144177272916
1.0000000000000e-05	0.038275141268969
1.0384615384615e-05	0.057228352874517
1.0769230769231e-05	0.074543587863445
1.1153846153846e-05	0.089808888733387
1.1538461538462e-05	0.10267159342766
1.1923076923077e-05	0.11284146457911
1.2307692307692e-05	0.12008698284626
1.2692307692308e-05	0.12424667179585
1.3076923076923e-05	0.12522728741169
1.3461538461539e-05	0.12301938980818
1.3846153846154e-05	0.11768943071365
1.4230769230769e-05	0.10937354713678
1.4615384615385e-05	0.098278336226940
1.5000000000000e-05	0.084675714373589
1.5384615384615e-05	0.068899735808372
1.5769230769231e-05	0.051341898739338
1.6153846153846e-05	0.032439224421978
1.6538461538462e-05	0.012665211223066
1.6923076923077e-05	-0.0074880747124553
1.7307692307692e-05	-0.027516860514879
1.7692307692308e-05	-0.046918254345655
1.8076923076923e-05	-0.065210491418839
1.8461538461538e-05	-0.081930451095104
1.8846153846154e-05	-0.096656091511250
1.9230769230769e-05	-0.10902324318886
1.9615384615385e-05	-0.11873229593039
2.0000000000000e-05	-0.12555234134197
2.0384615384615e-05	-0.12932100892067
2.0769230769231e-05	-0.12994530797005
2.1153846153846e-05	-0.12740620970726
2.1538461538462e-05	-0.12176483124495
2.1923076923077e-05	-0.11315480619669
2.2307692307692e-05	-0.10178215801716
2.2692307692308e-05	-0.087919116020203
2.3076923076923e-05	-0.071900650858879
2.3461538461539e-05	-0.054118610918522
2.3846153846154e-05	-0.035010024905205
2.4230769230769e-05	-0.015043769963086
2.4615384615385e-05	0.0052865715697408
2.5000000000000e-05	0.025478461757302
2.5384615384615e-05	0.045030105859041
2.5769230769231e-05	0.063459359109402
2.6153846153846e-05	0.080302722752094
2.6538461538462e-05	0.095140971243382
2.6923076923077e-05	0.10761103034019
2.7307692307692e-05	0.11741510033607
2.7692307692308e-05	0.12432244420052
2.8076923076923e-05	0.12817047536373
2.8461538461539e-05	0.12886483967304
2.8846153846154e-05	0.12638945877552
2.9230769230769e-05	0.12080916762352
2.9615384615385e-05	0.11225926876068
3.0000000000000e-05	0.10094550997019
3.0384615384615e-05	0.087139204144478
3.0769230769231e-05	0.071174256503582
3.1153846153846e-05	0.053441915661097
3.1538461538462e-05	0.034378584474325
3.1923076923077e-05	0.014456430450082
3.2307692307692e-05	-0.0058336528018117
3.2692307692308e-05	-0.025987712666392
3.3076923076923e-05	-0.045504201203585
3.3461538461538e-05	-0.063901089131832
3.3846153846154e-05	-0.080714821815491
3.4230769230769e-05	-0.095526486635208
3.4615384615385e-05	-0.10797210782766
3.5000000000000e-05	-0.11775408685207
3.5384615384615e-05	-0.12464220076799
3.5769230769231e-05	-0.12847398221493
3.6153846153846e-05	-0.12915603816509
3.6538461538462e-05	-0.12667018175125
3.6923076923077e-05	-0.12107886373997
3.7307692307692e-05	-0.11251644790173
3.7692307692308e-05	-0.10118901729584
3.8076923076923e-05	-0.087368637323380
3.8461538461538e-05	-0.071389988064766
3.8846153846154e-05	-0.053644713014364
3.9230769230769e-05	-0.034569554030895
3.9615384615385e-05	-0.014635251834989
4.0000000000000e-05	0.0056653153151274
4.0384615384615e-05	0.025829823687673
4.0769230769231e-05	0.045356247574091
4.1153846153846e-05	0.063762418925762
4.1538461538462e-05	0.080584526062012
4.1923076923077e-05	0.095404118299484
4.2307692307692e-05	0.10785701870918
4.2692307692308e-05	0.11764542013407
4.3076923076923e-05	0.12453866004944
4.3461538461539e-05	0.12837421894074
4.3846153846154e-05	0.12905816733837
4.4230769230769e-05	0.12657323479652
4.4615384615385e-05	0.12098318338394
4.5000000000000e-05	0.11242315918207
4.5384615384615e-05	0.10109916329384
4.5769230769231e-05	0.087282754480839
4.6153846153846e-05	0.071308165788650


==> data_fig_19_3.txt <==
0.00000000000000	0.00000000000000
3.8461538461538e-07	-0.0095850005745888
7.6923076923077e-07	-0.022810576483607
1.1538461538462e-06	-0.038071151822805
1.5384615384615e-06	-0.054426901042461
1.9230769230769e-06	-0.071161650121212
2.3076923076923e-06	-0.087649561464787
2.6923076923077e-06	-0.10331444442272
3.0769230769231e-06	-0.11762151122093
3.4615384615385e-06	-0.13009789586067
3.8461538461539e-06	-0.14033012092114
4.2307692307692e-06	-0.14798104763031
4.6153846153846e-06	-0.15277278423309
5.0000000000000e-06	-0.15452715754509
5.3846153846154e-06	-0.15315155684948
5.7692307692308e-06	-0.14863295853138
6.1538461538462e-06	-0.14103254675865
6.5384615384616e-06	-0.13048335909843
6.9230769230769e-06	-0.11718959361315
7.3076923076923e-06	-0.10142493993044
7.6923076923077e-06	-0.083531484007835
8.0769230769231e-06	-0.063914410769939
8.4615384615385e-06	-0.043026387691498
8.8461538461539e-06	-0.021352775394916
9.2307692307692e-06	0.00059791875537485
9.6153846153846e-06	0.022301057353616
1.0000000000000e-05	0.043226633220911
1.0384615384615e-05	0.062873952090740
1.0769230769231e-05	0.080783188343048
1.1153846153846e-05	0.096528396010399
1.1538461538462e-05	0.10973144322634
1.1923076923077e-05	0.12008150666952
1.2307692307692e-05	0.12734073400497
1.2692307692308e-05	0.13134863972664
1.3076923076923e-05	0.13202930986881
1.3461538461539e-05	0.12937894463539
1.3846153846154e-05	0.12347429990768
1.4230769230769e-05	0.11446578055620
1.4615384615385e-05	0.10257429629564
1.5000000000000e-05	0.088087826967239
1.5384615384615e-05	0.071358129382133
1.5769230769231e-05	0.052796587347984
1.6153846153846e-05	0.032867114990950
1.6538461538462e-05	0.012066125869751
1.6923076923077e-05	-0.0090888096019626
1.7307692307692e-05	-0.030072031542659
1.7692307692308e-05	-0.050354909151792
1.8076923076923e-05	-0.069421298801899
1.8461538461538e-05	-0.086800433695316
1.8846153846154e-05	-0.10207019001246
1.9230769230769e-05	-0.11485116183758
1.9615384615385e-05	-0.12482511997223
2.0000000000000e-05	-0.13174729049206
2.0384615384615e-05	-0.13545361161232
2.0769230769231e-05	-0.13585305213928
2.1153846153846e-05	-0.13293863832951
2.1538461538462e-05	-0.12678316235542
2.1923076923077e-05	-0.11753463000059
2.2307692307692e-05	-0.10541361570358
2.2692307692308e-05	-0.090708822011948
2.3076923076923e-05	-0.073774434626102
2.3461538461539e-05	-0.055024627596140
2.3846153846154e-05	-0.034923024475575
2.4230769230769e-05	-0.013963147997856
2.4615384615385e-05	0.0073405383154750
2.5000000000000e-05	0.028459932655096
2.5384615384615e-05	0.048866391181946
2.5769230769231e-05	0.068047128617764
2.6153846153846e-05	0.085533410310745
2.6538461538462e-05	0.10090030729771
2.6923076923077e-05	0.11376645416021
2.7307692307692e-05	0.12381462752819
2.7692307692308e-05	0.13079999387264
2.8076923076923e-05	0.13455997407436
2.8461538461539e-05	0.13500291109085
2.8846153846154e-05	0.13212729990482
2.9230769230769e-05	0.12600964307785
2.9615384615385e-05	0.11680030077696
3.0000000000000e-05	0.10472066700459
3.0384615384615e-05	0.090058602392674
3.0769230769231e-05	0.073166184127331
3.1153846153846e-05	0.054455570876598
3.1538461538462e-05	0.034390252083540
3.1923076923077e-05	0.013465844094753
3.2307692307692e-05	-0.0078046517446637
3.2692307692308e-05	-0.028892893344164
3.3076923076923e-05	-0.049270629882813
3.3461538461538e-05	-0.068423084914684
3.3846153846154e-05	-0.085881739854813
3.4230769230769e-05	-0.10122356563807
3.4615384615385e-05	-0.11406844109297
3.5000000000000e-05	-0.12409902364016
3.5384615384615e-05	-0.13107147812843
3.5769230769231e-05	-0.13481901586056
3.6153846153846e-05	-0.13525870442390
3.6538461538462e-05	-0.13238281011581
3.6923076923077e-05	-0.12626430392265
3.7307692307692e-05	-0.11705151200295
3.7692307692308e-05	-0.10496509075165
3.8076923076923e-05	-0.090293519198895
3.8461538461538e-05	-0.073390357196331
3.8846153846154e-05	-0.054669223725796
3.9230769230769e-05	-0.034593969583511
3.9615384615385e-05	-0.013659105636179
4.0000000000000e-05	0.0076214480213821
4.0384615384615e-05	0.028719395399094
4.0769230769231e-05	0.049106251448393
4.1153846153846e-05	0.068268314003944
4.1538461538462e-05	0.085736826062202
4.1923076923077e-05	0.10108787566423
4.2307692307692e-05	0.11394044756889
4.2692307692308e-05	0.12397712469101
4.3076923076923e-05	0.13095334172249
4.3461538461539e-05	0.13470157980919
4.3846153846154e-05	0.13513951003551
4.4230769230769e-05	0.13226027786732
4.4615384615385e-05	0.12613867223263
4.5000000000000e-05	0.11692430824041
4.5384615384615e-05	0.10483855009079
4.5769230769231e-05	0.090169601142407
4.6153846153846e-05	0.073270164430141


==> data_fig_19_4.txt <==
#
#"Time / s"	"By_Center [Real Part]"
#----------------------------------
0.00000000000000	0.00000000000000
3.8461538461538e-07	-0.010360048152506
7.6923076923077e-07	-0.024619853124023
1.1538461538462e-06	-0.041067149490118
1.5384615384615e-06	-0.058639917522669
1.9230769230769e-06	-0.076511502265930
2.3076923076923e-06	-0.093956105411053
2.6923076923077e-06	-0.11032155156136
3.0769230769231e-06	-0.12506569921970
3.4615384615385e-06	-0.13772282004356
3.8461538461539e-06	-0.14789888262749
4.2307692307692e-06	-0.15527208149433
4.6153846153846e-06	-0.15962474048138
5.0000000000000e-06	-0.16078038513660
5.3846153846154e-06	-0.15866863727570
5.7692307692308e-06	-0.15328089892864
6.1538461538462e-06	-0.14466391503811
6.5384615384616e-06	-0.13292549550533
6.9230769230769e-06	-0.11824762821198
7.3076923076923e-06	-0.10088902711868
7.6923076923077e-06	-0.081267975270748
8.0769230769231e-06	-0.059884890913963
8.4615384615385e-06	-0.037278596311808
8.8461538461539e-06	-0.013997279107571
9.2307692307692e-06	0.0093657989054918
9.6153846153846e-06	0.032226204872131
1.0000000000000e-05	0.054020207375288
1.0384615384615e-05	0.074242644011974
1.0769230769231e-05	0.092448025941849
1.1153846153846e-05	0.10823068767786
1.1538461538462e-05	0.12123638391495
1.1923076923077e-05	0.13117592036724
1.2307692307692e-05	0.13783802092075
1.2692307692308e-05	0.14108781516552
1.3076923076923e-05	0.14088736474514
1.3461538461539e-05	0.13722555339336
1.3846153846154e-05	0.13013212382793
1.4230769230769e-05	0.11978480219841
1.4615384615385e-05	0.10638603568077
1.5000000000000e-05	0.090223252773285
1.5384615384615e-05	0.071677975356579
1.5769230769231e-05	0.051235329359770
1.6153846153846e-05	0.029455201700330
1.6538461538462e-05	0.0068978369235992
1.6923076923077e-05	-0.015849014744163
1.7307692307692e-05	-0.038178879767656
1.7692307692308e-05	-0.059522077441216
1.8076923076923e-05	-0.079351618885994
1.8461538461538e-05	-0.097202718257904
1.8846153846154e-05	-0.11267258971930
1.9230769230769e-05	-0.12540392577648
1.9615384615385e-05	-0.13509923219681
2.0000000000000e-05	-0.14154042303562
2.0384615384615e-05	-0.14460249245167
2.0769230769231e-05	-0.14419613778591
2.1153846153846e-05	-0.14032830297947
2.1538461538462e-05	-0.13306896388531
2.1923076923077e-05	-0.12250018119812
2.2307692307692e-05	-0.10891833901405
2.2692307692308e-05	-0.092543989419937
2.3076923076923e-05	-0.073796033859253
2.3461538461539e-05	-0.053167570382357
2.3846153846154e-05	-0.031219044700265
2.4230769230769e-05	-0.0085098845884204
2.4615384615385e-05	0.014367992989719
2.5000000000000e-05	0.036813512444496
2.5384615384615e-05	0.058256983757019
2.5769230769231e-05	0.078170806169510
2.6153846153846e-05	0.096101395785809
2.6538461538462e-05	0.11164083331823
2.6923076923077e-05	0.12442909926176
2.7307692307692e-05	0.13416959345341
2.7692307692308e-05	0.14064355194569
2.8076923076923e-05	0.14370949566364
2.8461538461539e-05	0.14332579076290
2.8846153846154e-05	0.13948082923889
2.9230769230769e-05	0.13224950432777
2.9615384615385e-05	0.12171665579081
3.0000000000000e-05	0.10813816636801
3.0384615384615e-05	0.091806955635548
3.0769230769231e-05	0.073107868432999
3.1153846153846e-05	0.052528187632561
3.1538461538462e-05	0.030626775696874
3.1923076923077e-05	0.0079614957794547
3.2307692307692e-05	-0.014877568930388
3.2692307692308e-05	-0.037286728620529
3.3076923076923e-05	-0.058696795254946
3.3461538461538e-05	-0.078583091497421
3.3846153846154e-05	-0.096486218273640
3.4230769230769e-05	-0.11200288683176
3.4615384615385e-05	-0.12477438896894
3.5000000000000e-05	-0.13450440764427
3.5384615384615e-05	-0.14097575843334
3.5769230769231e-05	-0.14406391978264
3.6153846153846e-05	-0.14368347823620
3.6538461538462e-05	-0.13984216749668
3.6923076923077e-05	-0.13261146843433
3.7307692307692e-05	-0.12207316607237
3.7692307692308e-05	-0.10848327726126
3.8076923076923e-05	-0.092136770486832
3.8461538461538e-05	-0.073421321809292
3.8846153846154e-05	-0.052825406193733
3.9230769230769e-05	-0.030908135697246
3.9615384615385e-05	-0.0082276826724410
4.0000000000000e-05	0.014624707400799
4.0384615384615e-05	0.037046752870083
4.0769230769231e-05	0.058469712734222
4.1153846153846e-05	0.078365616500378
4.1538461538462e-05	0.096279717981815
4.1923076923077e-05	0.11180547624826
4.2307692307692e-05	0.12458280473948
4.2692307692308e-05	0.13431531190872
4.3076923076923e-05	0.14078512787819
4.3461538461539e-05	0.14385005831718
4.3846153846154e-05	0.14346653223038
4.4230769230769e-05	0.13962130248547
4.4615384615385e-05	0.13238792121410
4.5000000000000e-05	0.12185046821833
4.5384615384615e-05	0.10826522856951
4.5769230769231e-05	0.091926075518131
4.6153846153846e-05	0.073218978941441


==> data_fig_21a_1.txt <==
H B
0 0
17.9  0.0091      
24.6  0.0146       
32.8  0.0230        
39.6  0.0313        
44.8  0.0387        
60.5  0.0684        
81.3  0.1426      
109.7 0.4058     
148.5 0.8190     
200.0 1.1156     
270.2 1.2819     
364.2 1.3777     
489.6    1.4421     
659.7    1.4915     
889.6    1.5321     
1191.1    1.5667     
1200.1    1.5674     
1618.0    1.6003      
2179.2    1.6321      
2937.5    1.6649      
3964.4    1.7004      
5349.5    1.7398      
7212.3    1.7845      
9696.0    1.8356      
13087.2    1.8945     
17577.0    1.9596       
23881.8    2.0345       

==> data_fig_21a_2.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.072786502788664720e+00 2.036536536536536369e-03
9.454468244481065042e+00 4.073073073073072738e-03
1.323731127635314309e+01 6.109609609609609540e-03
1.651358164968082676e+01 8.146146146146145475e-03
1.937554541574005995e+01 1.018268268268268141e-02
2.191546862580677413e+01 1.221921921921921908e-02
2.422561733115690430e+01 1.425575575575575502e-02
2.639062732184947890e+01 1.629229229229229095e-02
2.844402903722330223e+01 1.832882882882882689e-02
3.039836409977068143e+01 2.036536536536536282e-02
3.226610990561946579e+01 2.240190190190189876e-02
3.405910995131575447e+01 2.443843843843843816e-02
3.578280612776625702e+01 2.647497497497497410e-02
3.743892759635228629e+01 2.851151151151151003e-02
3.902915795004359012e+01 3.054804804804804597e-02
4.055534510525694003e+01 3.258458458458458190e-02
4.202151933950951701e+01 3.462112112112111784e-02
4.343325989952658261e+01 3.665765765765765377e-02
4.479617899161512184e+01 3.869419419419418971e-02
4.611520036304681014e+01 4.073073073073072564e-02
4.739247027173690441e+01 4.276726726726726158e-02
4.862943463925585519e+01 4.480380380380379751e-02
4.982753938715808317e+01 4.684034034034033345e-02
5.098823043699794511e+01 4.887687687687687632e-02
5.211295371032986168e+01 5.091341341341341226e-02
5.320315512870818964e+01 5.294994994994994819e-02
5.426028061368734257e+01 5.498648648648648413e-02
5.528577608682171274e+01 5.702302302302302006e-02
5.628108746966567821e+01 5.905955955955955600e-02
5.724766068377363126e+01 6.109609609609609193e-02
5.818694165069997126e+01 6.313263263263262093e-02
5.910037629199907627e+01 6.516916916916916380e-02
5.998941052922534567e+01 6.720570570570570668e-02
6.085547907277634749e+01 6.924224224224223567e-02
6.169961380122930450e+01 7.127877877877877855e-02
6.252234163012436596e+01 7.331531531531530754e-02
6.332415751009497029e+01 7.535185185185185042e-02
6.410555639177455589e+01 7.738838838838837941e-02
6.486703322579658959e+01 7.942492492492492229e-02
6.560908296279446006e+01 8.146146146146145128e-02
6.633220055340166255e+01 8.349799799799799416e-02
6.703688094825160704e+01 8.553453453453452315e-02
6.772361909797771773e+01 8.757107107107106603e-02
6.839290995321346145e+01 8.960760760760759502e-02
6.904524846459227660e+01 9.164414414414413790e-02
6.968112958274760160e+01 9.368068068068066689e-02
7.030104825831284643e+01 9.571721721721720977e-02
7.090549944192149212e+01 9.775375375375375264e-02
7.149497808420694867e+01 9.979029029029028164e-02
7.206997913580269710e+01 1.018268268268268245e-01
7.263099754734209057e+01 1.038633633633633535e-01
7.317852826945868117e+01 1.058998998998998964e-01
7.371306625278582203e+01 1.079364364364364254e-01
7.423510644795699420e+01 1.099729729729729683e-01
7.474514380560560767e+01 1.120095095095094972e-01
7.524367327636515768e+01 1.140460460460460401e-01
7.573118981086902579e+01 1.160825825825825691e-01
7.620818835975069305e+01 1.181191191191191120e-01
7.667516387364352681e+01 1.201556556556556410e-01
7.713261130318107917e+01 1.221921921921921839e-01
7.758102559899668904e+01 1.242287287287287129e-01
7.802090171172386590e+01 1.262652652652652419e-01
7.845273459199600552e+01 1.283018018018017847e-01
7.887701919044656051e+01 1.303383383383383276e-01
7.929425045770896929e+01 1.323748748748748705e-01
7.970492334441669868e+01 1.344114114114114134e-01
8.010953280120314446e+01 1.364479479479479285e-01
8.050857377870175924e+01 1.384844844844844713e-01
8.090254122754600985e+01 1.405210210210210142e-01
8.129193009836932049e+01 1.425575575575575571e-01
8.167716328430566364e+01 1.445940940940940722e-01
8.205835684781496298e+01 1.466306306306306151e-01
8.243554519730183472e+01 1.486671671671671580e-01
8.280876274047609797e+01 1.507037037037037008e-01
8.317804388504752922e+01 1.527402402402402160e-01
8.354342303872600439e+01 1.547767767767767588e-01
8.390493460922132840e+01 1.568133133133133017e-01
8.426261300424330614e+01 1.588498498498498446e-01
8.461649263150178513e+01 1.608863863863863597e-01
8.496660789870655606e+01 1.629229229229229026e-01
8.531299321356745224e+01 1.649594594594594454e-01
8.565568298379432122e+01 1.669959959959959883e-01
8.599471161709691103e+01 1.690325325325325312e-01
8.633011352118514026e+01 1.710690690690690463e-01
8.666192310376875696e+01 1.731056056056055892e-01
8.699017477255760866e+01 1.751421421421421321e-01
8.731490293526152868e+01 1.771786786786786749e-01
8.763614199959029349e+01 1.792152152152151900e-01
8.795392637325379326e+01 1.812517517517517329e-01
8.826829046396179024e+01 1.832882882882882758e-01
8.857926867942413196e+01 1.853248248248248187e-01
8.888689542735063753e+01 1.873613613613613338e-01
8.919120511545111185e+01 1.893978978978978767e-01
8.949223215143540244e+01 1.914344344344344195e-01
8.979001094301329999e+01 1.934709709709709624e-01
9.008457589789465203e+01 1.955075075075075053e-01
9.037596142378923503e+01 1.975440440440440204e-01
9.066420192840693915e+01 1.995805805805805633e-01
9.094933181945754086e+01 2.016171171171171062e-01
9.123138550465087349e+01 2.036536536536536490e-01
9.151039739169675613e+01 2.056901901901901641e-01
9.178640188830500790e+01 2.077267267267267070e-01
9.205943340218544790e+01 2.097632632632632499e-01
9.232952634104789524e+01 2.117997997997997928e-01
9.259671511260218324e+01 2.138363363363363079e-01
9.286103412455811679e+01 2.158728728728728508e-01
9.312251778462552920e+01 2.179094094094093936e-01
9.338120050051425380e+01 2.199459459459459365e-01
9.363711667993408128e+01 2.219824824824824516e-01
9.389030073059483072e+01 2.240190190190189945e-01
9.414078706020636389e+01 2.260555555555555374e-01
9.438861007647847146e+01 2.280920920920920802e-01
9.463380418712098674e+01 2.301286286286286231e-01
9.487640379984371464e+01 2.321651651651651382e-01
9.511644332235648847e+01 2.342017017017016811e-01
9.535395716236911312e+01 2.362382382382382240e-01
9.558897972759145034e+01 2.382747747747747669e-01
9.582154542573326239e+01 2.403113113113112820e-01
9.605168866450442522e+01 2.423478478478478249e-01
9.627944385161472951e+01 2.443843843843843677e-01
9.650484539477400858e+01 2.464209209209209106e-01
9.672792770169208154e+01 2.484574574574574257e-01
9.694872518007875328e+01 2.504939939939939686e-01
9.716727223764387134e+01 2.525305305305304837e-01
9.738360328209724059e+01 2.545670670670670543e-01
9.759775272114866596e+01 2.566036036036035695e-01
9.780975496250800916e+01 2.586401401401401401e-01
9.801964441388506089e+01 2.606766766766766552e-01
9.822745548298964025e+01 2.627132132132131703e-01
9.843322257753160898e+01 2.647497497497497410e-01
9.863698010522072934e+01 2.667862862862862561e-01
9.883876247376687729e+01 2.688228228228228267e-01
9.903860409087981509e+01 2.708593593593593418e-01
9.923653936426941868e+01 2.728958958958958569e-01
9.943260270164547876e+01 2.749324324324324276e-01
9.962682851071784285e+01 2.769689689689689427e-01
9.981925119919628742e+01 2.790055055055054578e-01
1.000099051747906742e+02 2.810420420420420284e-01
1.001988248452107939e+02 2.830785785785785436e-01
1.003860446181665083e+02 2.851151151151151142e-01
1.005715989013675937e+02 2.871516516516516293e-01
1.007555221025238978e+02 2.891881881881881444e-01
1.009378486293452397e+02 2.912247247247247151e-01
1.011186128895414100e+02 2.932612612612612302e-01
1.012978492908222989e+02 2.952977977977978008e-01
1.014755922408976403e+02 2.973343343343343159e-01
1.016518761474773243e+02 2.993708708708708310e-01
1.018267354182711273e+02 3.014074074074074017e-01
1.020002044609889253e+02 3.034439439439439168e-01
1.021723176833404665e+02 3.054804804804804319e-01
1.023431094930356409e+02 3.075170170170170025e-01
1.025126142977842107e+02 3.095535535535535177e-01
1.026808665052960379e+02 3.115900900900900883e-01
1.028479005232809271e+02 3.136266266266266034e-01
1.030137507594486834e+02 3.156631631631631185e-01
1.031784516215091685e+02 3.176996996996996891e-01
1.033420375171721872e+02 3.197362362362362043e-01
1.035045428541475161e+02 3.217727727727727194e-01
1.036660020401450453e+02 3.238093093093092900e-01
1.038264494828745654e+02 3.258458458458458051e-01
1.039859195900458957e+02 3.278823823823823758e-01
1.041444467693688551e+02 3.299189189189188909e-01
1.043020654285532629e+02 3.319554554554554060e-01
1.044588099753089523e+02 3.339919919919919766e-01
1.046147148173457566e+02 3.360285285285284917e-01
1.047698143623734524e+02 3.380650650650650624e-01
1.049241430181018870e+02 3.401016016016015775e-01
1.050777351922408798e+02 3.421381381381380926e-01
1.052306252925002639e+02 3.441746746746746632e-01
1.053828477265898300e+02 3.462112112112111784e-01
1.055344369022194257e+02 3.482477477477476935e-01
1.056854272270988844e+02 3.502842842842842641e-01
1.058358531089379966e+02 3.523208208208207792e-01
1.059857489554465957e+02 3.543573573573573499e-01
1.061351491743344866e+02 3.563938938938938650e-01
1.062840881733115168e+02 3.584304304304303801e-01
1.064326003600874913e+02 3.604669669669669507e-01
1.065807201423722432e+02 3.625035035035034658e-01
1.067284819278755776e+02 3.645400400400400365e-01
1.068759201243073278e+02 3.665765765765765516e-01
1.070230691393773128e+02 3.686131131131130667e-01
1.071699633807953518e+02 3.706496496496496373e-01
1.073166372562712496e+02 3.726861861861861525e-01
1.074631251735148680e+02 3.747227227227226676e-01
1.076094615402359835e+02 3.767592592592592382e-01
1.077556807641444294e+02 3.787957957957957533e-01
1.079018172529500674e+02 3.808323323323323240e-01
1.080479054143626456e+02 3.828688688688688391e-01
1.081939796560920541e+02 3.849054054054053542e-01
1.083400743858480837e+02 3.869419419419419248e-01
1.084862240113405392e+02 3.889784784784784399e-01
1.086324629402792823e+02 3.910150150150150106e-01
1.087788255803740896e+02 3.930515515515515257e-01
1.089253463393348227e+02 3.950880880880880408e-01
1.090720596248712724e+02 3.971246246246246114e-01
1.092189998446932719e+02 3.991611611611611266e-01
1.093662014065106405e+02 4.011976976976976417e-01
1.095136987180331971e+02 4.032342342342342123e-01
1.096615261869707751e+02 4.052707707707707274e-01
1.098097159476101865e+02 4.073073073073072980e-01
1.099582796819392883e+02 4.093438438438438132e-01
1.101072182524520571e+02 4.113803803803803283e-01
1.102565324232399604e+02 4.134169169169168989e-01
1.104062229583944514e+02 4.154534534534534140e-01
1.105562906220070403e+02 4.174899899899899292e-01
1.107067361781691375e+02 4.195265265265264998e-01
1.108575603909722673e+02 4.215630630630630149e-01
1.110087640245078404e+02 4.235995995995995855e-01
1.111603478428673526e+02 4.256361361361361006e-01
1.113123126101422855e+02 4.276726726726726158e-01
1.114646590904240924e+02 4.297092092092091864e-01
1.116173880478042122e+02 4.317457457457457015e-01
1.117705002463741408e+02 4.337822822822822721e-01
1.119239964502253599e+02 4.358188188188187873e-01
1.120778774234492943e+02 4.378553553553553024e-01
1.122321439301374397e+02 4.398918918918918730e-01
1.123867967343812637e+02 4.419284284284283881e-01
1.125418366002722195e+02 4.439649649649649032e-01
1.126972642919017886e+02 4.460015015015014739e-01
1.128530805733614102e+02 4.480380380380379890e-01
1.130092862087426084e+02 4.500745745745745596e-01
1.131658819621367797e+02 4.521111111111110747e-01
1.133228685976354200e+02 4.541476476476475899e-01
1.134802468793299965e+02 4.561841841841841605e-01
1.136380175713120053e+02 4.582207207207206756e-01
1.137961814376728711e+02 4.602572572572572462e-01
1.139547392425040755e+02 4.622937937937937614e-01
1.141136917498970860e+02 4.643303303303302765e-01
1.142730397239433842e+02 4.663668668668668471e-01
1.144327839287344091e+02 4.684034034034033622e-01
1.145929251283616281e+02 4.704399399399398773e-01
1.147534640869165514e+02 4.724764764764764480e-01
1.149144015684905895e+02 4.745130130130129631e-01
1.150757383371752383e+02 4.765495495495495337e-01
1.152374751570619651e+02 4.785860860860860488e-01
1.153996127922422374e+02 4.806226226226225640e-01
1.155621520068075228e+02 4.826591591591591346e-01
1.157250935648492600e+02 4.846956956956956497e-01
1.158884382304589451e+02 4.867322322322321648e-01
1.160521867677280596e+02 4.887687687687687355e-01
1.162163399407480426e+02 4.908053053053052506e-01
1.163808985136103473e+02 4.928418418418418212e-01
1.165458632504064838e+02 4.948783783783783363e-01
1.167112349152278767e+02 4.969149149149148514e-01
1.168770142721660221e+02 4.989514514514514221e-01
1.170432020853123731e+02 5.009879879879879372e-01
1.172097991187584114e+02 5.030245245245245078e-01
1.173768061365955759e+02 5.050610610610609674e-01
1.175442239029153626e+02 5.070975975975975381e-01
1.177120531818092246e+02 5.091341341341341087e-01
1.178802947373686152e+02 5.111706706706706793e-01
1.180489493336850302e+02 5.132072072072071389e-01
1.182180177348499086e+02 5.152437437437437096e-01
1.183875007049547605e+02 5.172802802802802802e-01
1.185573990080909965e+02 5.193168168168167398e-01
1.187277134083500982e+02 5.213533533533533104e-01
1.188984446698235757e+02 5.233898898898898810e-01
1.190695935566028254e+02 5.254264264264263407e-01
1.192411608327793999e+02 5.274629629629629113e-01
1.194131472624446957e+02 5.294994994994994819e-01
1.195855536096901801e+02 5.315360360360359415e-01
1.197583806386073775e+02 5.335725725725725122e-01
1.199316291132877268e+02 5.356091091091090828e-01
1.201052997978226671e+02 5.376456456456456534e-01
1.202793934563036800e+02 5.396821821821821130e-01
1.204539108528222471e+02 5.417187187187186836e-01
1.206288527514698359e+02 5.437552552552552543e-01
1.208042199163378712e+02 5.457917917917917139e-01
1.209800131115178914e+02 5.478283283283282845e-01
1.211562331011013072e+02 5.498648648648648551e-01
1.213328806491796144e+02 5.519014014014013148e-01
1.215099565198442662e+02 5.539379379379378854e-01
1.216874614771867158e+02 5.559744744744744560e-01
1.218653962852984449e+02 5.580110110110109156e-01
1.220437617082709210e+02 5.600475475475474862e-01
1.222225585101956398e+02 5.620840840840840569e-01
1.224017874551640119e+02 5.641206206206206275e-01
1.225814493072675333e+02 5.661571571571570871e-01
1.227615448305976855e+02 5.681936936936936577e-01
1.229420747892458934e+02 5.702302302302302284e-01
1.231230399473036670e+02 5.722667667667666880e-01
1.233044410688624453e+02 5.743033033033032586e-01
1.234862789180137241e+02 5.763398398398398292e-01
1.236685542588489284e+02 5.783763763763762888e-01
1.238512678554595681e+02 5.804129129129128595e-01
1.240344204719370822e+02 5.824494494494494301e-01
1.242180128723729240e+02 5.844859859859858897e-01
1.244020458208586035e+02 5.865225225225224603e-01
1.245865200814855740e+02 5.885590590590590310e-01
1.247714364183452744e+02 5.905955955955956016e-01
1.249567955955292007e+02 5.926321321321320612e-01
1.251425983771288060e+02 5.946686686686686318e-01
1.253288455272355719e+02 5.967052052052052025e-01
1.255155378099409518e+02 5.987417417417416621e-01
1.257026759893363987e+02 6.007782782782782327e-01
1.258902608295134087e+02 6.028148148148148033e-01
1.260782930945634206e+02 6.048513513513512629e-01
1.262667735485779446e+02 6.068878878878878336e-01
1.264557029556483911e+02 6.089244244244244042e-01
1.266450820798662562e+02 6.109609609609608638e-01
1.268349116853230356e+02 6.129974974974974344e-01
1.270251925361101399e+02 6.150340340340340051e-01
1.272159253963190650e+02 6.170705705705704647e-01
1.274071110300412784e+02 6.191071071071070353e-01
1.275987502013682473e+02 6.211436436436436059e-01
1.277908436743914251e+02 6.231801801801801766e-01
1.279833922132023076e+02 6.252167167167166362e-01
1.281763965818923339e+02 6.272532532532532068e-01
1.283698575445529855e+02 6.292897897897897774e-01
1.285637758652756872e+02 6.313263263263262370e-01
1.287581523081519776e+02 6.333628628628628077e-01
1.289529876372732815e+02 6.353993993993993783e-01
1.291482826167310520e+02 6.374359359359358379e-01
1.293440380106167993e+02 6.394724724724724085e-01
1.295402545830219481e+02 6.415090090090089792e-01
1.297369330980380084e+02 6.435455455455454388e-01
1.299340743197564052e+02 6.455820820820820094e-01
1.301316790122686200e+02 6.476186186186185800e-01
1.303297479396661345e+02 6.496551551551551507e-01
1.305282818660404018e+02 6.516916916916916103e-01
1.307272815554828753e+02 6.537282282282281809e-01
1.309267477720850650e+02 6.557647647647647515e-01
1.311266812799383672e+02 6.578013013013012111e-01
1.313270828431342920e+02 6.598378378378377818e-01
1.315279532257643496e+02 6.618743743743743524e-01
1.317292931919199361e+02 6.639109109109108120e-01
1.319311035056925334e+02 6.659474474474473826e-01
1.321333849311736515e+02 6.679839839839839533e-01
1.323361382324546582e+02 6.700205205205204129e-01
1.325393641736271491e+02 6.720570570570569835e-01
1.327430635187825203e+02 6.740935935935935541e-01
1.329472370320122820e+02 6.761301301301301248e-01
1.331518854774078022e+02 6.781666666666665844e-01
1.333570096190606478e+02 6.802032032032031550e-01
1.335626102210622150e+02 6.822397397397397256e-01
1.337686880475040425e+02 6.842762762762761852e-01
1.339752438624775266e+02 6.863128128128127559e-01
1.341822784300741489e+02 6.883493493493493265e-01
1.343897925143854479e+02 6.903858858858857861e-01
1.345977868795028485e+02 6.924224224224223567e-01
1.348062622895177753e+02 6.944589589589589274e-01
1.350152195085217102e+02 6.964954954954953870e-01
1.352246593006061630e+02 6.985320320320319576e-01
1.354345824298625871e+02 7.005685685685685282e-01
1.356449896603824357e+02 7.026051051051050989e-01
1.358558817562571335e+02 7.046416416416415585e-01
1.360672594815782190e+02 7.066781781781781291e-01
1.362791236004371171e+02 7.087147147147146997e-01
1.364914748769252810e+02 7.107512512512511593e-01
1.367043140751342492e+02 7.127877877877877300e-01
1.369176419591554179e+02 7.148243243243243006e-01
1.371314592930802974e+02 7.168608608608607602e-01
1.373457668410003123e+02 7.188973973973973308e-01
1.375605653670070012e+02 7.209339339339339015e-01
1.377758556351917321e+02 7.229704704704703611e-01
1.379916384096460433e+02 7.250070070070069317e-01
1.382079144544613882e+02 7.270435435435435023e-01
1.384246845337291916e+02 7.290800800800800729e-01
1.386419494115409918e+02 7.311166166166165326e-01
1.388597098519882422e+02 7.331531531531531032e-01
1.390779666191623392e+02 7.351896896896896738e-01
1.392967204771548211e+02 7.372262262262261334e-01
1.395159721900570844e+02 7.392627627627627040e-01
1.397357225219606676e+02 7.412992992992992747e-01
1.399559722369570238e+02 7.433358358358357343e-01
1.401767220991376064e+02 7.453723723723723049e-01
1.403979728725939253e+02 7.474089089089088755e-01
1.406197253214172918e+02 7.494454454454453352e-01
1.408419802096993863e+02 7.514819819819819058e-01
1.410647383015315484e+02 7.535185185185184764e-01
1.412880003610052881e+02 7.555550550550550470e-01
1.415117671522120304e+02 7.575915915915915066e-01
1.417360394392432852e+02 7.596281281281280773e-01
1.419608179861904773e+02 7.616646646646646479e-01
1.421861035571451453e+02 7.637012012012011075e-01
1.424118969161986854e+02 7.657377377377376781e-01
1.426381988274425510e+02 7.677742742742742488e-01
1.428650100549682804e+02 7.698108108108107084e-01
1.430923313628672986e+02 7.718473473473472790e-01
1.433201635152310871e+02 7.738838838838838496e-01
1.435485072761510992e+02 7.759204204204203092e-01
1.437773634097188165e+02 7.779569569569568799e-01
1.440067326800256922e+02 7.799934934934934505e-01
1.442366158511632079e+02 7.820300300300300211e-01
1.444670136872228170e+02 7.840665665665664807e-01
1.446979269522960010e+02 7.861031031031030514e-01
1.449293564104741847e+02 7.881396396396396220e-01
1.451613028258488782e+02 7.901761761761760816e-01
1.453937669625115916e+02 7.922127127127126522e-01
1.456267495845536644e+02 7.942492492492492229e-01
1.458602514560666634e+02 7.962857857857856825e-01
1.460942733411420136e+02 7.983223223223222531e-01
1.463288160038712249e+02 8.003588588588588237e-01
1.465638802083456937e+02 8.023953953953952833e-01
1.467994667186569586e+02 8.044319319319318540e-01
1.470355762988964727e+02 8.064684684684684246e-01
1.472722097131556325e+02 8.085050050050048842e-01
1.475093677255259763e+02 8.105415415415414548e-01
1.477470511000989859e+02 8.125780780780780255e-01
1.479852606009660860e+02 8.146146146146145961e-01
1.482239969922187299e+02 8.166511511511510557e-01
1.484632610379484277e+02 8.186876876876876263e-01
1.487030555856191256e+02 8.207242242242241970e-01
1.489433967670710217e+02 8.227607607607606566e-01
1.491843059314702202e+02 8.247972972972972272e-01
1.494258044403636347e+02 8.268338338338337978e-01
1.496679136552982641e+02 8.288703703703702574e-01
1.499106549378211639e+02 8.309069069069068281e-01
1.501540496494793047e+02 8.329434434434433987e-01
1.503981191518196567e+02 8.349799799799798583e-01
1.506428848063891905e+02 8.370165165165164289e-01
1.508883679747349618e+02 8.390530530530529996e-01
1.511345900184039124e+02 8.410895895895895702e-01
1.513815722989430697e+02 8.431261261261260298e-01
1.516293361778994040e+02 8.451626626626626004e-01
1.518779030168198858e+02 8.471991991991991711e-01
1.521272941772515139e+02 8.492357357357356307e-01
1.523775310207413440e+02 8.512722722722722013e-01
1.526286349088363181e+02 8.533088088088087719e-01
1.528806272030833782e+02 8.553453453453452315e-01
1.531335292650296083e+02 8.573818818818818022e-01
1.533873624562219788e+02 8.594184184184183728e-01
1.536421481382074603e+02 8.614549549549548324e-01
1.538979076725330231e+02 8.634914914914914030e-01
1.541546624207456944e+02 8.655280280280279737e-01
1.544124337443924446e+02 8.675645645645645443e-01
1.546712430050203011e+02 8.696011011011010039e-01
1.549311115641762342e+02 8.716376376376375745e-01
1.551920607834072428e+02 8.736741741741741452e-01
1.554541120242602403e+02 8.757107107107106048e-01
1.557172866482823679e+02 8.777472472472471754e-01
1.559816060170205105e+02 8.797837837837837460e-01
1.562470914920216671e+02 8.818203203203202056e-01
1.565137644348328649e+02 8.838568568568567763e-01
1.567816462070011028e+02 8.858933933933933469e-01
1.570507581700733226e+02 8.879299299299298065e-01
1.573211216855965802e+02 8.899664664664663771e-01
1.575927581151178174e+02 8.920030030030029478e-01
1.578656888201840047e+02 8.940395395395395184e-01
1.581399351623421978e+02 8.960760760760759780e-01
1.584155185031393671e+02 8.981126126126125486e-01
1.586924602041225114e+02 9.001491491491491193e-01
1.589707816268385443e+02 9.021856856856855789e-01
1.592505041328345783e+02 9.042222222222221495e-01
1.595316490836575554e+02 9.062587587587587201e-01
1.598142378408544459e+02 9.082952952952951797e-01
1.600982917659722204e+02 9.103318318318317504e-01
1.603838322205579914e+02 9.123683683683683210e-01
1.606708805661586155e+02 9.144049049049047806e-01
1.609594581643211484e+02 9.164414414414413512e-01
1.612495863765925890e+02 9.184779779779779219e-01
1.615412865645198792e+02 9.205145145145144925e-01
1.618345800896500464e+02 9.225510510510509521e-01
1.621294883135300609e+02 9.245875875875875227e-01
1.624260325977070067e+02 9.266241241241240933e-01
1.627242343037277124e+02 9.286606606606605530e-01
1.630241147931393186e+02 9.306971971971971236e-01
1.633256954274887676e+02 9.327337337337336942e-01
1.636289975683230011e+02 9.347702702702701538e-01
1.639340425771890750e+02 9.368068068068067245e-01
1.642408518156339596e+02 9.388433433433432951e-01
1.645494466452045970e+02 9.408798798798797547e-01
1.648598484274480711e+02 9.429164164164163253e-01
1.651720785239113241e+02 9.449529529529528959e-01
1.654861582961413831e+02 9.469894894894894666e-01
1.658021091056851333e+02 9.490260260260259262e-01
1.661199523140896872e+02 9.510625625625624968e-01
1.664397092829020437e+02 9.530990990990990674e-01
1.667614013736690879e+02 9.551356356356355271e-01
1.670850499479378755e+02 9.571721721721720977e-01
1.674106763672553768e+02 9.592087087087086683e-01
1.677383019931686192e+02 9.612452452452451279e-01
1.680679481872246015e+02 9.632817817817816985e-01
1.683996363109702656e+02 9.653183183183182692e-01
1.687333877259526105e+02 9.673548548548547288e-01
1.690692237937186633e+02 9.693913913913912994e-01
1.694071658758153660e+02 9.714279279279278700e-01
1.697472353337897459e+02 9.734644644644643297e-01
1.700894535291888303e+02 9.755010010010009003e-01
1.704338418235595327e+02 9.775375375375374709e-01
1.707804215784489372e+02 9.795740740740740415e-01
1.711292141554039290e+02 9.816106106106105011e-01
1.714802409159715353e+02 9.836471471471470718e-01
1.718335232216988118e+02 9.856836836836836424e-01
1.721890824341327004e+02 9.877202202202201020e-01
1.725469399148201717e+02 9.897567567567566726e-01
1.729071170253082528e+02 9.917932932932932433e-01
1.732696351271439141e+02 9.938298298298297029e-01
1.736345155818742114e+02 9.958663663663662735e-01
1.740017797510460298e+02 9.979029029029028441e-01
1.743714489962063965e+02 9.999394394394393037e-01
1.747435446789023956e+02 1.001975975975975874e+00
1.751180881606808839e+02 1.004012512512512334e+00
1.754951008030889739e+02 1.006049049049049016e+00
1.758746039676735791e+02 1.008085585585585475e+00
1.762566190159816699e+02 1.010122122122121935e+00
1.766411673095603305e+02 1.012158658658658617e+00
1.770282702099564744e+02 1.014195195195195076e+00
1.774179490787171574e+02 1.016231731731731758e+00
1.778102252773892644e+02 1.018268268268268217e+00
1.782051201675199081e+02 1.020304804804804677e+00
1.786026551106560589e+02 1.022341341341341359e+00
1.790028514683446019e+02 1.024377877877877818e+00
1.794057306021326781e+02 1.026414414414414278e+00
1.798113138735671725e+02 1.028450950950950959e+00
1.802196226441951126e+02 1.030487487487487419e+00
1.806306782755635254e+02 1.032524024024023879e+00
1.810445021292193246e+02 1.034560560560560560e+00
1.814611155667095943e+02 1.036597097097097020e+00
1.818805399495812196e+02 1.038633633633633480e+00
1.823027966393812846e+02 1.040670170170170161e+00
1.827279069976567598e+02 1.042706706706706621e+00
1.831558923859546155e+02 1.044743243243243080e+00
1.835867741658218506e+02 1.046779779779779762e+00
1.840205736988054355e+02 1.048816316316316222e+00
1.844573123464524258e+02 1.050852852852852681e+00
1.848970114703097636e+02 1.052889389389389363e+00
1.853396924319244476e+02 1.054925925925925823e+00
1.857853765928434484e+02 1.056962462462462282e+00
1.862340853146138500e+02 1.058998998998998964e+00
1.866858399587825375e+02 1.061035535535535423e+00
1.871406618868965097e+02 1.063072072072071883e+00
1.875985724605028793e+02 1.065108608608608565e+00
1.880595930411484460e+02 1.067145145145145024e+00
1.885237449903803792e+02 1.069181681681681484e+00
1.889910496697455926e+02 1.071218218218218166e+00
1.894615284407910281e+02 1.073254754754754625e+00
1.899352026650637981e+02 1.075291291291291307e+00
1.904120937041108164e+02 1.077327827827827766e+00
1.908922229194790248e+02 1.079364364364364226e+00
1.913756116727155643e+02 1.081400900900900908e+00
1.918622813253673201e+02 1.083437437437437367e+00
1.923522532389812625e+02 1.085473973973973827e+00
1.928455487751044757e+02 1.087510510510510509e+00
1.933421892952839016e+02 1.089547047047046968e+00
1.938421961610664823e+02 1.091583583583583428e+00
1.943455907339993303e+02 1.093620120120120109e+00
1.948523943756292738e+02 1.095656656656656569e+00
1.953626284475034822e+02 1.097693193193193029e+00
1.958763143111688692e+02 1.099729729729729710e+00
1.963934733281723766e+02 1.101766266266266170e+00
1.969141268600610033e+02 1.103802802802802630e+00
1.974382962683818334e+02 1.105839339339339311e+00
1.979660029146818374e+02 1.107875875875875771e+00
1.984972681605079003e+02 1.109912412412412230e+00
1.990321133674071632e+02 1.111948948948948912e+00
1.995705598969264543e+02 1.113985485485485372e+00
2.001126293030588954e+02 1.116022022022021831e+00
2.006583804191899389e+02 1.118058558558558513e+00
2.012079535887625070e+02 1.120095095095094972e+00
2.017614999305217509e+02 1.122131631631631432e+00
2.023191705632127650e+02 1.124168168168168114e+00
2.028811166055805586e+02 1.126204704704704573e+00
2.034474891763703113e+02 1.128241241241241255e+00
2.040184393943269470e+02 1.130277777777777715e+00
2.045941183781955885e+02 1.132314314314314174e+00
2.051746772467214726e+02 1.134350850850850856e+00
2.057602671186494661e+02 1.136387387387387315e+00
2.063510391127247772e+02 1.138423923923923775e+00
2.069471443476924435e+02 1.140460460460460457e+00
2.075487339422975026e+02 1.142496996996996916e+00
2.081559590152850490e+02 1.144533533533533376e+00
2.087689706854002623e+02 1.146570070070070058e+00
2.093879200713880664e+02 1.148606606606606517e+00
2.100129582919935274e+02 1.150643143143142977e+00
2.106442364659619386e+02 1.152679679679679658e+00
2.112819057120381387e+02 1.154716216216216118e+00
2.119261171489673075e+02 1.156752752752752578e+00
2.125770218954945960e+02 1.158789289289289259e+00
2.132347710703649284e+02 1.160825825825825719e+00
2.138995157923234274e+02 1.162862362362362179e+00
2.145714071801152727e+02 1.164898898898898860e+00
2.152505963524853883e+02 1.166935435435435320e+00
2.159372344281789253e+02 1.168971971971971779e+00
2.166314725259410352e+02 1.171008508508508461e+00
2.173334617645166418e+02 1.173045045045044921e+00
2.180433532626508963e+02 1.175081581581581380e+00
2.187612981390889217e+02 1.177118118118118062e+00
2.194874475125756987e+02 1.179154654654654522e+00
2.202219525018564070e+02 1.181191191191191203e+00
2.209649642256759989e+02 1.183227727727727663e+00
2.217166338027796257e+02 1.185264264264264122e+00
2.224771123519124387e+02 1.187300800800800804e+00
2.232465509918193618e+02 1.189337337337337264e+00
2.240251008412455178e+02 1.191373873873873723e+00
2.248129130189360865e+02 1.193410410410410405e+00
2.256101386436360201e+02 1.195446946946946865e+00
2.264169288340903847e+02 1.197483483483483324e+00
2.272334347090444453e+02 1.199520020020020006e+00
2.280598073872430405e+02 1.201556556556556465e+00
2.288961979874313499e+02 1.203593093093092925e+00
2.297427576283545534e+02 1.205629629629629607e+00
2.305996374287575463e+02 1.207666166166166066e+00
2.314669885073854800e+02 1.209702702702702526e+00
2.323449619829834774e+02 1.211739239239239208e+00
2.332337089742965190e+02 1.213775775775775667e+00
2.341333806000697280e+02 1.215812312312312127e+00
2.350441279790482838e+02 1.217848848848848808e+00
2.359661022299770821e+02 1.219885385385385268e+00
2.368994544716012740e+02 1.221921921921921728e+00
2.378443358226660393e+02 1.223958458458458409e+00
2.388008974019162736e+02 1.225994994994994869e+00
2.397692903280971279e+02 1.228031531531531328e+00
2.407496657199537822e+02 1.230068068068068010e+00
2.417421746962311317e+02 1.232104604604604470e+00
2.427469683756742995e+02 1.234141141141140929e+00
2.437641978770285505e+02 1.236177677677677611e+00
2.447940143190387232e+02 1.238214214214214071e+00
2.458365688204500543e+02 1.240250750750750752e+00
2.468920125000074961e+02 1.242287287287287212e+00
2.479604964764561146e+02 1.244323823823823671e+00
2.490421718685412316e+02 1.246360360360360353e+00
2.501371897950075720e+02 1.248396896896896813e+00
2.512457013746004009e+02 1.250433433433433272e+00
2.523678577260648979e+02 1.252469969969969954e+00
2.535038099681459016e+02 1.254506506506506414e+00
2.546537092195886203e+02 1.256543043043042873e+00
2.558177065991382051e+02 1.258579579579579555e+00
2.569959532255395516e+02 1.260616116116116014e+00
2.581886002175377826e+02 1.262652652652652474e+00
2.593957986938781914e+02 1.264689189189189156e+00
2.606176997733055032e+02 1.266725725725725615e+00
2.618544545745650112e+02 1.268762262262262075e+00
2.631062142164018951e+02 1.270798798798798757e+00
2.643731298175609368e+02 1.272835335335335216e+00
2.656553524967873727e+02 1.274871871871871676e+00
2.669530333728263827e+02 1.276908408408408357e+00
2.682663235644228052e+02 1.278944944944944817e+00
2.695953741903218770e+02 1.280981481481481277e+00
2.709403530067492056e+02 1.283018018018017958e+00
2.723017349476996856e+02 1.285054554554554418e+00
2.736802652556861517e+02 1.287091091091090878e+00
2.750766983990398558e+02 1.289127627627627559e+00
2.764917888460917084e+02 1.291164164164164019e+00
2.779262910651730181e+02 1.293200700700700700e+00
2.793809595246146955e+02 1.295237237237237160e+00
2.808565486927479355e+02 1.297273773773773620e+00
2.823538130379041036e+02 1.299310310310310301e+00
2.838735070284139965e+02 1.301346846846846761e+00
2.854163851326088661e+02 1.303383383383383221e+00
2.869832018188200777e+02 1.305419919919919902e+00
2.885747115553783146e+02 1.307456456456456362e+00
2.901916688106148854e+02 1.309492992992992821e+00
2.918348280528611554e+02 1.311529529529529503e+00
2.935049437504478647e+02 1.313566066066065963e+00
2.952027703717063218e+02 1.315602602602602422e+00
2.969290623849678354e+02 1.317639139139139104e+00
2.986845742585632024e+02 1.319675675675675564e+00
3.004700604608236745e+02 1.321712212212212023e+00
3.022862754600805602e+02 1.323748748748748705e+00
3.041339737246645996e+02 1.325785285285285164e+00
3.060139097229071012e+02 1.327821821821821624e+00
3.079268379231395443e+02 1.329858358358358306e+00
3.098735127936924414e+02 1.331894894894894765e+00
3.118546888028972148e+02 1.333931431431431225e+00
3.138711204190852868e+02 1.335967967967967907e+00
3.159235621105871701e+02 1.338004504504504366e+00
3.180127683457343437e+02 1.340041041041040826e+00
3.201394935928581162e+02 1.342077577577577507e+00
3.223044923202891141e+02 1.344114114114113967e+00
3.245085189963591006e+02 1.346150650650650649e+00
3.267523280893984747e+02 1.348187187187187108e+00
3.290366740677388293e+02 1.350223723723723568e+00
3.313623113997113592e+02 1.352260260260260250e+00
3.337299945536468044e+02 1.354296796796796709e+00
3.361404779978764736e+02 1.356333333333333169e+00
3.385945162007317322e+02 1.358369869869869850e+00
3.410928636305433201e+02 1.360406406406406310e+00
3.436362747556424893e+02 1.362442942942942770e+00
3.462255040443607186e+02 1.364479479479479451e+00
3.488613059650285209e+02 1.366516016016015911e+00
3.515444349859773183e+02 1.368552552552552370e+00
3.542756455755385900e+02 1.370589089089089052e+00
3.570556922020427919e+02 1.372625625625625512e+00
3.598853293338214030e+02 1.374662162162161971e+00
3.627653114392057887e+02 1.376698698698698653e+00
3.656964055160513567e+02 1.378735235235235113e+00
3.686796557729775259e+02 1.380771771771771572e+00
3.717163776694083595e+02 1.382808308308308254e+00
3.748078980021235793e+02 1.384844844844844713e+00
3.779555435679038737e+02 1.386881381381381173e+00
3.811606411635298741e+02 1.388917917917917855e+00
3.844245175857813592e+02 1.390954454454454314e+00
3.877484996314389036e+02 1.392990990990990774e+00
3.911339140972834230e+02 1.395027527527527456e+00
3.945820877800943549e+02 1.397064064064063915e+00
3.980943474766524446e+02 1.399100600600600375e+00
4.016720199837385508e+02 1.401137137137137056e+00
4.053164320981321680e+02 1.403173673673673516e+00
4.090289106166144961e+02 1.405210210210210198e+00
4.128107823359649728e+02 1.407246746746746657e+00
4.166633740529645138e+02 1.409283283283283117e+00
4.205880125643938641e+02 1.411319819819819799e+00
4.245860246670324045e+02 1.413356356356356258e+00
4.286587371576611076e+02 1.415392892892892718e+00
4.328074768330606048e+02 1.417429429429429399e+00
4.370335704900105043e+02 1.419465965965965859e+00
4.413383449252914943e+02 1.421502502502502319e+00
4.457231269356844905e+02 1.423539039039039000e+00
4.501892433179688169e+02 1.425575575575575460e+00
4.547380208689253891e+02 1.427612112112111920e+00
4.593707863853350659e+02 1.429648648648648601e+00
4.640888666639771714e+02 1.431685185185185061e+00
4.688935885016325642e+02 1.433721721721721520e+00
4.737862786950820464e+02 1.435758258258258202e+00
4.787682640411050556e+02 1.437794794794794662e+00
4.838408713364824507e+02 1.439831331331331121e+00
4.890054273779950904e+02 1.441867867867867803e+00
4.942638826394862122e+02 1.443904404404404263e+00
4.996217083767731992e+02 1.445940940940940722e+00
5.050856101049487279e+02 1.447977477477477404e+00
5.106622946669991165e+02 1.450014014014013863e+00
5.163584689059123320e+02 1.452050550550550323e+00
5.221808396646766823e+02 1.454087087087087005e+00
5.281361137862783153e+02 1.456123623623623464e+00
5.342309981137060504e+02 1.458160160160160146e+00
5.404721994899459787e+02 1.460196696696696605e+00
5.468664247579864650e+02 1.462233233233233065e+00
5.534203807608154193e+02 1.464269769769769747e+00
5.601407743414192737e+02 1.466306306306306206e+00
5.670343123427859382e+02 1.468342842842842666e+00
5.741077016079038913e+02 1.470379379379379348e+00
5.813676489797591103e+02 1.472415915915915807e+00
5.888208613013396189e+02 1.474452452452452267e+00
5.964740454156340093e+02 1.476488988988988948e+00
6.043339081656282588e+02 1.478525525525525408e+00
6.124071563943102774e+02 1.480562062062061868e+00
6.207004969446686573e+02 1.482598598598598549e+00
6.292206366596891485e+02 1.484635135135135009e+00
6.379742823823601157e+02 1.486671671671671469e+00
6.469681409556701510e+02 1.488708208208208150e+00
6.562089192226046634e+02 1.490744744744744610e+00
6.657027436994754908e+02 1.492781281281281069e+00
6.754479860112335246e+02 1.494817817817817751e+00
6.854374899319639098e+02 1.496854354354354211e+00
6.956639803799607762e+02 1.498890890890890670e+00
7.061201822735187079e+02 1.500927427427427352e+00
7.167988205309287650e+02 1.502963963963963812e+00
7.276926200704850771e+02 1.505000500500500271e+00
7.387943058104824559e+02 1.507037037037036953e+00
7.500966026692115065e+02 1.509073573573573412e+00
7.615922355649680640e+02 1.511110110110110094e+00
7.732739294160429608e+02 1.513146646646646554e+00
7.851344091407306678e+02 1.515183183183183013e+00
7.971663996573256554e+02 1.517219719719719695e+00
8.093626258841187564e+02 1.519256256256256155e+00
8.217158127394044413e+02 1.521292792792792614e+00
8.342186851414772946e+02 1.523329329329329296e+00
8.468639680086280350e+02 1.525365865865865755e+00
8.596443862591511333e+02 1.527402402402402215e+00
8.725526648113412875e+02 1.529438938938938897e+00
8.855815285834892165e+02 1.531475475475475356e+00
8.987283575404584326e+02 1.533512012012011816e+00
9.120397252308802081e+02 1.535548548548548498e+00
9.255917523953838781e+02 1.537585085085084957e+00
9.394609625448194947e+02 1.539621621621621417e+00
9.537238791900376782e+02 1.541658158158158098e+00
9.684570258418838193e+02 1.543694694694694558e+00
9.837369260112085385e+02 1.545731231231231018e+00
9.996401032088621150e+02 1.547767767767767699e+00
1.016243080945689826e+03 1.549804304304304159e+00
1.033622382732542519e+03 1.551840840840840618e+00
1.051854532080270474e+03 1.553877377377377300e+00
1.071016052499719081e+03 1.555913913913913760e+00
1.091183467501738505e+03 1.557950450450450219e+00
1.112433300597180278e+03 1.559986986986986901e+00
1.134842075296888424e+03 1.562023523523523361e+00
1.158486315111716976e+03 1.564060060060060042e+00
1.183442543552508823e+03 1.566096596596596502e+00
1.209500019571926259e+03 1.568133133133132961e+00
1.235289278303060883e+03 1.570169669669669643e+00
1.260674854320699296e+03 1.572206206206206103e+00
1.285746699140079045e+03 1.574242742742742562e+00
1.310594764276438127e+03 1.576279279279279244e+00
1.335309001245005447e+03 1.578315815815815704e+00
1.359979361561019005e+03 1.580352352352352163e+00
1.384695796739715661e+03 1.582388888888888845e+00
1.409548258296325685e+03 1.584425425425425304e+00
1.434626697746085711e+03 1.586461961961961764e+00
1.460021066604233511e+03 1.588498498498498446e+00
1.485821316385998443e+03 1.590535035035034905e+00
1.512117398606618053e+03 1.592571571571571365e+00
1.538999264781330567e+03 1.594608108108108047e+00
1.566556866425363978e+03 1.596644644644644506e+00
1.594880155053956742e+03 1.598681181181180966e+00
1.624058926524240178e+03 1.600717717717717647e+00
1.654152028807578745e+03 1.602754254254254107e+00
1.685150242388934657e+03 1.604790790790790567e+00
1.717035287970468744e+03 1.606827327327327248e+00
1.749788886254330691e+03 1.608863863863863708e+00
1.783392757942680419e+03 1.610900400400400168e+00
1.817828623737679209e+03 1.612936936936936849e+00
1.853078204341476066e+03 1.614973473473473309e+00
1.889123220456231820e+03 1.617010010010009768e+00
1.925945392784107753e+03 1.619046546546546450e+00
1.963526442027251733e+03 1.621083083083082910e+00
2.001848088887829590e+03 1.623119619619619591e+00
2.040892054067989648e+03 1.625156156156156051e+00
2.080640058269892961e+03 1.627192692692692511e+00
2.121073822195700814e+03 1.629229229229229192e+00
2.162175066547561528e+03 1.631265765765765652e+00
2.203926314632981303e+03 1.633302302302302111e+00
2.246322569557861243e+03 1.635338838838838793e+00
2.289368687841726569e+03 1.637375375375375253e+00
2.333069794121539871e+03 1.639411911911911712e+00
2.377431013034261468e+03 1.641448448448448394e+00
2.422457469216839399e+03 1.643484984984984854e+00
2.468154287306233982e+03 1.645521521521521313e+00
2.514526591939408718e+03 1.647558058058057995e+00
2.561579507753309372e+03 1.649594594594594454e+00
2.609318159384897626e+03 1.651631131131130914e+00
2.657747671471135618e+03 1.653667667667667596e+00
2.706873168648970477e+03 1.655704204204204055e+00
2.756699775555362521e+03 1.657740740740740515e+00
2.807232616827275251e+03 1.659777277277277197e+00
2.858476817101653978e+03 1.661813813813813656e+00
2.910437501015461748e+03 1.663850350350350116e+00
2.963119660347755598e+03 1.665886886886886797e+00
3.016524998143667290e+03 1.667923423423423257e+00
3.070651793811777679e+03 1.669959959959959717e+00
3.125498166908567327e+03 1.671996496496496398e+00
3.181062236990497240e+03 1.674033033033032858e+00
3.237342123614052070e+03 1.676069569569569540e+00
3.294335946335693734e+03 1.678106106106105999e+00
3.352041824711900972e+03 1.680142642642642459e+00
3.410457878299153435e+03 1.682179179179179140e+00
3.469582226653911675e+03 1.684215715715715600e+00
3.529412989332655343e+03 1.686252252252252060e+00
3.589948285891864089e+03 1.688288788788788741e+00
3.651186235887998464e+03 1.690325325325325201e+00
3.713124958877537665e+03 1.692361861861861660e+00
3.775762574416962252e+03 1.694398398398398342e+00
3.839097202062730958e+03 1.696434934934934802e+00
3.903126961371324342e+03 1.698471471471471261e+00
3.967849971895338513e+03 1.700508008008007943e+00
4.033264322796830129e+03 1.702544544544544403e+00
4.099367999507953755e+03 1.704581081081080862e+00
4.166158965348605307e+03 1.706617617617617544e+00
4.233635183638662056e+03 1.708654154154154003e+00
4.301794617698020375e+03 1.710690690690690463e+00
4.370635230846577542e+03 1.712727227227227145e+00
4.440154986404209012e+03 1.714763763763763604e+00
4.510351847690812974e+03 1.716800300300300064e+00
4.581223778026285800e+03 1.718836836836836746e+00
4.652768740730502941e+03 1.720873373373373205e+00
4.724984699123360770e+03 1.722909909909909665e+00
4.797869616524759294e+03 1.724946446446446346e+00
4.871421456254572149e+03 1.726982982982982806e+00
4.945638181632704800e+03 1.729019519519519488e+00
5.020517755979031790e+03 1.731056056056055947e+00
5.096058142613450400e+03 1.733092592592592407e+00
5.172257304855858820e+03 1.735129129129129089e+00
5.249113206026132502e+03 1.737165665665665548e+00
5.326623809444167819e+03 1.739202202202202008e+00
5.404786967179295061e+03 1.741238738738738689e+00
5.483599408382518050e+03 1.743275275275275149e+00
5.563057211207218643e+03 1.745311811811811609e+00
5.643156445826478375e+03 1.747348348348348290e+00
5.723893182413352406e+03 1.749384884884884750e+00
5.805263491140918632e+03 1.751421421421421210e+00
5.887263442182260405e+03 1.753457957957957891e+00
5.969889105710431977e+03 1.755494494494494351e+00
6.053136551898512153e+03 1.757531031031030810e+00
6.137001850919583376e+03 1.759567567567567492e+00
6.221481072946697168e+03 1.761604104104103952e+00
6.306570288152936882e+03 1.763640640640640411e+00
6.392265566711384054e+03 1.765677177177177093e+00
6.478562978795088384e+03 1.767713713713713553e+00
6.565458594577134136e+03 1.769750250250250012e+00
6.652948484230601935e+03 1.771786786786786694e+00
6.741028717928544211e+03 1.773823323323323153e+00
6.829695365844044318e+03 1.775859859859859613e+00
6.918944498150181062e+03 1.777896396396396295e+00
7.008772185020007782e+03 1.779932932932932754e+00
7.099174496626606924e+03 1.781969469469469214e+00
7.190147503143058202e+03 1.784006006006005896e+00
7.281687899121316150e+03 1.786042542542542355e+00
7.373797680808389487e+03 1.788079079079079037e+00
7.466481519009092153e+03 1.790115615615615496e+00
7.559744105035249959e+03 1.792152152152151956e+00
7.653590130198687802e+03 1.794188688688688638e+00
7.748024285811200571e+03 1.796225225225225097e+00
7.843051263184614982e+03 1.798261761761761557e+00
7.938675753630755935e+03 1.800298298298298239e+00
8.034902448461418317e+03 1.802334834834834698e+00
8.131736038988427936e+03 1.804371371371371158e+00
8.229181216523611511e+03 1.806407907907907839e+00
8.327242672378763018e+03 1.808444444444444299e+00
8.425925097865709176e+03 1.810480980980980759e+00
8.525233184296273976e+03 1.812517517517517440e+00
8.625171622982252302e+03 1.814554054054053900e+00
8.725745105235473602e+03 1.816590590590590359e+00
8.826958322367760047e+03 1.818627127127127041e+00
8.928815965690906523e+03 1.820663663663663501e+00
9.031322726516740659e+03 1.822700200200199960e+00
9.134483296157088262e+03 1.824736736736736642e+00
9.238302365923742400e+03 1.826773273273273102e+00
9.342784627128528882e+03 1.828809809809809561e+00
9.447934771083278974e+03 1.830846346346346243e+00
9.553757489099778468e+03 1.832882882882882702e+00
9.660257472489856809e+03 1.834919419419419162e+00
9.767439288365141692e+03 1.836955955955955844e+00
9.875306055536637359e+03 1.838992492492492303e+00
9.983859956299478654e+03 1.841029029029028985e+00
1.009310315724425345e+04 1.843065565565565445e+00
1.020303782496158237e+04 1.845102102102101904e+00
1.031366612604208785e+04 1.847138638638638586e+00
1.042499022707635231e+04 1.849175175175175045e+00
1.053701229465500001e+04 1.851211711711711505e+00
1.064973449536864791e+04 1.853248248248248187e+00
1.076315899580788391e+04 1.855284784784784646e+00
1.087728796256332680e+04 1.857321321321321106e+00
1.099212356222560265e+04 1.859357857857857788e+00
1.110766796138529025e+04 1.861394394394394247e+00
1.122392332663301568e+04 1.863430930930930707e+00
1.134089182455939408e+04 1.865467467467467388e+00
1.145857562175501880e+04 1.867504004004003848e+00
1.157697688481050500e+04 1.869540540540540308e+00
1.169609778031647329e+04 1.871577077077076989e+00
1.181594047486351155e+04 1.873613613613613449e+00
1.193650713504223859e+04 1.875650150150149909e+00
1.205779992744327865e+04 1.877686686686686590e+00
1.217982101865721415e+04 1.879723223223223050e+00
1.230257257527466572e+04 1.881759759759759509e+00
1.242605676388625943e+04 1.883796296296296191e+00
1.255027575108257224e+04 1.885832832832832651e+00
1.267523170345423023e+04 1.887869369369369110e+00
1.280092678759185401e+04 1.889905905905905792e+00
1.292736317008602782e+04 1.891942442442442252e+00
1.305454301752738866e+04 1.893978978978978933e+00
1.318246866464642153e+04 1.896015515515515393e+00
1.331114393846303756e+04 1.898052052052051852e+00
1.344057344677012406e+04 1.900088588588588534e+00
1.357076180419265984e+04 1.902125125125124994e+00
1.370171362535566004e+04 1.904161661661661453e+00
1.383343352488413802e+04 1.906198198198198135e+00
1.396592611740306711e+04 1.908234734734734594e+00
1.409919601753746065e+04 1.910271271271271054e+00
1.423324783991233744e+04 1.912307807807807736e+00
1.436808619915266900e+04 1.914344344344344195e+00
1.450371570988346866e+04 1.916380880880880655e+00
1.464014098672975524e+04 1.918417417417417337e+00
1.477736664431649660e+04 1.920453953953953796e+00
1.491539729726871337e+04 1.922490490490490256e+00
1.505423756021141708e+04 1.924527027027026937e+00
1.519389204776957922e+04 1.926563563563563397e+00
1.533436537456822043e+04 1.928600100100099857e+00
1.547566215523235223e+04 1.930636636636636538e+00
1.561778700438694614e+04 1.932673173173172998e+00
1.576074453665702094e+04 1.934709709709709458e+00
1.590453936666759000e+04 1.936746246246246139e+00
1.604917610904362482e+04 1.938782782782782599e+00
1.619465937841014056e+04 1.940819319319319058e+00
1.634099378939215785e+04 1.942855855855855740e+00
1.648818395661464456e+04 1.944892392392392200e+00
1.663623449470261403e+04 1.946928928928928659e+00
1.678515001828108871e+04 1.948965465465465341e+00
1.693493514197503100e+04 1.951002002002001801e+00
1.708559448040948337e+04 1.953038538538538482e+00
1.723713264820940458e+04 1.955075075075074942e+00
1.738955425999981526e+04 1.957111611611611401e+00
1.754286393040573967e+04 1.959148148148148083e+00
1.769706627405214022e+04 1.961184684684684543e+00
1.785216590556403389e+04 1.963221221221221002e+00
1.800816743956643404e+04 1.965257757757757684e+00
1.816507549068431763e+04 1.967294294294294144e+00
1.832289467354269800e+04 1.969330830830830603e+00
1.848162960276659578e+04 1.971367367367367285e+00
1.864128489298096974e+04 1.973403903903903744e+00
1.880186515881085143e+04 1.975440440440440204e+00
1.896337501488125054e+04 1.977476976976976886e+00
1.912581907581713676e+04 1.979513513513513345e+00
1.928920195624351982e+04 1.981550050050049805e+00
1.945352827078542759e+04 1.983586586586586487e+00
1.961880263406782251e+04 1.985623123123122946e+00
1.978502966071572519e+04 1.987659659659659406e+00
1.995221396535415261e+04 1.989696196196196087e+00
2.012036016260807446e+04 1.991732732732732547e+00
2.028947286710250410e+04 1.993769269269269007e+00
2.045955669346246577e+04 1.995805805805805688e+00
2.063061625631291827e+04 1.997842342342342148e+00
2.080265617027888584e+04 1.999878878878878607e+00
2.097568104998538547e+04 2.001915415415415289e+00
2.114969551005737958e+04 2.003951951951951749e+00
2.132470416511989242e+04 2.005988488488488208e+00
2.150071162979792280e+04 2.008025025025024668e+00
2.167772251871650951e+04 2.010061561561561572e+00
2.185574144650057860e+04 2.012098098098098031e+00
2.203477302777516525e+04 2.014134634634634491e+00
2.221482187716527551e+04 2.016171171171170950e+00
2.239589260929590819e+04 2.018207707707707410e+00
2.257798983879206207e+04 2.020244244244243870e+00
2.276111818027878326e+04 2.022280780780780773e+00
2.294528224838099413e+04 2.024317317317317233e+00
2.313048665772372624e+04 2.026353853853853693e+00
2.331673602293198928e+04 2.028390390390390152e+00
2.350403495863078206e+04 2.030426926926926612e+00
2.369238807944514701e+04 2.032463463463463516e+00
2.388179999999999927e+04 2.034499999999999975e+00


==> data_fig_21b_1.txt <==
1.789999999999999858e+01 5.083798882681565042e-04
2.460000000000000142e+01 5.934959349593496147e-04
3.279999999999999716e+01 7.012195121951220319e-04
3.960000000000000142e+01 7.904040404040404413e-04
4.479999999999999716e+01 8.638392857142857071e-04
6.050000000000000000e+01 1.130578512396694223e-03
8.129999999999999716e+01 1.753997539975399875e-03
1.097000000000000028e+02 3.699179580674566946e-03
1.485000000000000000e+02 5.515151515151514583e-03
2.000000000000000000e+02 5.577999999999999625e-03
2.701999999999999886e+02 4.744263508512213540e-03
3.641999999999999886e+02 3.782811641954969724e-03
4.896000000000000227e+02 2.945465686274509418e-03
6.597000000000000455e+02 2.260876155828406807e-03
8.896000000000000227e+02 1.722234712230215781e-03
1.191099999999999909e+03 1.315338762488456152e-03
1.200099999999999909e+03 1.306057828514290602e-03
1.618000000000000000e+03 9.890605686032139313e-04
2.179199999999999818e+03 7.489445668135096251e-04
2.937500000000000000e+03 5.667744680851064063e-04
3.964400000000000091e+03 4.289173645444455335e-04
5.349500000000000000e+03 3.252266566968875353e-04
7.212300000000000182e+03 2.474245386353867760e-04
9.696000000000000000e+03 1.893151815181518135e-04
1.308720000000000073e+04 1.447597652668256040e-04
1.757700000000000000e+04 1.114866018091824535e-04
2.388179999999999927e+04 8.519039603379980534e-05


==> data_fig_21b_2.txt <==
9.454468244481065042e+00 4.308093239882297329e-04
1.323731127635314309e+01 4.615446054006215452e-04
1.651358164968082676e+01 4.932997770537315757e-04
1.937554541574005995e+01 5.255430215869228480e-04
2.191546862580677413e+01 5.575613931809953946e-04
2.422561733115690430e+01 5.884578940088032060e-04
2.639062732184947890e+01 6.173514594252742238e-04
2.844402903722330223e+01 6.443822991757879688e-04
3.039836409977068143e+01 6.699493860434086985e-04
3.226610990561946579e+01 6.942857991691271397e-04
3.405910995131575447e+01 7.175301548798795068e-04
3.578280612776625702e+01 7.398797869692864309e-04
3.743892759635228629e+01 7.615472274982955977e-04
3.902915795004359012e+01 7.826981070703302153e-04
4.055534510525694003e+01 8.034596796061006362e-04
4.202151933950951701e+01 8.238902749184894231e-04
4.343325989952658261e+01 8.439996846301010998e-04
4.479617899161512184e+01 8.637833642337420376e-04
4.611520036304681014e+01 8.832387241099187844e-04
4.739247027173690441e+01 9.024063743048241345e-04
4.862943463925585519e+01 9.213309621254811089e-04
4.982753938715808317e+01 9.400492361541811556e-04
5.098823043699794511e+01 9.585913544748351839e-04
5.211295371032986168e+01 9.769819169417244022e-04
5.320315512870818964e+01 9.952407864130296319e-04
5.426028061368734257e+01 1.013383747090610375e-03
5.528577608682171274e+01 1.031423036071214870e-03
5.628108746966567821e+01 1.049367775478599572e-03
5.724766068377363126e+01 1.067224326135884655e-03
5.818694165069997126e+01 1.084996578985401253e-03
5.910037629199907627e+01 1.102686196906527616e-03
5.998941052922534567e+01 1.120292816895821332e-03
6.085547907277634749e+01 1.137814430142539222e-03
6.169961380122930450e+01 1.155254861212091097e-03
6.252234163012436596e+01 1.172625871069273842e-03
6.332415751009497029e+01 1.189938481847776066e-03
6.410555639177455589e+01 1.207202506993889247e-03
6.486703322579658959e+01 1.224426661358991907e-03
6.560908296279446006e+01 1.241618656789587232e-03
6.633220055340166255e+01 1.258785285297097474e-03
6.703688094825160704e+01 1.275932491557326114e-03
6.772361909797771773e+01 1.293065436216269846e-03
6.839290995321346145e+01 1.310188551253438187e-03
6.904524846459227660e+01 1.327305588466974780e-03
6.968112958274760160e+01 1.344419661989451013e-03
7.030104825831284643e+01 1.361533285613546976e-03
7.090549944192149212e+01 1.378648405598265157e-03
7.149497808420694867e+01 1.395766429535191160e-03
7.206997913580269710e+01 1.412888251777522823e-03
7.263099754734209057e+01 1.430014275869796259e-03
7.317852826945868117e+01 1.447144434361323419e-03
7.371306625278582203e+01 1.464278206339804898e-03
7.423510644795699420e+01 1.481414632981906381e-03
7.474514380560560767e+01 1.498552331383824245e-03
7.524367327636515768e+01 1.515689506905946440e-03
7.573118981086902579e+01 1.532823964240982630e-03
7.620818835975069305e+01 1.549953117393663765e-03
7.667516387364352681e+01 1.567073998741829680e-03
7.713261130318107917e+01 1.584183267332902635e-03
7.758102559899668904e+01 1.601277216556096748e-03
7.802090171172386590e+01 1.618351781318773212e-03
7.845273459199600552e+01 1.635402544845027378e-03
7.887701919044656051e+01 1.652424745205440968e-03
7.929425045770896929e+01 1.669413281678929330e-03
7.970492334441669868e+01 1.686362721040454834e-03
8.010953280120314446e+01 1.703267303861977526e-03
8.050857377870175924e+01 1.720120950908212744e-03
8.090254122754600985e+01 1.736917269703462403e-03
8.129193009836932049e+01 1.753649561340864336e-03
8.167716328430566364e+01 1.770312389410296124e-03
8.205835684781496298e+01 1.786906736416512403e-03
8.243554519730183472e+01 1.803435239147701142e-03
8.280876274047609797e+01 1.819900439474157533e-03
8.317804388504752922e+01 1.836304787971787186e-03
8.354342303872600439e+01 1.852650647376885779e-03
8.390493460922132840e+01 1.868940295867642376e-03
8.426261300424330614e+01 1.885175930182113628e-03
8.461649263150178513e+01 1.901359668581797599e-03
8.496660789870655606e+01 1.917493553669371350e-03
8.531299321356745224e+01 1.933579555068590640e-03
8.565568298379432122e+01 1.949619571973886314e-03
8.599471161709691103e+01 1.965615435576698825e-03
8.633011352118514026e+01 1.981568911375162795e-03
8.666192310376875696e+01 1.997481701373386188e-03
8.699017477255760866e+01 2.013355446176128688e-03
8.731490293526152868e+01 2.029191726984400698e-03
8.763614199959029349e+01 2.044992067497140940e-03
8.795392637325379326e+01 2.060757935723824680e-03
8.826829046396179024e+01 2.076490745712598722e-03
8.857926867942413196e+01 2.092191859198240089e-03
8.888689542735063753e+01 2.107862587174013681e-03
8.919120511545111185e+01 2.123504191391258327e-03
8.949223215143540244e+01 2.139117885790313336e-03
8.979001094301329999e+01 2.154704837866212950e-03
9.008457589789465203e+01 2.170266169972352287e-03
9.037596142378923503e+01 2.185802960565191334e-03
9.066420192840693915e+01 2.201316245392856679e-03
9.094933181945754086e+01 2.216807018630383153e-03
9.123138550465087349e+01 2.232276233964150623e-03
9.151039739169675613e+01 2.247724805627973176e-03
9.178640188830500790e+01 2.263153609393139202e-03
9.205943340218544790e+01 2.278563483514592022e-03
9.232952634104789524e+01 2.293955229635330148e-03
9.259671511260218324e+01 2.309329613650989120e-03
9.286103412455811679e+01 2.324687366536476278e-03
9.312251778462552920e+01 2.340029185136423533e-03
9.338120050051425380e+01 2.355355732921153404e-03
9.363711667993408128e+01 2.370667640709745155e-03
9.389030073059483072e+01 2.385965507361728893e-03
9.414078706020636389e+01 2.401249900438850483e-03
9.438861007647847146e+01 2.416521356838290287e-03
9.463380418712098674e+01 2.431780383398637196e-03
9.487640379984371464e+01 2.447027457479870882e-03
9.511644332235648847e+01 2.462263027518546161e-03
9.535395716236911312e+01 2.477487513559304029e-03
9.558897972759145034e+01 2.492701307763801801e-03
9.582154542573326239e+01 2.507904774898096247e-03
9.605168866450442522e+01 2.523098252799449871e-03
9.627944385161472951e+01 2.538282052823529183e-03
9.650484539477400858e+01 2.553456460272877059e-03
9.672792770169208154e+01 2.568621734807527857e-03
9.694872518007875328e+01 2.583778110838594495e-03
9.716727223764387134e+01 2.598925797905612869e-03
9.738360328209724059e+01 2.614064981038404737e-03
9.759775272114866596e+01 2.629195821104183747e-03
9.780975496250800916e+01 2.644318455140603260e-03
9.801964441388506089e+01 2.659432996675412109e-03
9.822745548298964025e+01 2.674539536033365347e-03
9.843322257753160898e+01 2.689638140631002775e-03
9.863698010522072934e+01 2.704728855259890680e-03
9.883876247376687729e+01 2.719811702358899703e-03
9.903860409087981509e+01 2.734886682276068282e-03
9.923653936426941868e+01 2.749953773520576010e-03
9.943260270164547876e+01 2.765012933005349914e-03
9.962682851071784285e+01 2.780064096280778982e-03
9.981925119919628742e+01 2.795107177760034357e-03
1.000099051747906742e+02 2.810142070936427587e-03
1.001988248452107939e+02 2.825168648593276172e-03
1.003860446181665083e+02 2.840186763006686231e-03
1.005715989013675937e+02 2.855196246141681639e-03
1.007555221025238978e+02 2.870196909842066910e-03
1.009378486293452397e+02 2.885188546014424982e-03
1.011186128895414100e+02 2.900170926806620690e-03
1.012978492908222989e+02 2.915143804781175543e-03
1.014755922408976403e+02 2.930106913083871997e-03
1.016518761474773243e+02 2.945059965607927255e-03
1.018267354182711273e+02 2.960002657154073985e-03
1.020002044609889253e+02 2.974934663586868873e-03
1.021723176833404665e+02 2.989855641987556028e-03
1.023431094930356409e+02 3.004765230803772749e-03
1.025126142977842107e+02 3.019663049996418585e-03
1.026808665052960379e+02 3.034548701183963949e-03
1.028479005232809271e+02 3.049421767784489274e-03
1.030137507594486834e+02 3.064281815155727503e-03
1.031784516215091685e+02 3.079128390733382702e-03
1.033420375171721872e+02 3.093961024167983260e-03
1.035045428541475161e+02 3.108779227460536400e-03
1.036660020401450453e+02 3.123582495097215576e-03
1.038264494828745654e+02 3.138370304183345314e-03
1.039859195900458957e+02 3.153142114576915067e-03
1.041444467693688551e+02 3.167897369021842411e-03
1.043020654285532629e+02 3.182635493281236235e-03
1.044588099753089523e+02 3.197355896270865500e-03
1.046147148173457566e+02 3.212057970193050831e-03
1.047698143623734524e+02 3.226741090671209674e-03
1.049241430181018870e+02 3.241404616885229344e-03
1.050777351922408798e+02 3.256047891707911264e-03
1.052306252925002639e+02 3.270670241842645563e-03
1.053828477265898300e+02 3.285270977962539800e-03
1.055344369022194257e+02 3.299849394851169220e-03
1.056854272270988844e+02 3.314404771545150213e-03
1.058358531089379966e+02 3.328936371478700453e-03
1.059857489554465957e+02 3.343443442630377859e-03
1.061351491743344866e+02 3.357925217672155793e-03
1.062840881733115168e+02 3.372380914121010567e-03
1.064326003600874913e+02 3.386809734493183028e-03
1.065807201423722432e+02 3.401210866461264713e-03
1.067284819278755776e+02 3.415583483014281163e-03
1.068759201243073278e+02 3.429926742620896443e-03
1.070230691393773128e+02 3.444239789395912334e-03
1.071699633807953518e+02 3.458521753270182766e-03
1.073166372562712496e+02 3.472771750164092234e-03
1.074631251735148680e+02 3.486988882164726144e-03
1.076094615402359835e+02 3.501172237706868823e-03
1.077556807641444294e+02 3.515320891757936755e-03
1.079018172529500674e+02 3.529433906006993176e-03
1.080479054143626456e+02 3.543510329057935129e-03
1.081939796560920541e+02 3.557549196626973078e-03
1.083400743858480837e+02 3.571549531744517593e-03
1.084862240113405392e+02 3.585510344961557669e-03
1.086324629402792823e+02 3.599430634560642998e-03
1.087788255803740896e+02 3.613309386771555633e-03
1.089253463393348227e+02 3.627145575991755182e-03
1.090720596248712724e+02 3.640938165011691624e-03
1.092189998446932719e+02 3.654686105245043889e-03
1.093662014065106405e+02 3.668388336963983483e-03
1.095136987180331971e+02 3.682043789539501781e-03
1.096615261869707751e+02 3.695651381686882071e-03
1.098097159476101865e+02 3.709210098509244276e-03
1.099582796819392883e+02 3.722719608090401585e-03
1.101072182524520571e+02 3.736179942691622742e-03
1.102565324232399604e+02 3.749591138327660125e-03
1.104062229583944514e+02 3.762953231449762872e-03
1.105562906220070403e+02 3.776266258944884543e-03
1.107067361781691375e+02 3.789530258134872140e-03
1.108575603909722673e+02 3.802745266775626933e-03
1.110087640245078404e+02 3.815911323056257482e-03
1.111603478428673526e+02 3.829028465598195794e-03
1.113123126101422855e+02 3.842096733454309580e-03
1.114646590904240924e+02 3.855116166107984150e-03
1.116173880478042122e+02 3.868086803472186967e-03
1.117705002463741408e+02 3.881008685888513547e-03
1.119239964502253599e+02 3.893881854126209074e-03
1.120778774234492943e+02 3.906706349381183080e-03
1.122321439301374397e+02 3.919482213274986387e-03
1.123867967343812637e+02 3.932209487853781556e-03
1.125418366002722195e+02 3.944888215587295972e-03
1.126972642919017886e+02 3.957518439367745458e-03
1.128530805733614102e+02 3.970100202508746595e-03
1.130092862087426084e+02 3.982633548744209107e-03
1.131658819621367797e+02 3.995118522227212622e-03
1.133228685976354200e+02 4.007555167528858292e-03
1.134802468793299965e+02 4.019943529637107389e-03
1.136380175713120053e+02 4.032283653955599963e-03
1.137961814376728711e+02 4.044575586302463083e-03
1.139547392425040755e+02 4.056819372909085258e-03
1.141136917498970860e+02 4.069015060418891723e-03
1.142730397239433842e+02 4.081162695886088494e-03
1.144327839287344091e+02 4.093262326774397761e-03
1.145929251283616281e+02 4.105314000955775054e-03
1.147534640869165514e+02 4.117317766709102135e-03
1.149144015684905895e+02 4.129273672718876409e-03
1.150757383371752383e+02 4.141181768073871720e-03
1.152374751570619651e+02 4.153042102265787003e-03
1.153996127922422374e+02 4.164854725187886256e-03
1.155621520068075228e+02 4.176619687133609898e-03
1.157250935648492600e+02 4.188337038795178317e-03
1.158884382304589451e+02 4.200006831262174598e-03
1.160521867677280596e+02 4.211629116020122916e-03
1.162163399407480426e+02 4.223203944949034845e-03
1.163808985136103473e+02 4.234731370321957386e-03
1.165458632504064838e+02 4.246211444803488916e-03
1.167112349152278767e+02 4.257644221448298599e-03
1.168770142721660221e+02 4.269029753699616313e-03
1.170432020853123731e+02 4.280368095387714761e-03
1.172097991187584114e+02 4.291659300728379450e-03
1.173768061365955759e+02 4.302903424321355245e-03
1.175442239029153626e+02 4.314100521148792923e-03
1.177120531818092246e+02 4.325250646573666237e-03
1.178802947373686152e+02 4.336353856338188983e-03
1.180489493336850302e+02 4.347410206562206912e-03
1.182180177348499086e+02 4.358419753741592240e-03
1.183875007049547605e+02 4.369382554746600866e-03
1.185573990080909965e+02 4.380298666820244338e-03
1.187277134083500982e+02 4.391168147576626248e-03
1.188984446698235757e+02 4.401991054999276898e-03
1.190695935566028254e+02 4.412767447439477561e-03
1.192411608327793999e+02 4.423497383614562184e-03
1.194131472624446957e+02 4.434180922606220827e-03
1.195855536096901801e+02 4.444818123858773617e-03
1.197583806386073775e+02 4.455409047177453369e-03
1.199316291132877268e+02 4.465953752726658718e-03
1.201052997978226671e+02 4.476452301028204656e-03
1.202793934563036800e+02 4.486904752959560913e-03
1.204539108528222471e+02 4.497311169752079077e-03
1.206288527514698359e+02 4.507671612989204088e-03
1.208042199163378712e+02 4.517986144604684007e-03
1.209800131115178914e+02 4.528254826880758095e-03
1.211562331011013072e+02 4.538477722446345765e-03
1.213328806491796144e+02 4.548654894275214709e-03
1.215099565198442662e+02 4.558786405684147301e-03
1.216874614771867158e+02 4.568872320331092245e-03
1.218653962852984449e+02 4.578912702213303217e-03
1.220437617082709210e+02 4.588907615665480111e-03
1.222225585101956398e+02 4.598857125357883394e-03
1.224017874551640119e+02 4.608761296294459735e-03
1.225814493072675333e+02 4.618620193810933812e-03
1.227615448305976855e+02 4.628433883572913993e-03
1.229420747892458934e+02 4.638202431573978934e-03
1.231230399473036670e+02 4.647925904133745970e-03
1.233044410688624453e+02 4.657604367895955971e-03
1.234862789180137241e+02 4.667237889826522657e-03
1.236685542588489284e+02 4.676826537211591431e-03
1.238512678554595681e+02 4.686370377655583487e-03
1.240344204719370822e+02 4.695869479079230364e-03
1.242180128723729240e+02 4.705323909717607639e-03
1.244020458208586035e+02 4.714733738118153002e-03
1.245865200814855740e+02 4.724099033138682603e-03
1.247714364183452744e+02 4.733419863945396988e-03
1.249567955955292007e+02 4.742696300010879225e-03
1.251425983771288060e+02 4.751928411112093902e-03
1.253288455272355719e+02 4.761116267328366174e-03
1.255155378099409518e+02 4.770259939039361678e-03
1.257026759893363987e+02 4.779359496923068183e-03
1.258902608295134087e+02 4.788415011953746879e-03
1.260782930945634206e+02 4.797426555399907089e-03
1.262667735485779446e+02 4.806394198822250621e-03
1.264557029556483911e+02 4.815318014071627399e-03
1.266450820798662562e+02 4.824198073286969403e-03
1.268349116853230356e+02 4.833034448893235892e-03
1.270251925361101399e+02 4.841827213599341276e-03
1.272159253963190650e+02 4.850576440396078652e-03
1.274071110300412784e+02 4.859282202554047678e-03
1.275987502013682473e+02 4.867944573621560758e-03
1.277908436743914251e+02 4.876563627422564849e-03
1.279833922132023076e+02 4.885139438054538104e-03
1.281763965818923339e+02 4.893672079886400399e-03
1.283698575445529855e+02 4.902161627556405644e-03
1.285637758652756872e+02 4.910608155970034097e-03
1.287581523081519776e+02 4.919011740297884669e-03
1.289529876372732815e+02 4.927372455973560300e-03
1.291482826167310520e+02 4.935690378691543791e-03
1.293440380106167993e+02 4.943965584405083172e-03
1.295402545830219481e+02 4.952198149324060598e-03
1.297369330980380084e+02 4.960388149912861241e-03
1.299340743197564052e+02 4.968535662888249986e-03
1.301316790122686200e+02 4.976640765217222977e-03
1.303297479396661345e+02 4.984703534114879112e-03
1.305282818660404018e+02 4.992724047042271587e-03
1.307272815554828753e+02 5.000702381704272455e-03
1.309267477720850650e+02 5.008638616047412020e-03
1.311266812799383672e+02 5.016532828257746005e-03
1.313270828431342920e+02 5.024385096758689738e-03
1.315279532257643496e+02 5.032195500208872310e-03
1.317292931919199361e+02 5.039964117499979440e-03
1.319311035056925334e+02 5.047691027754598082e-03
1.321333849311736515e+02 5.055376310324048890e-03
1.323361382324546582e+02 5.063020044786238627e-03
1.325393641736271491e+02 5.070622310943481356e-03
1.327430635187825203e+02 5.078183188820351718e-03
1.329472370320122820e+02 5.085702758661506985e-03
1.331518854774078022e+02 5.093181100929529935e-03
1.333570096190606478e+02 5.100618296302754373e-03
1.335626102210622150e+02 5.108014425673103667e-03
1.337686880475040425e+02 5.115369570143914538e-03
1.339752438624775266e+02 5.122683811027781663e-03
1.341822784300741489e+02 5.129957229844371060e-03
1.343897925143854479e+02 5.137189908318260355e-03
1.345977868795028485e+02 5.144381928376769511e-03
1.348062622895177753e+02 5.151533372147789822e-03
1.350152195085217102e+02 5.158644321957606832e-03
1.352246593006061630e+02 5.165714860328738008e-03
1.354345824298625871e+02 5.172745069977761727e-03
1.356449896603824357e+02 5.179735033813148010e-03
1.358558817562571335e+02 5.186684834933087511e-03
1.360672594815782190e+02 5.193594556623324851e-03
1.362791236004371171e+02 5.200464282354993681e-03
1.364914748769252810e+02 5.207294095782446543e-03
1.367043140751342492e+02 5.214084080741090803e-03
1.369176419591554179e+02 5.220834321245228053e-03
1.371314592930802974e+02 5.227544901485882238e-03
1.373457668410003123e+02 5.234215905828652066e-03
1.375605653670070012e+02 5.240847418811533931e-03
1.377758556351917321e+02 5.247439525142777797e-03
1.379916384096460433e+02 5.253992309698720525e-03
1.382079144544613882e+02 5.260505857521637421e-03
1.384246845337291916e+02 5.266980253817585104e-03
1.386419494115409918e+02 5.273415583954246116e-03
1.388597098519882422e+02 5.279811933458793474e-03
1.390779666191623392e+02 5.286169388015730941e-03
1.392967204771548211e+02 5.292488033464750642e-03
1.395159721900570844e+02 5.298767955798596753e-03
1.397357225219606676e+02 5.305009241160918779e-03
1.399559722369570238e+02 5.311211975844136977e-03
1.401767220991376064e+02 5.317376246287313854e-03
1.403979728725939253e+02 5.323502139074011777e-03
1.406197253214172918e+02 5.329589740930179217e-03
1.408419802096993863e+02 5.335639138722003162e-03
1.410647383015315484e+02 5.341650419453813567e-03
1.412880003610052881e+02 5.347623670265943575e-03
1.415117671522120304e+02 5.353558978432623565e-03
1.417360394392432852e+02 5.359456431359866518e-03
1.419608179861904773e+02 5.365316116583359468e-03
1.421861035571451453e+02 5.371138121766355807e-03
1.424118969161986854e+02 5.376922534697581475e-03
1.426381988274425510e+02 5.382669443289129010e-03
1.428650100549682804e+02 5.388378935574363732e-03
1.430923313628672986e+02 5.394051099705842942e-03
1.433201635152310871e+02 5.399686023953222114e-03
1.435485072761510992e+02 5.405283796701174960e-03
1.437773634097188165e+02 5.410844506447319568e-03
1.440067326800256922e+02 5.416368241800139337e-03
1.442366158511632079e+02 5.421855091476921254e-03
1.444670136872228170e+02 5.427305144301686375e-03
1.446979269522960010e+02 5.432718489203134174e-03
1.449293564104741847e+02 5.438095215212588630e-03
1.451613028258488782e+02 5.443435411461940848e-03
1.453937669625115916e+02 5.448739167181610756e-03
1.456267495845536644e+02 5.454006571698512273e-03
1.458602514560666634e+02 5.459237714433998537e-03
1.460942733411420136e+02 5.464432684901855686e-03
1.463288160038712249e+02 5.469591572706259362e-03
1.465638802083456937e+02 5.474714467539765900e-03
1.467994667186569586e+02 5.479801459181291370e-03
1.470355762988964727e+02 5.484852637494107980e-03
1.472722097131556325e+02 5.489868092423836124e-03
1.475093677255259763e+02 5.494847913996448591e-03
1.477470511000989859e+02 5.499792192316274760e-03
1.479852606009660860e+02 5.504701017564019548e-03
1.482239969922187299e+02 5.509574479994778021e-03
1.484632610379484277e+02 5.514412669936061273e-03
1.487030555856191256e+02 5.519215600460030714e-03
1.489433967670710217e+02 5.523982792251315964e-03
1.491843059314702202e+02 5.528713574443807829e-03
1.494258044403636347e+02 5.533407278150716604e-03
1.496679136552982641e+02 5.538063236983113875e-03
1.499106549378211639e+02 5.542680787109790889e-03
1.501540496494793047e+02 5.547259267318280923e-03
1.503981191518196567e+02 5.551798019077005750e-03
1.506428848063891905e+02 5.556296386598514117e-03
1.508883679747349618e+02 5.560753716903781875e-03
1.511345900184039124e+02 5.565169359887559009e-03
1.513815722989430697e+02 5.569542668384695056e-03
1.516293361778994040e+02 5.573872998237451581e-03
1.518779030168198858e+02 5.578159708363732323e-03
1.521272941772515139e+02 5.582402160826224931e-03
1.523775310207413440e+02 5.586599720902411803e-03
1.526286349088363181e+02 5.590751757155413594e-03
1.528806272030833782e+02 5.594857641505635026e-03
1.531335292650296083e+02 5.598916749303172249e-03
1.533873624562219788e+02 5.602928459400972200e-03
1.536421481382074603e+02 5.606892154228671973e-03
1.538979076725330231e+02 5.610807219867118209e-03
1.541546624207456944e+02 5.614673046123499697e-03
1.544124337443924446e+02 5.618489026607098417e-03
1.546712430050203011e+02 5.622254558805579207e-03
1.549311115641762342e+02 5.625969044161825000e-03
1.551920607834072428e+02 5.629631888151235240e-03
1.554541120242602403e+02 5.633242500359506542e-03
1.557172866482823679e+02 5.636800294560803670e-03
1.559816060170205105e+02 5.640304688796337305e-03
1.562470914920216671e+02 5.643755105453261874e-03
1.565137644348328649e+02 5.647150971343900365e-03
1.567816462070011028e+02 5.650491717785226763e-03
1.570507581700733226e+02 5.653776780678595668e-03
1.573211216855965802e+02 5.657005600589654071e-03
1.575927581151178174e+02 5.660177622828427464e-03
1.578656888201840047e+02 5.663292297529516107e-03
1.581399351623421978e+02 5.666349079732379765e-03
1.584155185031393671e+02 5.669347429461681423e-03
1.586924602041225114e+02 5.672286811807616264e-03
1.589707816268385443e+02 5.675166697006239769e-03
1.592505041328345783e+02 5.677986560519703019e-03
1.595316490836575554e+02 5.680745883116405590e-03
1.598142378408544459e+02 5.683444150950994062e-03
1.600982917659722204e+02 5.686080855644185320e-03
1.603838322205579914e+02 5.688655494362360870e-03
1.606708805661586155e+02 5.691167569896929575e-03
1.609594581643211484e+02 5.693616590743364250e-03
1.612495863765925890e+02 5.696002071179926893e-03
1.615412865645198792e+02 5.698323531346020931e-03
1.618345800896500464e+02 5.700580497320125416e-03
1.621294883135300609e+02 5.702772501197295521e-03
1.624260325977070067e+02 5.704899081166164322e-03
1.627242343037277124e+02 5.706959781585444098e-03
1.630241147931393186e+02 5.708954153059842170e-03
1.633256954274887676e+02 5.710881752515400804e-03
1.636289975683230011e+02 5.712742143274198749e-03
1.639340425771890750e+02 5.714534895128369277e-03
1.642408518156339596e+02 5.716259584413428685e-03
1.645494466452045970e+02 5.717915794080851918e-03
1.648598484274480711e+02 5.719503113769859766e-03
1.651720785239113241e+02 5.721021139878407213e-03
1.654861582961413831e+02 5.722469475633300100e-03
1.658021091056851333e+02 5.723847731159440941e-03
1.661199523140896872e+02 5.725155523548130197e-03
1.664397092829020437e+02 5.726392476924427322e-03
1.667614013736690879e+02 5.727558222513518676e-03
1.670850499479378755e+02 5.728652398706035945e-03
1.674106763672553768e+02 5.729674651122338910e-03
1.677383019931686192e+02 5.730624632675685413e-03
1.680679481872246015e+02 5.731502003634289348e-03
1.683996363109702656e+02 5.732306431682200783e-03
1.687333877259526105e+02 5.733037591979002132e-03
1.690692237937186633e+02 5.733695167218284816e-03
1.694071658758153660e+02 5.734278847684856108e-03
1.697472353337897459e+02 5.734788331310673552e-03
1.700894535291888303e+02 5.735223323729454065e-03
1.704338418235595327e+02 5.735583538329942950e-03
1.707804215784489372e+02 5.735868696307797748e-03
1.711292141554039290e+02 5.736078526716083432e-03
1.714802409159715353e+02 5.736212766514319113e-03
1.718335232216988118e+02 5.736271160616075379e-03
1.721890824341327004e+02 5.736253461935088456e-03
1.725469399148201717e+02 5.736159431429857340e-03
1.729071170253082528e+02 5.735988838146699638e-03
1.732696351271439141e+02 5.735741459261255691e-03
1.736345155818742114e+02 5.735417080118402830e-03
1.740017797510460298e+02 5.735015494270562404e-03
1.743714489962063965e+02 5.734536503514367500e-03
1.747435446789023956e+02 5.733979917925684407e-03
1.751180881606808839e+02 5.733345555892966142e-03
1.754951008030889739e+02 5.732633244148893810e-03
1.758746039676735791e+02 5.731842817800319664e-03
1.762566190159816699e+02 5.730974120356475444e-03
1.766411673095603305e+02 5.730027003755413031e-03
1.770282702099564744e+02 5.729001328388704309e-03
1.774179490787171574e+02 5.727896963124334308e-03
1.778102252773892644e+02 5.726713785327808455e-03
1.782051201675199081e+02 5.725451680881433157e-03
1.786026551106560589e+02 5.724110544201786201e-03
1.790028514683446019e+02 5.722690278255326661e-03
1.794057306021326781e+02 5.721190794572159934e-03
1.798113138735671725e+02 5.719612013257951814e-03
1.802196226441951126e+02 5.717953863003937855e-03
1.806306782755635254e+02 5.716216281095081765e-03
1.810445021292193246e+02 5.714399213416322156e-03
1.814611155667095943e+02 5.712502614456915415e-03
1.818805399495812196e+02 5.710526447312897283e-03
1.823027966393812846e+02 5.708470683687598933e-03
1.827279069976567598e+02 5.706335303890269599e-03
1.831558923859546155e+02 5.704120296832774530e-03
1.835867741658218506e+02 5.701825660024356993e-03
1.840205736988054355e+02 5.699451399564486008e-03
1.844573123464524258e+02 5.696997530133769000e-03
1.848970114703097636e+02 5.694464074982950180e-03
1.853396924319244476e+02 5.691851065919955634e-03
1.857853765928434484e+02 5.689158543295043217e-03
1.862340853146138500e+02 5.686386555984007836e-03
1.866858399587825375e+02 5.683535161369476785e-03
1.871406618868965097e+02 5.680604425320287358e-03
1.875985724605028793e+02 5.677594422168949322e-03
1.880595930411484460e+02 5.674505234687219138e-03
1.885237449903803792e+02 5.671336954059752987e-03
1.889910496697455926e+02 5.668089679855896693e-03
1.894615284407910281e+02 5.664763519999573525e-03
1.899352026650637981e+02 5.661358590737311514e-03
1.904120937041108164e+02 5.657875016604417204e-03
1.908922229194790248e+02 5.654312930389285459e-03
1.913756116727155643e+02 5.650672473095882595e-03
1.918622813253673201e+02 5.646953793904405453e-03
1.923522532389812625e+02 5.643157050130132892e-03
1.928455487751044757e+02 5.639282407180473168e-03
1.933421892952839016e+02 5.635330038510243632e-03
1.938421961610664823e+02 5.631300125575185340e-03
1.943455907339993303e+02 5.627192857783725605e-03
1.948523943756292738e+02 5.623008432447024890e-03
1.953626284475034822e+02 5.618747054727295069e-03
1.958763143111688692e+02 5.614408937584461877e-03
1.963934733281723766e+02 5.609994301721122137e-03
1.969141268600610033e+02 5.605503375525876415e-03
1.974382962683818334e+02 5.600936395015026700e-03
1.979660029146818374e+02 5.596293603772670329e-03
1.984972681605079003e+02 5.591575252889224856e-03
1.990321133674071632e+02 5.586781600898369990e-03
1.995705598969264543e+02 5.581912913712488121e-03
2.001126293030588954e+02 5.576969459193260870e-03
2.006583804191899389e+02 5.571950477337915715e-03
2.012079535887625070e+02 5.566852975327176399e-03
2.017614999305217509e+02 5.561673718811798763e-03
2.023191705632127650e+02 5.556409533702255134e-03
2.028811166055805586e+02 5.551057306600640576e-03
2.034474891763703113e+02 5.545613985253755769e-03
2.040184393943269470e+02 5.540076579025174711e-03
2.045941183781955885e+02 5.534442159384134891e-03
2.051746772467214726e+02 5.528707860409108436e-03
2.057602671186494661e+02 5.522870879303930919e-03
2.063510391127247772e+02 5.516928476924360183e-03
2.069471443476924435e+02 5.510877978313002620e-03
2.075487339422975026e+02 5.504716773240509592e-03
2.081559590152850490e+02 5.498442316751015260e-03
2.087689706854002623e+02 5.492052129709774910e-03
2.093879200713880664e+02 5.485543799351004501e-03
2.100129582919935274e+02 5.478914979823936923e-03
2.106442364659619386e+02 5.472163392735132116e-03
2.112819057120381387e+02 5.465286827685141534e-03
2.119261171489673075e+02 5.458283142797576253e-03
2.125770218954945960e+02 5.451150265238751194e-03
2.132347710703649284e+02 5.443886191726053647e-03
2.138995157923234274e+02 5.436488989023208554e-03
2.145714071801152727e+02 5.428956794420706708e-03
2.152505963524853883e+02 5.421287816199638586e-03
2.159372344281789253e+02 5.413480334077232919e-03
2.166314725259410352e+02 5.405532699632475437e-03
2.173334617645166418e+02 5.397443336710170195e-03
2.180433532626508963e+02 5.389210741801885723e-03
2.187612981390889217e+02 5.380833484402271563e-03
2.194874475125756987e+02 5.372310207339278491e-03
2.202219525018564070e+02 5.363639627076842616e-03
2.209649642256759989e+02 5.354820533988696729e-03
2.217166338027796257e+02 5.345851792601970590e-03
2.224771123519124387e+02 5.336732341809338059e-03
2.232465509918193618e+02 5.327461195048515015e-03
2.240251008412455178e+02 5.318037440447961374e-03
2.248129130189360865e+02 5.308460240937712578e-03
2.256101386436360201e+02 5.298728834324343065e-03
2.264169288340903847e+02 5.288842533329092023e-03
2.272334347090444453e+02 5.278800725588276253e-03
2.280598073872430405e+02 5.268602873615194776e-03
2.288961979874313499e+02 5.258248514722739346e-03
2.297427576283545534e+02 5.247737260906075105e-03
2.305996374287575463e+02 5.237068798684766865e-03
2.314669885073854800e+02 5.226242888903806331e-03
2.323449619829834774e+02 5.215259366493105696e-03
2.332337089742965190e+02 5.204118140185043026e-03
2.341333806000697280e+02 5.192819192189761929e-03
2.350441279790482838e+02 5.181362577827969620e-03
2.359661022299770821e+02 5.169748425121085955e-03
2.368994544716012740e+02 5.157976934338621110e-03
2.378443358226660393e+02 5.146048377502786264e-03
2.388008974019162736e+02 5.133963097850388450e-03
2.397692903280971279e+02 5.121721509252119726e-03
2.407496657199537822e+02 5.109324095589460983e-03
2.417421746962311317e+02 5.096771410089468400e-03
2.427469683756742995e+02 5.084064074617766944e-03
2.437641978770285505e+02 5.071202778930196733e-03
2.447940143190387232e+02 5.058188279883576305e-03
2.458365688204500543e+02 5.045021400606124022e-03
2.468920125000074961e+02 5.031703029628183804e-03
2.479604964764561146e+02 5.018234119973914373e-03
2.490421718685412316e+02 5.004615688214688815e-03
2.501371897950075720e+02 4.990848813485044069e-03
2.512457013746004009e+02 4.976934636461985244e-03
2.523678577260648979e+02 4.962874358308637900e-03
2.535038099681459016e+02 4.948669239583191118e-03
2.546537092195886203e+02 4.934320599114157442e-03
2.558177065991382051e+02 4.919829812843062519e-03
2.569959532255395516e+02 4.905198312635685072e-03
2.581886002175377826e+02 4.890427585063011201e-03
2.593957986938781914e+02 4.875519170153144212e-03
2.606176997733055032e+02 4.860474660115443254e-03
2.618544545745650112e+02 4.845295698038134570e-03
2.631062142164018951e+02 4.829983976560816086e-03
2.643731298175609368e+02 4.814541236523150330e-03
2.656553524967873727e+02 4.798969265591172470e-03
2.669530333728263827e+02 4.783269896862641160e-03
2.682663235644228052e+02 4.767445007452873751e-03
2.695953741903218770e+02 4.751496517062520422e-03
2.709403530067492056e+02 4.735426095743138289e-03
2.723017349476996856e+02 4.719230139320895571e-03
2.736802652556861517e+02 4.702900627082571075e-03
2.750766983990398558e+02 4.686429767153723995e-03
2.764917888460917084e+02 4.669810158025656729e-03
2.779262910651730181e+02 4.653034787548934390e-03
2.793809595246146955e+02 4.636097031956542928e-03
2.808565486927479355e+02 4.618990654880431902e-03
2.823538130379041036e+02 4.601709806326881834e-03
2.838735070284139965e+02 4.584249021577733833e-03
2.854163851326088661e+02 4.566603219986165377e-03
2.869832018188200777e+02 4.548767703637459497e-03
2.885747115553783146e+02 4.530738155846866962e-03
2.901916688106148854e+02 4.512510639468409607e-03
2.918348280528611554e+02 4.494081594990324835e-03
2.935049437504478647e+02 4.475447838394584245e-03
2.952027703717063218e+02 4.456606558759775537e-03
2.969290623849678354e+02 4.437555315588552832e-03
2.986845742585632024e+02 4.418292035842694143e-03
3.004700604608236745e+02 4.398815010670726819e-03
3.022862754600805602e+02 4.379122891815049809e-03
3.041339737246645996e+02 4.359214687687378541e-03
3.060139097229071012e+02 4.339089759103279334e-03
3.079268379231395443e+02 4.318747814668558692e-03
3.098735127936924414e+02 4.298188905812171459e-03
3.118546888028972148e+02 4.277413421462203554e-03
3.138711204190852868e+02 4.256422082363499858e-03
3.159235621105871701e+02 4.235215935037298096e-03
3.180127683457343437e+02 4.213796345385059650e-03
3.201394935928581162e+02 4.192164991940618146e-03
3.223044923202891141e+02 4.170323858776391231e-03
3.245085189963591006e+02 4.148275228071143447e-03
3.267523280893984747e+02 4.126021672348504678e-03
3.290366740677388293e+02 4.103566046396860643e-03
3.313623113997113592e+02 4.080911478882924201e-03
3.337299945536468044e+02 4.058061363672526081e-03
3.361404779978764736e+02 4.035019350873600072e-03
3.385945162007317322e+02 4.011789337617554553e-03
3.410928636305433201e+02 3.988375458596337721e-03
3.436362747556424893e+02 3.964782076373535129e-03
3.462255040443607186e+02 3.941013771488807889e-03
3.488613059650285209e+02 3.917075332375789115e-03
3.515444349859773183e+02 3.892971745114219301e-03
3.542756455755385900e+02 3.868708183037809951e-03
3.570556922020427919e+02 3.844289996219733743e-03
3.598853293338214030e+02 3.819722700858018977e-03
3.627653114392057887e+02 3.795011968583477356e-03
3.656964055160513567e+02 3.770163486539161377e-03
3.686796557729775259e+02 3.745180267343017379e-03
3.717163776694083595e+02 3.720062906504835280e-03
3.748078980021235793e+02 3.694812335136540924e-03
3.779555435679038737e+02 3.669429923660354025e-03
3.811606411635298741e+02 3.643917466604398338e-03
3.844245175857813592e+02 3.618277167101012319e-03
3.877484996314389036e+02 3.592511621102469424e-03
3.911339140972834230e+02 3.566623801332026878e-03
3.945820877800943549e+02 3.540617040991139979e-03
3.980943474766524446e+02 3.514495017246270243e-03
4.016720199837385508e+02 3.488261734521267473e-03
4.053164320981321680e+02 3.461921507623326802e-03
4.090289106166144961e+02 3.435478944732400439e-03
4.128107823359649728e+02 3.408938930285649975e-03
4.166633740529645138e+02 3.382306607789675647e-03
4.205880125643938641e+02 3.355587362594507090e-03
4.245860246670324045e+02 3.328786804663988463e-03
4.286587371576611076e+02 3.301910751377755936e-03
4.328074768330606048e+02 3.274965210400351129e-03
4.370335704900105043e+02 3.247956362652949531e-03
4.413383449252914943e+02 3.220890545422991184e-03
4.457231269356844905e+02 3.193774235646624094e-03
4.501892433179688169e+02 3.166614033398152186e-03
4.547380208689253891e+02 3.139416645619807957e-03
4.593707863853350659e+02 3.112188870124216276e-03
4.640888666639771714e+02 3.084937579900606536e-03
4.688935885016325642e+02 3.057669707754448636e-03
4.737862786950820464e+02 3.030392231308748439e-03
4.787682640411050556e+02 3.003112158393505399e-03
4.838408713364824507e+02 2.975836512848072969e-03
4.890054273779950904e+02 2.948572320759380860e-03
4.942638826394862122e+02 2.921322910939016561e-03
4.996217083767731992e+02 2.894071487883653412e-03
5.050856101049487279e+02 2.866796140116941501e-03
5.106622946669991165e+02 2.839477339832897473e-03
5.163584689059123320e+02 2.812097869968574124e-03
5.221808396646766823e+02 2.784642745645057784e-03
5.281361137862783153e+02 2.757099137160832873e-03
5.342309981137060504e+02 2.729456293829292824e-03
5.404721994899459787e+02 2.701705468060544742e-03
5.468664247579864650e+02 2.673839839189868974e-03
5.534203807608154193e+02 2.645854436652229566e-03
5.601407743414192737e+02 2.617746062193567792e-03
5.670343123427859382e+02 2.589513210895770350e-03
5.741077016079038913e+02 2.561155990872943447e-03
5.813676489797591103e+02 2.532676041571724126e-03
5.888208613013396189e+02 2.504076450677712642e-03
5.964740454156340093e+02 2.475361669693682161e-03
6.043339081656282588e+02 2.446537428312411944e-03
6.124071563943102774e+02 2.417610647757965046e-03
6.207004969446686573e+02 2.388589353313764953e-03
6.292206366596891485e+02 2.359482586293641226e-03
6.379742823823601157e+02 2.330300315743225395e-03
6.469681409556701510e+02 2.301053350183766485e-03
6.562089192226046634e+02 2.271753249728447610e-03
6.657027436994754908e+02 2.242414193736869295e-03
6.754479860112335246e+02 2.213076134322735245e-03
6.854374899319639098e+02 2.183794111557760178e-03
6.956639803799607762e+02 2.154619087899620720e-03
7.061201822735187079e+02 2.125597688760065378e-03
7.167988205309287650e+02 2.096772373105646424e-03
7.276926200704850771e+02 2.068181618160047121e-03
7.387943058104824559e+02 2.039860114221868619e-03
7.500966026692115065e+02 2.011838966079235441e-03
7.615922355649680640e+02 1.984145897954344220e-03
7.732739294160429608e+02 1.956805459340051501e-03
7.851344091407306678e+02 1.929839229491208622e-03
7.971663996573256554e+02 1.903266018703146699e-03
8.093626258841187564e+02 1.877102064845995394e-03
8.217158127394044413e+02 1.851361223926268956e-03
8.342186851414772946e+02 1.826055153716658799e-03
8.468639680086280350e+02 1.801193489732137200e-03
8.596443862591511333e+02 1.776784013037161413e-03
8.725526648113412875e+02 1.752832809546947014e-03
8.855815285834892165e+02 1.729344420637488229e-03
8.987283575404584326e+02 1.706313146954392332e-03
9.120397252308802081e+02 1.683642177055203132e-03
9.255917523953838781e+02 1.661191428192714372e-03
9.394609625448194947e+02 1.638835122484580799e-03
9.537238791900376782e+02 1.616461736773783285e-03
9.684570258418838193e+02 1.593973355041494082e-03
9.837369260112085385e+02 1.571285158013494389e-03
9.996401032088621150e+02 1.548325004968694428e-03
1.016243080945689826e+03 1.525033068724163804e-03
1.033622382732542519e+03 1.501361490197519180e-03
1.051854532080270474e+03 1.477274024103169322e-03
1.071016052499719081e+03 1.452745652394712332e-03
1.091183467501738505e+03 1.427762147109297138e-03
1.112433300597180278e+03 1.402319569316694660e-03
1.134842075296888424e+03 1.376423695882864669e-03
1.158486315111716976e+03 1.350089370636399890e-03
1.183442543552508823e+03 1.323339781156945968e-03
1.209500019571926259e+03 1.296513524396747385e-03
1.235289278303060883e+03 1.271094712184857702e-03
1.260674854320699296e+03 1.247114750340104191e-03
1.285746699140079045e+03 1.224380154968014072e-03
1.310594764276438127e+03 1.202720567977792841e-03
1.335309001245005447e+03 1.181985453811992088e-03
1.359979361561019005e+03 1.162041422848052305e-03
1.384695796739715661e+03 1.142770052898726399e-03
1.409548258296325685e+03 1.124066108485329831e-03
1.434626697746085711e+03 1.105836078789291729e-03
1.460021066604233511e+03 1.087996971299244305e-03
1.485821316385998443e+03 1.070475310519662269e-03
1.512117398606618053e+03 1.053206300674200272e-03
1.538999264781330567e+03 1.036133118838545187e-03
1.566556866425363978e+03 1.019206310900118298e-03
1.594880155053956742e+03 1.002383267554730895e-03
1.624058926524240178e+03 9.856278559691939497e-04
1.654152028807578745e+03 9.689280225407240384e-04
1.685150242388934657e+03 9.523131827793447071e-04
1.717035287970468744e+03 9.358149704812374547e-04
1.749788886254330691e+03 9.194616999241909776e-04
1.783392757942680419e+03 9.032785365006936774e-04
1.817828623737679209e+03 8.872876771081644092e-04
1.853078204341476066e+03 8.715085362775515593e-04
1.889123220456231820e+03 8.559579346123830004e-04
1.925945392784107753e+03 8.406502866657529537e-04
1.963526442027251733e+03 8.255977858945400547e-04
2.001848088887829590e+03 8.108105847938637490e-04
2.040892054067989648e+03 7.962969687283695964e-04
2.080640058269892961e+03 7.820635223402100898e-04
2.121073822195700814e+03 7.681152877284948798e-04
2.162175066547561528e+03 7.544559138638474560e-04
2.203926314632981303e+03 7.410875270457012182e-04
2.246322569557861243e+03 7.280071264033638207e-04
2.289368687841726569e+03 7.152082511091694284e-04
2.333069794121539871e+03 7.026844700671254929e-04
2.377431013034261468e+03 6.904294759550161755e-04
2.422457469216839399e+03 6.784370854264409282e-04
2.468154287306233982e+03 6.667012390531948949e-04
2.514526591939408718e+03 6.552160010315604939e-04
2.561579507753309372e+03 6.439755586745024660e-04
2.609318159384897626e+03 6.329742217102703834e-04
2.657747671471135618e+03 6.222064214065580173e-04
2.706873168648970477e+03 6.116667095379958166e-04
2.756699775555362521e+03 6.013497572135048349e-04
2.807232616827275251e+03 5.912503535788750332e-04
2.858476817101653978e+03 5.813634044087879213e-04
2.910437501015461748e+03 5.716839306014394632e-04
2.963119660347755598e+03 5.622070917957380093e-04
3.016524998143667290e+03 5.529287589029903112e-04
3.070651793811777679e+03 5.438454348113961386e-04
3.125498166908567327e+03 5.349536001008983483e-04
3.181062236990497240e+03 5.262496953271756208e-04
3.237342123614052070e+03 5.177301334152677572e-04
3.294335946335693734e+03 5.093913108566452096e-04
3.352041824711900972e+03 5.012296177978167646e-04
3.410457878299153435e+03 4.932414471039024608e-04
3.469582226653911675e+03 4.854232024758740297e-04
3.529412989332655343e+03 4.777713056955372331e-04
3.589948285891864089e+03 4.702822030678252313e-04
3.651186235887998464e+03 4.629523711255512791e-04
3.713124958877537665e+03 4.557783216575225565e-04
3.775762574416962252e+03 4.487566061168558407e-04
3.839097202062730958e+03 4.418838194624109708e-04
3.903126961371324342e+03 4.351566034825396761e-04
3.967849971895338513e+03 4.285716496472570915e-04
4.033264322796830129e+03 4.221257047105532868e-04
4.099367999507953755e+03 4.158155796907428794e-04
4.166158965348605307e+03 4.096381419461308311e-04
4.233635183638662056e+03 4.035903142428123305e-04
4.301794617698020375e+03 3.976690759834825982e-04
4.370635230846577542e+03 3.918714641613954791e-04
4.440154986404209012e+03 3.861945740665324520e-04
4.510351847690812974e+03 3.806355597688590225e-04
4.581223778026285800e+03 3.751916344015305280e-04
4.652768740730502941e+03 3.698600702649986935e-04
4.724984699123360770e+03 3.646381987712184257e-04
4.797869616524759294e+03 3.595234102455407651e-04
4.871421456254572149e+03 3.545131536023545622e-04
4.945638181632704800e+03 3.496049359091444502e-04
5.020517755979031790e+03 3.447963218523642827e-04
5.096058142613450400e+03 3.400849331173049330e-04
5.172257304855858820e+03 3.354684476930684970e-04
5.249113206026132502e+03 3.309445991127319265e-04
5.326623809444167819e+03 3.265111756378544445e-04
5.404786967179295061e+03 3.221660260270117412e-04
5.483599408382518050e+03 3.179071163751336277e-04
5.563057211207218643e+03 3.137324937618370785e-04
5.643156445826478375e+03 3.096402456892079344e-04
5.723893182413352406e+03 3.056284995429099757e-04
5.805263491140918632e+03 3.016954224548404145e-04
5.887263442182260405e+03 2.978392210877512888e-04
5.969889105710431977e+03 2.940581413506149515e-04
6.053136551898512153e+03 2.903504680527646065e-04
6.137001850919583376e+03 2.867145245041615451e-04
6.221481072946697168e+03 2.831486720684903710e-04
6.306570288152936882e+03 2.796513096751949480e-04
6.392265566711384054e+03 2.762208732960325834e-04
6.478562978795088384e+03 2.728558353912121140e-04
6.565458594577134136e+03 2.695547043297187085e-04
6.652948484230601935e+03 2.663160237880137166e-04
6.741028717928544211e+03 2.631383721308938085e-04
6.829695365844044318e+03 2.600203617779357551e-04
6.918944498150181062e+03 2.569606385586308646e-04
7.008772185020007782e+03 2.539578810589991631e-04
7.099174496626606924e+03 2.510107999621966610e-04
7.190147503143058202e+03 2.481181373853813088e-04
7.281687899121316150e+03 2.452786451830852124e-04
7.373797680808389487e+03 2.424909329602126836e-04
7.466481519009092153e+03 2.397535721555216844e-04
7.559744105035249959e+03 2.370651872936372858e-04
7.653590130198687802e+03 2.344244541668592623e-04
7.748024285811200571e+03 2.318300974500836010e-04
7.843051263184614982e+03 2.292808884474370121e-04
7.938675753630755935e+03 2.267756429622322259e-04
8.034902448461418317e+03 2.243132192824517533e-04
8.131736038988427936e+03 2.218925162745237652e-04
8.229181216523611511e+03 2.195124715786753015e-04
8.327242672378763018e+03 2.171720598996118145e-04
8.425925097865709176e+03 2.148702913867079560e-04
8.525233184296273976e+03 2.126062100983029082e-04
8.625171622982252302e+03 2.103788925450564967e-04
8.725745105235473602e+03 2.081874463076660944e-04
8.826958322367760047e+03 2.060310087245653882e-04
8.928815965690906523e+03 2.039087456455130937e-04
9.031322726516740659e+03 2.018198502472506439e-04
9.134483296157088262e+03 1.997635419076643768e-04
9.238302365923742400e+03 1.977390651351140435e-04
9.342784627128528882e+03 1.957456885498052700e-04
9.447934771083278974e+03 1.937827039142889273e-04
9.553757489099778468e+03 1.918494252103514252e-04
9.660257472489856809e+03 1.899451877597298406e-04
9.767439288365141692e+03 1.880693497776961915e-04
9.875306055536637359e+03 1.862213162964658031e-04
9.983859956299478654e+03 1.844005261579617736e-04
1.009310315724425345e+04 1.826064330119045779e-04
1.020303782496158237e+04 1.808385045469582282e-04
1.031366612604208785e+04 1.790962220480066714e-04
1.042499022707635231e+04 1.773790799700124883e-04
1.053701229465500001e+04 1.756865855277360089e-04
1.064973449536864791e+04 1.740182583006353700e-04
1.076315899580788391e+04 1.723736298522947482e-04
1.087728796256332680e+04 1.707522433637609816e-04
1.099212356222560265e+04 1.691536532802028403e-04
1.110766796138529025e+04 1.675774249703311134e-04
1.122392332663301568e+04 1.660231343980436713e-04
1.134089182455939408e+04 1.644903678057914038e-04
1.145857562175501880e+04 1.629787214091774690e-04
1.157697688481050500e+04 1.614878011023290934e-04
1.169609778031647329e+04 1.600172221736022250e-04
1.181594047486351155e+04 1.585666090311999422e-04
1.193650713504223859e+04 1.571355949383020794e-04
1.205779992744327865e+04 1.557238217573269257e-04
1.217982101865721415e+04 1.543309397029593208e-04
1.230257257527466572e+04 1.529566071035957659e-04
1.242605676388625943e+04 1.516004901708768141e-04
1.255027575108257224e+04 1.502622627769882309e-04
1.267523170345423023e+04 1.489416062394260194e-04
1.280092678759185401e+04 1.476382091129387823e-04
1.292736317008602782e+04 1.463517669883681303e-04
1.305454301752738866e+04 1.450819822981218603e-04
1.318246866464642153e+04 1.438285622935231911e-04
1.331114393846303756e+04 1.425912048451043299e-04
1.344057344677012406e+04 1.413696071907701783e-04
1.357076180419265984e+04 1.401634744290823165e-04
1.370171362535566004e+04 1.389725193305690919e-04
1.383343352488413802e+04 1.377964620836361455e-04
1.396592611740306711e+04 1.366350300505217452e-04
1.409919601753746065e+04 1.354879575328377952e-04
1.423324783991233744e+04 1.343549855462634630e-04
1.436808619915266900e+04 1.332358616039788855e-04
1.450371570988346866e+04 1.321303395084457409e-04
1.464014098672975524e+04 1.310381791511657055e-04
1.477736664431649660e+04 1.299591463200635351e-04
1.491539729726871337e+04 1.288930125141576931e-04
1.505423756021141708e+04 1.278395547652032380e-04
1.519389204776957922e+04 1.267985554660023650e-04
1.533436537456822043e+04 1.257698022050948272e-04
1.547566215523235223e+04 1.247530876075557480e-04
1.561778700438694614e+04 1.237482091816398866e-04
1.576074453665702094e+04 1.227549691710234751e-04
1.590453936666759000e+04 1.217731744124095513e-04
1.604917610904362482e+04 1.208026361982711882e-04
1.619465937841014056e+04 1.198431701445179114e-04
1.634099378939215785e+04 1.188945960628827171e-04
1.648818395661464456e+04 1.179567378378350940e-04
1.663623449470261403e+04 1.170294233078331971e-04
1.678515001828108871e+04 1.161124841507405511e-04
1.693493514197503100e+04 1.152057557732380521e-04
1.708559448040948337e+04 1.143090772040687464e-04
1.723713264820940458e+04 1.134222909909652775e-04
1.738955425999981526e+04 1.125452431011093798e-04
1.754286393040573967e+04 1.116777828249868894e-04
1.769706627405214022e+04 1.108197626835031013e-04
1.785216590556403389e+04 1.099710383382297886e-04
1.800816743956643404e+04 1.091314685046638658e-04
1.816507549068431763e+04 1.083009148683797734e-04
1.832289467354269800e+04 1.074792420039635593e-04
1.848162960276659578e+04 1.066663172966232729e-04
1.864128489298096974e+04 1.058620108663728621e-04
1.880186515881085143e+04 1.050661954946909921e-04
1.896337501488125054e+04 1.042787465535633198e-04
1.912581907581713676e+04 1.034995419368171652e-04
1.928920195624351982e+04 1.027284619936628588e-04
1.945352827078542759e+04 1.019653894643606542e-04
1.961880263406782251e+04 1.012102094179341810e-04
1.978502966071572519e+04 1.004628091918541766e-04
1.995221396535415261e+04 9.972307833362185003e-05
2.012036016260807446e+04 9.899090854418168687e-05
2.028947286710250410e+04 9.826619362309705870e-05
2.045955669346246577e+04 9.754882941542591598e-05
2.063061625631291827e+04 9.683871376023521168e-05
2.080265617027888584e+04 9.613574644069443830e-05
2.097568104998538547e+04 9.543982913569378358e-05
2.114969551005737958e+04 9.475086537293203061e-05
2.132470416511989242e+04 9.406876048342169999e-05
2.150071162979792280e+04 9.339342155736345792e-05
2.167772251871650951e+04 9.272475740134037791e-05
2.185574144650057860e+04 9.206267849678759013e-05
2.203477302777516525e+04 9.140709695969126685e-05
2.221482187716527551e+04 9.075792650147707270e-05
2.239589260929590819e+04 9.011508239104548386e-05
2.257798983879206207e+04 8.947848141791564980e-05
2.276111818027878326e+04 8.884804185643974204e-05
2.294528224838099413e+04 8.822368343105266178e-05
2.313048665772372624e+04 8.760532728252018930e-05
2.331673602293198928e+04 8.699289593515447208e-05
2.350403495863078206e+04 8.638631326496326850e-05
2.369238807944514701e+04 8.578550446870199318e-05
2.388179999999999927e+04 8.519039603379980534e-05


==> data_fig_22a_lin.txt <==
-3.009999999999999898e-01 4.293392075512263584e-04
-2.999999999999999889e-01 4.336673898048969589e-04
-2.989999999999999880e-01 4.379955722353193475e-04
-2.979999999999999871e-01 4.423237548373053457e-04
-2.969999999999999862e-01 4.466519376058672984e-04
-2.959999999999999853e-01 4.509801205362089661e-04
-2.949999999999999845e-01 4.553083036237170144e-04
-2.939999999999999836e-01 4.596364868639514728e-04
-2.929999999999999827e-01 4.639646702526379284e-04
-2.919999999999999818e-01 4.682928537856604788e-04
-2.909999999999999809e-01 4.726210374590535460e-04
-2.899999999999999800e-01 4.769492212689956426e-04
-2.889999999999999791e-01 4.812774052118027040e-04
-2.879999999999999782e-01 4.856055892839222874e-04
-2.869999999999999774e-01 4.899337734819271756e-04
-2.859999999999999765e-01 4.942619578025100099e-04
-2.849999999999999756e-01 4.985901422424790074e-04
-2.839999999999999747e-01 5.029183267987515646e-04
-2.829999999999999738e-01 5.072465114683504623e-04
-2.819999999999999729e-01 5.115746962483995290e-04
-2.810000000000000275e-01 5.159028811361183282e-04
-2.800000000000000266e-01 5.202310661288204238e-04
-2.790000000000000258e-01 5.245592512239066578e-04
-2.780000000000000249e-01 5.288874364188633076e-04
-2.770000000000000240e-01 5.332156217112582908e-04
-2.760000000000000231e-01 5.375438070987382383e-04
-2.750000000000000222e-01 5.418719925790249159e-04
-2.740000000000000213e-01 5.462001781499116471e-04
-2.730000000000000204e-01 5.505283638092617945e-04
-2.720000000000000195e-01 5.400629816082670081e-04
-2.710000000000000187e-01 5.490876440216608395e-04
-2.700000000000000178e-01 5.581123082042245510e-04
-2.690000000000000169e-01 5.671369740715017206e-04
-2.680000000000000160e-01 5.761616415443275921e-04
-2.670000000000000151e-01 5.851863105484203303e-04
-2.660000000000000142e-01 5.942109810140107666e-04
-2.650000000000000133e-01 6.032356528755048863e-04
-2.640000000000000124e-01 6.122603260711762408e-04
-2.630000000000000115e-01 6.212850005428847055e-04
-2.620000000000000107e-01 6.303096762358201743e-04
-2.610000000000000098e-01 6.393343530982670709e-04
-2.600000000000000089e-01 6.483590310813890263e-04
-2.590000000000000080e-01 6.573837101390316625e-04
-2.580000000000000071e-01 6.664083902275402295e-04
-2.570000000000000062e-01 6.754330713055944815e-04
-2.560000000000000053e-01 6.844577533340516842e-04
-2.550000000000000044e-01 6.934824362758077289e-04
-2.540000000000000036e-01 7.025071200956649678e-04
-2.530000000000000027e-01 7.115318047602108920e-04
-2.520000000000000018e-01 7.205564902377073261e-04
-2.510000000000000009e-01 7.295811764979869950e-04
-2.500000000000000000e-01 7.386058635123564885e-04
-2.489999999999999991e-01 7.476305512535071389e-04
-2.479999999999999982e-01 7.566552396954342487e-04
-2.469999999999999973e-01 7.656799288133587025e-04
-2.459999999999999964e-01 7.747046185836559519e-04
-2.449999999999999956e-01 7.837293089837898789e-04
-2.439999999999999947e-01 7.927539999922502377e-04
-2.429999999999999938e-01 8.017786915884950833e-04
-2.419999999999999929e-01 8.108033837528974292e-04
-2.409999999999999920e-01 8.198280764666946146e-04
-2.399999999999999911e-01 8.288527697119407083e-04
-2.389999999999999902e-01 8.378774634714634658e-04
-2.379999999999999893e-01 8.469021577288218285e-04
-2.369999999999999885e-01 8.559268524682691693e-04
-2.359999999999999876e-01 8.649515476747146950e-04
-2.349999999999999867e-01 8.739762433336923297e-04
-2.340000000000000135e-01 8.830009394313264540e-04
-2.330000000000000127e-01 8.920256359543041495e-04
-2.320000000000000118e-01 9.010503328898439735e-04
-2.310000000000000109e-01 9.100750302256727575e-04
-2.300000000000000100e-01 9.190997279499993691e-04
-2.290000000000000091e-01 9.505308222093467171e-04
-2.280000000000000082e-01 9.675196881911696505e-04
-2.270000000000000073e-01 9.845085563663694660e-04
-2.260000000000000064e-01 1.001497426623321153e-03
-2.250000000000000056e-01 1.018486298857853049e-03
-2.240000000000000047e-01 1.035475172972627001e-03
-2.230000000000000038e-01 1.052464048876589542e-03
-2.220000000000000029e-01 1.069452926484475326e-03
-2.210000000000000020e-01 1.086441805716349598e-03
-2.200000000000000011e-01 1.103430686497201829e-03
-2.190000000000000002e-01 1.120419568756570372e-03
-2.179999999999999993e-01 1.137408452428204835e-03
-2.169999999999999984e-01 1.154397337449753402e-03
-2.159999999999999976e-01 1.171386223762481372e-03
-2.149999999999999967e-01 1.188375111311012035e-03
-2.139999999999999958e-01 1.205364000043092701e-03
-2.129999999999999949e-01 1.222352889909375040e-03
-2.119999999999999940e-01 1.239341780863215375e-03
-2.109999999999999931e-01 1.256330672860494699e-03
-2.099999999999999922e-01 1.273319565859446076e-03
-2.089999999999999913e-01 1.290308459820505450e-03
-2.079999999999999905e-01 1.307297354706163112e-03
-2.069999999999999896e-01 1.324286250480834464e-03
-2.059999999999999887e-01 1.341275147110739452e-03
-2.049999999999999878e-01 1.358264044563785040e-03
-2.039999999999999869e-01 1.375252942809466984e-03
-2.030000000000000138e-01 1.392241841818768130e-03
-2.020000000000000129e-01 1.409230741564071465e-03
-2.010000000000000120e-01 1.453453962758914208e-03
-2.000000000000000111e-01 1.476328854806466554e-03
-1.990000000000000102e-01 1.499203748115130776e-03
-1.980000000000000093e-01 1.522078642628048274e-03
-1.970000000000000084e-01 1.544953538291728200e-03
-1.960000000000000075e-01 1.568991877638353316e-03
-1.950000000000000067e-01 1.594290496581088692e-03
-1.940000000000000058e-01 1.619589116778064487e-03
-1.930000000000000049e-01 1.644887738171411842e-03
-1.920000000000000040e-01 1.670186360706764957e-03
-1.910000000000000031e-01 1.695797955883353563e-03
-1.900000000000000022e-01 1.723264449390925473e-03
-1.890000000000000013e-01 1.750730944084467975e-03
-1.880000000000000004e-01 1.778197439909023295e-03
-1.869999999999999996e-01 1.805663936812979724e-03
-1.859999999999999987e-01 1.834399554354724463e-03
-1.849999999999999978e-01 1.864743509087084857e-03
-1.839999999999999969e-01 1.895087464969688780e-03
-1.829999999999999960e-01 1.925431421948154385e-03
-1.819999999999999951e-01 1.955775379971474298e-03
-1.809999999999999942e-01 1.986743275728604027e-03
-1.799999999999999933e-01 2.020054730084610683e-03
-1.789999999999999925e-01 2.053366185531673837e-03
-1.779999999999999916e-01 2.086677642017541016e-03
-1.769999999999999907e-01 2.119989099493246182e-03
-1.759999999999999898e-01 2.154344301012614017e-03
-1.749999999999999889e-01 2.190920688363563480e-03
-1.739999999999999880e-01 2.227497076738337196e-03
-1.729999999999999871e-01 2.264073466087311668e-03
-1.719999999999999862e-01 2.300649856364024495e-03
-1.710000000000000131e-01 2.338675001141407844e-03
-1.700000000000000122e-01 2.378798957464929500e-03
-1.690000000000000113e-01 2.418922914738191009e-03
-1.680000000000000104e-01 2.459046872914701781e-03
-1.670000000000000095e-01 2.499170831950957121e-03
-1.660000000000000087e-01 2.541820451790489759e-03
-1.650000000000000078e-01 2.585927817053859049e-03
-1.640000000000000069e-01 2.630035183191384122e-03
-1.630000000000000060e-01 2.674142550159806613e-03
-1.620000000000000051e-01 2.718249917918683176e-03
-1.610000000000000042e-01 2.765510203128031860e-03
-1.600000000000000033e-01 2.814230619167752689e-03
-1.590000000000000024e-01 2.862951036006231714e-03
-1.580000000000000016e-01 2.911671453603377306e-03
-1.570000000000000007e-01 2.960391871921729413e-03
-1.559999999999999998e-01 3.012870844306455437e-03
-1.549999999999999989e-01 3.066732868308230837e-03
-1.539999999999999980e-01 3.120594893029105497e-03
-1.529999999999999971e-01 3.174456918432480221e-03
-1.519999999999999962e-01 3.228318944484190062e-03
-1.509999999999999953e-01 3.286745883198171486e-03
-1.499999999999999944e-01 3.346516910853844506e-03
-1.489999999999999936e-01 3.406287939148475163e-03
-1.479999999999999927e-01 3.466058968049012205e-03
-1.469999999999999918e-01 3.525829997524641303e-03
-1.459999999999999909e-01 3.590654257678965820e-03
-1.449999999999999900e-01 3.657004568530956845e-03
-1.439999999999999891e-01 3.723354879939677880e-03
-1.429999999999999882e-01 3.789705191875886257e-03
-1.419999999999999873e-01 3.856055504312353322e-03
-1.409999999999999865e-01 3.928893332023443603e-03
-1.400000000000000133e-01 4.002867299786858762e-03
-1.390000000000000124e-01 4.076841268028025440e-03
-1.380000000000000115e-01 4.150815236721396365e-03
-1.370000000000000107e-01 4.224789205843217967e-03
-1.360000000000000098e-01 4.307080399032821999e-03
-1.350000000000000089e-01 4.389449084974672392e-03
-1.340000000000000080e-01 4.471817771316878749e-03
-1.330000000000000071e-01 4.554186458037720597e-03
-1.320000000000000062e-01 4.636555145117014429e-03
-1.310000000000000053e-01 4.730238869468231244e-03
-1.300000000000000044e-01 4.823585293353353787e-03
-1.290000000000000036e-01 4.916931717567828326e-03
-1.280000000000000027e-01 5.010278142093251182e-03
-1.270000000000000018e-01 5.103624566912555276e-03
-1.260000000000000009e-01 5.205375462036674478e-03
-1.250000000000000000e-01 5.311253083591116822e-03
-1.239999999999999991e-01 5.417130705411390794e-03
-1.229999999999999982e-01 5.523008327482216082e-03
-1.219999999999999973e-01 5.628885949789446015e-03
-1.209999999999999964e-01 5.744713471482659588e-03
-1.199999999999999956e-01 5.864536988869338899e-03
-1.189999999999999947e-01 5.984360506469632926e-03
-1.179999999999999938e-01 6.104184024270966659e-03
-1.170000000000000068e-01 6.224007542261722654e-03
-1.160000000000000059e-01 6.358935392827092491e-03
-1.150000000000000050e-01 6.495105532396601780e-03
-1.140000000000000041e-01 6.631275672145935975e-03
-1.130000000000000032e-01 6.767445812064245246e-03
-1.120000000000000023e-01 6.908007175330163445e-03
-1.110000000000000014e-01 7.063009305672362723e-03
-1.100000000000000006e-01 7.218011436175914702e-03
-1.089999999999999997e-01 7.373013566830639159e-03
-1.079999999999999988e-01 7.528015697627195475e-03
-1.069999999999999979e-01 7.700111689286357960e-03
-1.059999999999999970e-01 7.873648440480614241e-03
-1.049999999999999961e-01 8.047185191818616648e-03
-1.039999999999999952e-01 8.232710719456083973e-03
-1.029999999999999943e-01 8.420966831372982825e-03
-1.019999999999999934e-01 8.615871856387862307e-03
-1.010000000000000064e-01 8.817071640844305683e-03
-1.000000000000000056e-01 9.025338827716763990e-03
-9.900000000000000466e-02 9.239800704324110589e-03
-9.800000000000000377e-02 9.461179640176347813e-03
-9.700000000000000289e-02 9.692627869033540108e-03
-9.600000000000000200e-02 9.931377278182357271e-03
-9.500000000000000111e-02 1.017884803849713332e-02
-9.400000000000000022e-02 1.043487781470280387e-02
-9.299999999999999933e-02 1.069982811391811603e-02
-9.199999999999999845e-02 1.097605428541654181e-02
-9.099999999999999756e-02 1.126390308304231654e-02
-8.999999999999999667e-02 1.156272215848259260e-02
-8.899999999999999578e-02 1.187257556428884114e-02
-8.799999999999999489e-02 1.219422801264315875e-02
-8.699999999999999400e-02 1.253174155083325303e-02
-8.599999999999999312e-02 1.288408737414016743e-02
-8.500000000000000611e-02 1.325159942440231470e-02
-8.400000000000000522e-02 1.363438326011309071e-02
-8.300000000000000433e-02 1.403337299900102135e-02
-8.200000000000000344e-02 1.445283070247875036e-02
-8.100000000000000255e-02 1.489460854128321285e-02
-8.000000000000000167e-02 1.535674786980309806e-02
-7.900000000000000078e-02 1.584076004922620878e-02
-7.799999999999999989e-02 1.634823376499253481e-02
-7.699999999999999900e-02 1.688278201219369640e-02
-7.599999999999999811e-02 1.745085983133358443e-02
-7.499999999999999722e-02 1.804958106757898265e-02
-7.399999999999999634e-02 1.868016288926627536e-02
-7.299999999999999545e-02 1.934474842484885590e-02
-7.199999999999999456e-02 2.004790724508914018e-02
-7.099999999999999367e-02 2.080199852502186142e-02
-7.000000000000000666e-02 2.160158709598338639e-02
-6.900000000000000577e-02 2.245060429963999932e-02
-6.800000000000000488e-02 2.335264553251246988e-02
-6.700000000000000400e-02 2.430848536868625634e-02
-6.600000000000000311e-02 2.534733996547965107e-02
-6.500000000000000222e-02 2.645568320450289793e-02
-6.400000000000000133e-02 2.763884092711441781e-02
-6.300000000000000044e-02 2.890615093271572608e-02
-6.199999999999999956e-02 3.026177421347136035e-02
-6.099999999999999867e-02 3.173102229303812610e-02
-5.999999999999999778e-02 3.332133264027085928e-02
-5.899999999999999689e-02 3.502604162603920740e-02
-5.800000000000000294e-02 3.684865317753251157e-02
-5.700000000000000205e-02 3.880089046415492737e-02
-5.600000000000000117e-02 4.092415147149575105e-02
-5.500000000000000028e-02 4.319954998154466180e-02
-5.399999999999999939e-02 4.561861133662645229e-02
-5.299999999999999850e-02 4.817940971553837798e-02
-5.199999999999999761e-02 5.087519913092999890e-02
-5.099999999999999672e-02 5.371202503881583601e-02
-5.000000000000000278e-02 5.665015836569549379e-02
-4.900000000000000189e-02 5.964287859286070137e-02
-4.800000000000000100e-02 6.265198018525579282e-02
-4.700000000000000011e-02 6.563586403494452159e-02
-4.599999999999999922e-02 6.852761110609573159e-02
-4.499999999999999833e-02 7.125222870799331754e-02
-4.399999999999999745e-02 7.378867111020190328e-02
-4.299999999999999656e-02 7.610218193691578592e-02
-4.200000000000000261e-02 7.817627269832500003e-02
-4.100000000000000172e-02 7.998144918194875774e-02
-4.000000000000000083e-02 8.148417915290033509e-02
-3.899999999999999994e-02 8.275825943391655615e-02
-3.799999999999999906e-02 8.381770668070495645e-02
-3.699999999999999817e-02 8.470058560478062326e-02
-3.599999999999999728e-02 8.541366201732852881e-02
-3.500000000000000333e-02 8.595513884803154814e-02
-3.400000000000000244e-02 8.639596341442186411e-02
-3.300000000000000155e-02 8.674948603539392455e-02
-3.200000000000000067e-02 8.702792953540276766e-02
-3.099999999999999978e-02 8.725080889446354404e-02
-2.999999999999999889e-02 8.741397516554666458e-02
-2.900000000000000147e-02 8.754477735941562644e-02
-2.800000000000000058e-02 8.764867352441843562e-02
-2.699999999999999969e-02 8.773158383170479024e-02
-2.599999999999999881e-02 8.779688987752429230e-02
-2.500000000000000139e-02 8.784677408527158393e-02
-2.400000000000000050e-02 8.788604518905289431e-02
-2.299999999999999961e-02 8.791828494097794766e-02
-2.199999999999999872e-02 8.794445418378410428e-02
-2.100000000000000130e-02 8.796603193248044017e-02
-2.000000000000000042e-02 8.798317109099380862e-02
-1.899999999999999953e-02 8.799706129893980489e-02
-1.799999999999999864e-02 8.800891507662801649e-02
-1.700000000000000122e-02 8.801881714715956151e-02
-1.600000000000000033e-02 8.802726446170931751e-02
-1.499999999999999944e-02 8.803418712113521283e-02
-1.400000000000000029e-02 8.803990075293825768e-02
-1.299999999999999940e-02 8.804478616624619725e-02
-1.200000000000000025e-02 8.804891991683930219e-02
-1.099999999999999936e-02 8.805245348262656646e-02
-1.000000000000000021e-02 8.805551386612386899e-02
-8.999999999999999320e-03 8.805795976180171014e-02
-8.000000000000000167e-03 8.806013799219765403e-02
-7.000000000000000146e-03 8.806210477594574038e-02
-6.000000000000000125e-03 8.806376150735602260e-02
-5.000000000000000104e-03 8.806525227431583058e-02
-4.000000000000000083e-03 8.806644048264834768e-02
-3.000000000000000062e-03 8.806739492753348775e-02
-2.000000000000000042e-03 8.806811166975268834e-02
-1.000000000000000021e-03 8.806859389245401404e-02
-0.000000000000000000e+00 8.806873526702792276e-02
1.000000000000000021e-03 8.806859389245401404e-02
2.000000000000000042e-03 8.806811166975268834e-02
3.000000000000000062e-03 8.806739492753348775e-02
4.000000000000000083e-03 8.806644048264834768e-02
5.000000000000000104e-03 8.806525227431583058e-02
6.000000000000000125e-03 8.806376150735602260e-02
7.000000000000000146e-03 8.806210477594574038e-02
8.000000000000000167e-03 8.806013799219765403e-02
8.999999999999999320e-03 8.805795976180171014e-02
1.000000000000000021e-02 8.805551386612386899e-02
1.099999999999999936e-02 8.805245348262656646e-02
1.200000000000000025e-02 8.804891991683930219e-02
1.299999999999999940e-02 8.804478616624619725e-02
1.400000000000000029e-02 8.803990075293825768e-02
1.499999999999999944e-02 8.803418712113521283e-02
1.600000000000000033e-02 8.802726446170931751e-02
1.700000000000000122e-02 8.801881714715956151e-02
1.799999999999999864e-02 8.800891507662801649e-02
1.899999999999999953e-02 8.799706129893980489e-02
2.000000000000000042e-02 8.798317109099380862e-02
2.100000000000000130e-02 8.796603193248044017e-02
2.199999999999999872e-02 8.794445418378410428e-02
2.299999999999999961e-02 8.791828494097794766e-02
2.400000000000000050e-02 8.788604518905289431e-02
2.500000000000000139e-02 8.784677408527158393e-02
2.599999999999999881e-02 8.779688987752429230e-02
2.699999999999999969e-02 8.773158383170479024e-02
2.800000000000000058e-02 8.764867352441843562e-02
2.900000000000000147e-02 8.754477735941562644e-02
2.999999999999999889e-02 8.741397516554666458e-02
3.099999999999999978e-02 8.725080889446354404e-02
3.200000000000000067e-02 8.702792953540276766e-02
3.300000000000000155e-02 8.674948603539392455e-02
3.400000000000000244e-02 8.639596341442186411e-02
3.500000000000000333e-02 8.595513884803154814e-02
3.599999999999999728e-02 8.541366201732852881e-02
3.699999999999999817e-02 8.470058560478062326e-02
3.799999999999999906e-02 8.381770668070495645e-02
3.899999999999999994e-02 8.275825943391655615e-02
4.000000000000000083e-02 8.148417915290033509e-02
4.100000000000000172e-02 7.998144918194875774e-02
4.200000000000000261e-02 7.817627269832500003e-02
4.299999999999999656e-02 7.610218193691578592e-02
4.399999999999999745e-02 7.378867111020190328e-02
4.499999999999999833e-02 7.125222870799331754e-02
4.599999999999999922e-02 6.852761110609573159e-02
4.700000000000000011e-02 6.563586403494452159e-02
4.800000000000000100e-02 6.265198018525579282e-02
4.900000000000000189e-02 5.964287859286070137e-02
5.000000000000000278e-02 5.665015836569549379e-02
5.099999999999999672e-02 5.371202503881583601e-02
5.199999999999999761e-02 5.087519913092999890e-02
5.299999999999999850e-02 4.817940971553837798e-02
5.399999999999999939e-02 4.561861133662645229e-02
5.500000000000000028e-02 4.319954998154466180e-02
5.600000000000000117e-02 4.092415147149575105e-02
5.700000000000000205e-02 3.880089046415492737e-02
5.800000000000000294e-02 3.684865317753251157e-02
5.899999999999999689e-02 3.502604162603920740e-02
5.999999999999999778e-02 3.332133264027085928e-02
6.099999999999999867e-02 3.173102229303812610e-02
6.199999999999999956e-02 3.026177421347136035e-02
6.300000000000000044e-02 2.890615093271572608e-02
6.400000000000000133e-02 2.763884092711441781e-02
6.500000000000000222e-02 2.645568320450289793e-02
6.600000000000000311e-02 2.534733996547965107e-02
6.700000000000000400e-02 2.430848536868625634e-02
6.800000000000000488e-02 2.335264553251246988e-02
6.900000000000000577e-02 2.245060429963999932e-02
7.000000000000000666e-02 2.160158709598338639e-02
7.099999999999999367e-02 2.080199852502186142e-02
7.199999999999999456e-02 2.004790724508914018e-02
7.299999999999999545e-02 1.934474842484885590e-02
7.399999999999999634e-02 1.868016288926627536e-02
7.499999999999999722e-02 1.804958106757898265e-02
7.599999999999999811e-02 1.745085983133358443e-02
7.699999999999999900e-02 1.688278201219369640e-02
7.799999999999999989e-02 1.634823376499253481e-02
7.900000000000000078e-02 1.584076004922620878e-02
8.000000000000000167e-02 1.535674786980309806e-02
8.100000000000000255e-02 1.489460854128321285e-02
8.200000000000000344e-02 1.445283070247875036e-02
8.300000000000000433e-02 1.403337299900102135e-02
8.400000000000000522e-02 1.363438326011309071e-02
8.500000000000000611e-02 1.325159942440231470e-02
8.599999999999999312e-02 1.288408737414016743e-02
8.699999999999999400e-02 1.253174155083325303e-02
8.799999999999999489e-02 1.219422801264315875e-02
8.899999999999999578e-02 1.187257556428884114e-02
8.999999999999999667e-02 1.156272215848259260e-02
9.099999999999999756e-02 1.126390308304231654e-02
9.199999999999999845e-02 1.097605428541654181e-02
9.299999999999999933e-02 1.069982811391811603e-02
9.400000000000000022e-02 1.043487781470280387e-02
9.500000000000000111e-02 1.017884803849713332e-02
9.600000000000000200e-02 9.931377278182357271e-03
9.700000000000000289e-02 9.692627869033540108e-03
9.800000000000000377e-02 9.461179640176347813e-03
9.900000000000000466e-02 9.239800704324110589e-03
1.000000000000000056e-01 9.025338827716763990e-03
1.010000000000000064e-01 8.817071640844305683e-03
1.019999999999999934e-01 8.615871856387862307e-03
1.029999999999999943e-01 8.420966831372982825e-03
1.039999999999999952e-01 8.232710719456083973e-03
1.049999999999999961e-01 8.047185191818616648e-03
1.059999999999999970e-01 7.873648440480614241e-03
1.069999999999999979e-01 7.700111689286357960e-03
1.079999999999999988e-01 7.528015697627195475e-03
1.089999999999999997e-01 7.373013566830639159e-03
1.100000000000000006e-01 7.218011436175914702e-03
1.110000000000000014e-01 7.063009305672362723e-03
1.120000000000000023e-01 6.908007175330163445e-03
1.130000000000000032e-01 6.767445812064245246e-03
1.140000000000000041e-01 6.631275672145935975e-03
1.150000000000000050e-01 6.495105532396601780e-03
1.160000000000000059e-01 6.358935392827092491e-03
1.170000000000000068e-01 6.224007542261722654e-03
1.179999999999999938e-01 6.104184024270966659e-03
1.189999999999999947e-01 5.984360506469632926e-03
1.199999999999999956e-01 5.864536988869338899e-03
1.209999999999999964e-01 5.744713471482659588e-03
1.219999999999999973e-01 5.628885949789446015e-03
1.229999999999999982e-01 5.523008327482216082e-03
1.239999999999999991e-01 5.417130705411390794e-03
1.250000000000000000e-01 5.311253083591116822e-03
1.260000000000000009e-01 5.205375462036674478e-03
1.270000000000000018e-01 5.103624566912555276e-03
1.280000000000000027e-01 5.010278142093251182e-03
1.290000000000000036e-01 4.916931717567828326e-03
1.300000000000000044e-01 4.823585293353353787e-03
1.310000000000000053e-01 4.730238869468231244e-03
1.320000000000000062e-01 4.636555145117014429e-03
1.330000000000000071e-01 4.554186458037720597e-03
1.340000000000000080e-01 4.471817771316878749e-03
1.350000000000000089e-01 4.389449084974672392e-03
1.360000000000000098e-01 4.307080399032821999e-03
1.370000000000000107e-01 4.224789205843217967e-03
1.380000000000000115e-01 4.150815236721396365e-03
1.390000000000000124e-01 4.076841268028025440e-03
1.400000000000000133e-01 4.002867299786858762e-03
1.409999999999999865e-01 3.928893332023443603e-03
1.419999999999999873e-01 3.856055504312353322e-03
1.429999999999999882e-01 3.789705191875886257e-03
1.439999999999999891e-01 3.723354879939677880e-03
1.449999999999999900e-01 3.657004568530956845e-03
1.459999999999999909e-01 3.590654257678965820e-03
1.469999999999999918e-01 3.525829997524641303e-03
1.479999999999999927e-01 3.466058968049012205e-03
1.489999999999999936e-01 3.406287939148475163e-03
1.499999999999999944e-01 3.346516910853844506e-03
1.509999999999999953e-01 3.286745883198171486e-03
1.519999999999999962e-01 3.228318944484190062e-03
1.529999999999999971e-01 3.174456918432480221e-03
1.539999999999999980e-01 3.120594893029105497e-03
1.549999999999999989e-01 3.066732868308230837e-03
1.559999999999999998e-01 3.012870844306455437e-03
1.570000000000000007e-01 2.960391871921729413e-03
1.580000000000000016e-01 2.911671453603377306e-03
1.590000000000000024e-01 2.862951036006231714e-03
1.600000000000000033e-01 2.814230619167752689e-03
1.610000000000000042e-01 2.765510203128031860e-03
1.620000000000000051e-01 2.718249917918683176e-03
1.630000000000000060e-01 2.674142550159806613e-03
1.640000000000000069e-01 2.630035183191384122e-03
1.650000000000000078e-01 2.585927817053859049e-03
1.660000000000000087e-01 2.541820451790489759e-03
1.670000000000000095e-01 2.499170831950957121e-03
1.680000000000000104e-01 2.459046872914701781e-03
1.690000000000000113e-01 2.418922914738191009e-03
1.700000000000000122e-01 2.378798957464929500e-03
1.710000000000000131e-01 2.338675001141407844e-03
1.719999999999999862e-01 2.300649856364024495e-03
1.729999999999999871e-01 2.264073466087311668e-03
1.739999999999999880e-01 2.227497076738337196e-03
1.749999999999999889e-01 2.190920688363563480e-03
1.759999999999999898e-01 2.154344301012614017e-03
1.769999999999999907e-01 2.119989099493246182e-03
1.779999999999999916e-01 2.086677642017541016e-03
1.789999999999999925e-01 2.053366185531673837e-03
1.799999999999999933e-01 2.020054730084610683e-03
1.809999999999999942e-01 1.986743275728604027e-03
1.819999999999999951e-01 1.955775379971474298e-03
1.829999999999999960e-01 1.925431421948154385e-03
1.839999999999999969e-01 1.895087464969688780e-03
1.849999999999999978e-01 1.864743509087084857e-03
1.859999999999999987e-01 1.834399554354724463e-03
1.869999999999999996e-01 1.805663936812979724e-03
1.880000000000000004e-01 1.778197439909023295e-03
1.890000000000000013e-01 1.750730944084467975e-03
1.900000000000000022e-01 1.723264449390925473e-03
1.910000000000000031e-01 1.695797955883353563e-03
1.920000000000000040e-01 1.670186360706764957e-03
1.930000000000000049e-01 1.644887738171411842e-03
1.940000000000000058e-01 1.619589116778064487e-03
1.950000000000000067e-01 1.594290496581088692e-03
1.960000000000000075e-01 1.568991877638353316e-03
1.970000000000000084e-01 1.544953538291728200e-03
1.980000000000000093e-01 1.522078642628048274e-03
1.990000000000000102e-01 1.499203748115130776e-03
2.000000000000000111e-01 1.476328854806466554e-03
2.010000000000000120e-01 1.453453962758914208e-03
2.020000000000000129e-01 1.409230741564071465e-03
2.030000000000000138e-01 1.392241841818768130e-03
2.039999999999999869e-01 1.375252942809466984e-03
2.049999999999999878e-01 1.358264044563785040e-03
2.059999999999999887e-01 1.341275147110739452e-03
2.069999999999999896e-01 1.324286250480834464e-03
2.079999999999999905e-01 1.307297354706163112e-03
2.089999999999999913e-01 1.290308459820505450e-03
2.099999999999999922e-01 1.273319565859446076e-03
2.109999999999999931e-01 1.256330672860494699e-03
2.119999999999999940e-01 1.239341780863215375e-03
2.129999999999999949e-01 1.222352889909375040e-03
2.139999999999999958e-01 1.205364000043092701e-03
2.149999999999999967e-01 1.188375111311012035e-03
2.159999999999999976e-01 1.171386223762481372e-03
2.169999999999999984e-01 1.154397337449753402e-03
2.179999999999999993e-01 1.137408452428204835e-03
2.190000000000000002e-01 1.120419568756570372e-03
2.200000000000000011e-01 1.103430686497201829e-03
2.210000000000000020e-01 1.086441805716349598e-03
2.220000000000000029e-01 1.069452926484475326e-03
2.230000000000000038e-01 1.052464048876589542e-03
2.240000000000000047e-01 1.035475172972627001e-03
2.250000000000000056e-01 1.018486298857853049e-03
2.260000000000000064e-01 1.001497426623321153e-03
2.270000000000000073e-01 9.845085563663694660e-04
2.280000000000000082e-01 9.675196881911696505e-04
2.290000000000000091e-01 9.505308222093467171e-04
2.300000000000000100e-01 9.190997279499993691e-04
2.310000000000000109e-01 9.100750302256727575e-04
2.320000000000000118e-01 9.010503328898439735e-04
2.330000000000000127e-01 8.920256359543041495e-04
2.340000000000000135e-01 8.830009394313264540e-04
2.349999999999999867e-01 8.739762433336923297e-04
2.359999999999999876e-01 8.649515476747146950e-04
2.369999999999999885e-01 8.559268524682691693e-04
2.379999999999999893e-01 8.469021577288218285e-04
2.389999999999999902e-01 8.378774634714634658e-04
2.399999999999999911e-01 8.288527697119407083e-04
2.409999999999999920e-01 8.198280764666946146e-04
2.419999999999999929e-01 8.108033837528974292e-04
2.429999999999999938e-01 8.017786915884950833e-04
2.439999999999999947e-01 7.927539999922502377e-04
2.449999999999999956e-01 7.837293089837898789e-04
2.459999999999999964e-01 7.747046185836559519e-04
2.469999999999999973e-01 7.656799288133587025e-04
2.479999999999999982e-01 7.566552396954342487e-04
2.489999999999999991e-01 7.476305512535071389e-04
2.500000000000000000e-01 7.386058635123564885e-04
2.510000000000000009e-01 7.295811764979869950e-04
2.520000000000000018e-01 7.205564902377073261e-04
2.530000000000000027e-01 7.115318047602108920e-04
2.540000000000000036e-01 7.025071200956649678e-04
2.550000000000000044e-01 6.934824362758077289e-04
2.560000000000000053e-01 6.844577533340516842e-04
2.570000000000000062e-01 6.754330713055944815e-04
2.580000000000000071e-01 6.664083902275402295e-04
2.590000000000000080e-01 6.573837101390316625e-04
2.600000000000000089e-01 6.483590310813890263e-04
2.610000000000000098e-01 6.393343530982670709e-04
2.620000000000000107e-01 6.303096762358201743e-04
2.630000000000000115e-01 6.212850005428847055e-04
2.640000000000000124e-01 6.122603260711762408e-04
2.650000000000000133e-01 6.032356528755048863e-04
2.660000000000000142e-01 5.942109810140107666e-04
2.670000000000000151e-01 5.851863105484203303e-04
2.680000000000000160e-01 5.761616415443275921e-04
2.690000000000000169e-01 5.671369740715017206e-04
2.700000000000000178e-01 5.581123082042245510e-04
2.710000000000000187e-01 5.490876440216608395e-04
2.720000000000000195e-01 5.400629816082670081e-04
2.730000000000000204e-01 5.505283638092617945e-04
2.740000000000000213e-01 5.462001781499116471e-04
2.750000000000000222e-01 5.418719925790249159e-04
2.760000000000000231e-01 5.375438070987382383e-04
2.770000000000000240e-01 5.332156217112582908e-04
2.780000000000000249e-01 5.288874364188633076e-04
2.790000000000000258e-01 5.245592512239066578e-04
2.800000000000000266e-01 5.202310661288204238e-04
2.810000000000000275e-01 5.159028811361183282e-04
2.819999999999999729e-01 5.115746962483995290e-04
2.829999999999999738e-01 5.072465114683504623e-04
2.839999999999999747e-01 5.029183267987515646e-04
2.849999999999999756e-01 4.985901422424790074e-04
2.859999999999999765e-01 4.942619578025100099e-04
2.869999999999999774e-01 4.899337734819271756e-04
2.879999999999999782e-01 4.856055892839222874e-04
2.889999999999999791e-01 4.812774052118027040e-04
2.899999999999999800e-01 4.769492212689956426e-04
2.909999999999999809e-01 4.726210374590535460e-04
2.919999999999999818e-01 4.682928537856604788e-04
2.929999999999999827e-01 4.639646702526379284e-04
2.939999999999999836e-01 4.596364868639514728e-04
2.949999999999999845e-01 4.553083036237170144e-04
2.959999999999999853e-01 4.509801205362089661e-04
2.969999999999999862e-01 4.466519376058672984e-04
2.979999999999999871e-01 4.423237548373053457e-04
2.989999999999999880e-01 4.379955722353193475e-04
2.999999999999999889e-01 4.336673898048969589e-04
3.009999999999999898e-01 4.293392075512263584e-04


==> data_fig_22a_nl.txt <==
-3.009999999999999898e-01 3.958592008071334326e-04
-2.999999999999999889e-01 3.999968642934064399e-04
-2.989999999999999880e-01 4.041345280895544028e-04
-2.979999999999999871e-01 4.082721921861558211e-04
-2.969999999999999862e-01 4.124098565741672021e-04
-2.959999999999999853e-01 4.165475212449051162e-04
-2.949999999999999845e-01 4.206851861900269530e-04
-2.939999999999999836e-01 4.248228514015155253e-04
-2.929999999999999827e-01 4.289605168716625352e-04
-2.919999999999999818e-01 4.330981825930551297e-04
-2.909999999999999809e-01 4.372358485585602886e-04
-2.899999999999999800e-01 4.413735147613125184e-04
-2.889999999999999791e-01 4.455111811947018723e-04
-2.879999999999999782e-01 4.496488478523612102e-04
-2.869999999999999774e-01 4.537865147281557911e-04
-2.859999999999999765e-01 4.579241818161724304e-04
-2.849999999999999756e-01 4.620618491107102849e-04
-2.839999999999999747e-01 4.661995166062703894e-04
-2.829999999999999738e-01 4.703371842975474174e-04
-2.819999999999999729e-01 4.744748521794207906e-04
-2.810000000000000275e-01 4.786125202469476312e-04
-2.800000000000000266e-01 4.827501884953541429e-04
-2.790000000000000258e-01 4.868878569200291596e-04
-2.780000000000000249e-01 4.910255255165163393e-04
-2.770000000000000240e-01 4.951631942805088515e-04
-2.760000000000000231e-01 4.993008632078418420e-04
-2.750000000000000222e-01 5.034385322944885839e-04
-2.740000000000000213e-01 5.075762015365525631e-04
-2.730000000000000204e-01 5.117138709302639001e-04
-2.720000000000000195e-01 5.013111835983265901e-04
-2.710000000000000187e-01 5.100326087943321107e-04
-2.700000000000000178e-01 5.187540370405984130e-04
-2.690000000000000169e-01 5.274754681858245418e-04
-2.680000000000000160e-01 5.361969020885530134e-04
-2.670000000000000151e-01 5.449183386163814922e-04
-2.660000000000000142e-01 5.536397776452510119e-04
-2.650000000000000133e-01 5.623612190587993576e-04
-2.640000000000000124e-01 5.710826627477709342e-04
-2.630000000000000115e-01 5.798041086094849654e-04
-2.620000000000000107e-01 5.885255565473470609e-04
-2.610000000000000098e-01 5.972470064704045846e-04
-2.600000000000000089e-01 6.059684582929411633e-04
-2.590000000000000080e-01 6.146899119341055640e-04
-2.580000000000000071e-01 6.234113673175704961e-04
-2.570000000000000062e-01 6.321328243712210108e-04
-2.560000000000000053e-01 6.408542830268679474e-04
-2.550000000000000044e-01 6.495757432199838208e-04
-2.540000000000000036e-01 6.582972048894616957e-04
-2.530000000000000027e-01 6.670186679773897802e-04
-2.520000000000000018e-01 6.757401324288458619e-04
-2.510000000000000009e-01 6.844615981917080054e-04
-2.500000000000000000e-01 6.931830652164764186e-04
-2.489999999999999991e-01 7.019045334561121226e-04
-2.479999999999999982e-01 7.106260028658850560e-04
-2.469999999999999973e-01 7.193474734032344288e-04
-2.459999999999999964e-01 7.280689450276387267e-04
-2.449999999999999956e-01 7.367904177004954737e-04
-2.439999999999999947e-01 7.455118913850081490e-04
-2.429999999999999938e-01 7.542333660460823208e-04
-2.419999999999999929e-01 7.629548416502280684e-04
-2.409999999999999920e-01 7.716763181654699927e-04
-2.399999999999999911e-01 7.803977955612614566e-04
-2.389999999999999902e-01 7.891192738084065218e-04
-2.379999999999999893e-01 7.978407528789860067e-04
-2.369999999999999885e-01 8.065622327462880969e-04
-2.359999999999999876e-01 8.152837133847440527e-04
-2.349999999999999867e-01 8.240051947698673850e-04
-2.340000000000000135e-01 8.327266768781974764e-04
-2.330000000000000127e-01 8.414481596872478656e-04
-2.320000000000000118e-01 8.501696431754518198e-04
-2.310000000000000109e-01 8.588911273221211352e-04
-2.300000000000000100e-01 8.676126121073984322e-04
-2.290000000000000091e-01 8.982711986771034886e-04
-2.280000000000000082e-01 9.147797608004277613e-04
-2.270000000000000073e-01 9.312883263809789433e-04
-2.260000000000000064e-01 9.477968952381022813e-04
-2.250000000000000056e-01 9.643054672035181055e-04
-2.240000000000000047e-01 9.808140421202744905e-04
-2.230000000000000038e-01 9.973226198418110467e-04
-2.220000000000000029e-01 1.013831200231115085e-03
-2.210000000000000020e-01 1.030339783159953245e-03
-2.200000000000000011e-01 1.046848368508182048e-03
-2.190000000000000002e-01 1.063356956163118193e-03
-2.179999999999999993e-01 1.079865546018970003e-03
-2.169999999999999984e-01 1.096374137976317440e-03
-2.159999999999999976e-01 1.112882731941638526e-03
-2.149999999999999967e-01 1.129391327826879130e-03
-2.139999999999999958e-01 1.145899925549061791e-03
-2.129999999999999949e-01 1.162408525029920989e-03
-2.119999999999999940e-01 1.178917126195575503e-03
-2.109999999999999931e-01 1.195425728976225481e-03
-2.099999999999999922e-01 1.211934333305873151e-03
-2.089999999999999913e-01 1.228442939122069985e-03
-2.079999999999999905e-01 1.244951546365678828e-03
-2.069999999999999896e-01 1.261460154980658570e-03
-2.059999999999999887e-01 1.277968764913864005e-03
-2.049999999999999878e-01 1.294477376114859567e-03
-2.039999999999999869e-01 1.310985988535752576e-03
-2.030000000000000138e-01 1.327494602131030609e-03
-2.020000000000000129e-01 1.344003216857418822e-03
-2.010000000000000120e-01 1.387118259640464195e-03
-2.000000000000000111e-01 1.409376546112127903e-03
-1.990000000000000102e-01 1.431634834420552173e-03
-1.980000000000000093e-01 1.453893124481376968e-03
-1.970000000000000084e-01 1.476151416215331713e-03
-1.960000000000000075e-01 1.499545624644568840e-03
-1.950000000000000067e-01 1.524170808238893386e-03
-1.940000000000000058e-01 1.548795993612303709e-03
-1.930000000000000049e-01 1.573421180681269186e-03
-1.920000000000000040e-01 1.598046369367405904e-03
-1.910000000000000031e-01 1.622977105116440132e-03
-1.900000000000000022e-01 1.649718871203023022e-03
-1.890000000000000013e-01 1.676460638926900162e-03
-1.880000000000000004e-01 1.703202408210949866e-03
-1.869999999999999996e-01 1.729944178982820071e-03
-1.859999999999999987e-01 1.757924931931378757e-03
-1.849999999999999978e-01 1.787475594724558187e-03
-1.839999999999999969e-01 1.817026259051323809e-03
-1.829999999999999960e-01 1.846576924838049623e-03
-1.819999999999999951e-01 1.876127592015748710e-03
-1.809999999999999942e-01 1.906287349295000691e-03
-1.799999999999999933e-01 1.938734174609061918e-03
-1.789999999999999925e-01 1.971181001322472748e-03
-1.779999999999999916e-01 2.003627829367249369e-03
-1.769999999999999907e-01 2.036074658679744125e-03
-1.759999999999999898e-01 2.069540155750223837e-03
-1.749999999999999889e-01 2.105172731133368464e-03
-1.739999999999999880e-01 2.140805307772914324e-03
-1.729999999999999871e-01 2.176437885607149497e-03
-1.719999999999999862e-01 2.212070464578344119e-03
-1.710000000000000131e-01 2.249116603302471571e-03
-1.700000000000000122e-01 2.288209823431425725e-03
-1.690000000000000113e-01 2.327303044667580149e-03
-1.680000000000000104e-01 2.366396266956062068e-03
-1.670000000000000095e-01 2.405489490245566603e-03
-1.660000000000000087e-01 2.447046060707298593e-03
-1.650000000000000078e-01 2.490023964234394649e-03
-1.640000000000000069e-01 2.533001868719447509e-03
-1.630000000000000060e-01 2.575979774114512885e-03
-1.620000000000000051e-01 2.618957680374786774e-03
-1.610000000000000042e-01 2.665009717343875574e-03
-1.600000000000000033e-01 2.712484882387931635e-03
-1.590000000000000024e-01 2.759960048242284837e-03
-1.580000000000000016e-01 2.807435214865829174e-03
-1.570000000000000007e-01 2.854910382220189093e-03
-1.559999999999999998e-01 2.906048837145326635e-03
-1.549999999999999989e-01 2.958534714565347074e-03
-1.539999999999999980e-01 3.011020592648475536e-03
-1.529999999999999971e-01 3.063506471360634247e-03
-1.519999999999999962e-01 3.115992350670031795e-03
-1.509999999999999953e-01 3.172925801080162759e-03
-1.499999999999999944e-01 3.231168004050585796e-03
-1.489999999999999936e-01 3.289410207541758509e-03
-1.479999999999999927e-01 3.347652411526507756e-03
-1.469999999999999918e-01 3.405894615979509609e-03
-1.459999999999999909e-01 3.469058035770920204e-03
-1.449999999999999900e-01 3.533706738347701295e-03
-1.439999999999999891e-01 3.598355441311229010e-03
-1.429999999999999882e-01 3.663004144641026673e-03
-1.419999999999999873e-01 3.727652848318036612e-03
-1.409999999999999865e-01 3.798616749269866522e-03
-1.400000000000000133e-01 3.870685545057118374e-03
-1.390000000000000124e-01 3.942754341110544028e-03
-1.380000000000000115e-01 4.014823137415804259e-03
-1.370000000000000107e-01 4.086891933959578560e-03
-1.360000000000000098e-01 4.167052950039897528e-03
-1.350000000000000089e-01 4.247288332348325181e-03
-1.340000000000000080e-01 4.327523714821705954e-03
-1.330000000000000071e-01 4.407759097451033163e-03
-1.320000000000000062e-01 4.487994480227941972e-03
-1.310000000000000053e-01 4.579233860119290289e-03
-1.300000000000000044e-01 4.670142974611410196e-03
-1.290000000000000036e-01 4.761052089182813037e-03
-1.280000000000000027e-01 4.851961203829045777e-03
-1.270000000000000018e-01 4.942870318545978907e-03
-1.260000000000000009e-01 5.041948843684236278e-03
-1.250000000000000000e-01 5.145035495014275290e-03
-1.239999999999999991e-01 5.248122146368606501e-03
-1.229999999999999982e-01 5.351208797745834328e-03
-1.219999999999999973e-01 5.454295449144652523e-03
-1.209999999999999964e-01 5.567047583218977767e-03
-1.199999999999999956e-01 5.683678835702075417e-03
-1.189999999999999947e-01 5.800310088186703961e-03
-1.179999999999999938e-01 5.916941340672772325e-03
-1.170000000000000068e-01 6.033572593160193773e-03
-1.160000000000000059e-01 6.164867577207668037e-03
-1.150000000000000050e-01 6.297366476139161506e-03
-1.140000000000000041e-01 6.429865375074447949e-03
-1.130000000000000032e-01 6.562364274013307922e-03
-1.120000000000000023e-01 6.699125377475937011e-03
-1.110000000000000014e-01 6.849894284353830881e-03
-1.100000000000000006e-01 7.000663191256575532e-03
-1.089999999999999997e-01 7.151432098182601040e-03
-1.079999999999999988e-01 7.302201005130455440e-03
-1.069999999999999979e-01 7.469547691868126151e-03
-1.059999999999999970e-01 7.638289552689972277e-03
-1.049999999999999961e-01 7.807031413555357360e-03
-1.039999999999999952e-01 7.987395510271562415e-03
-1.029999999999999943e-01 8.170405679724185299e-03
-1.019999999999999934e-01 8.359859373420267664e-03
-1.010000000000000064e-01 8.555413087046383550e-03
-1.000000000000000056e-01 8.757814226831559662e-03
-9.900000000000000466e-02 8.966216969772001361e-03
-9.800000000000000377e-02 9.181320427778862439e-03
-9.700000000000000289e-02 9.406176579104790630e-03
-9.600000000000000200e-02 9.638103614569931699e-03
-9.500000000000000111e-02 9.878475900574152854e-03
-9.400000000000000022e-02 1.012713535441118161e-02
-9.299999999999999933e-02 1.038443139208870478e-02
-9.199999999999999845e-02 1.065264255327979387e-02
-9.099999999999999756e-02 1.093210320899337500e-02
-8.999999999999999667e-02 1.122218068899256266e-02
-8.899999999999999578e-02 1.152293614155989673e-02
-8.799999999999999489e-02 1.183510832577450850e-02
-8.699999999999999400e-02 1.216262542252949386e-02
-8.599999999999999312e-02 1.250449063093294309e-02
-8.500000000000000611e-02 1.286102534454621263e-02
-8.400000000000000522e-02 1.323232990568722241e-02
-8.300000000000000433e-02 1.361930651392655352e-02
-8.200000000000000344e-02 1.402607405932605224e-02
-8.100000000000000255e-02 1.445442150533089720e-02
-8.000000000000000167e-02 1.490245246400411644e-02
-7.900000000000000078e-02 1.537162601201636988e-02
-7.799999999999999989e-02 1.586347615857041857e-02
-7.699999999999999900e-02 1.638149198592084993e-02
-7.599999999999999811e-02 1.693190833090172862e-02
-7.499999999999999722e-02 1.751193357621309496e-02
-7.399999999999999634e-02 1.812274100767485505e-02
-7.299999999999999545e-02 1.876639900940344982e-02
-7.199999999999999456e-02 1.944731990858320284e-02
-7.099999999999999367e-02 2.017743976868830585e-02
-7.000000000000000666e-02 2.095150525551027487e-02
-6.900000000000000577e-02 2.177331260354522027e-02
-6.800000000000000488e-02 2.264633384416935707e-02
-6.700000000000000400e-02 2.357131536859755766e-02
-6.600000000000000311e-02 2.457647917444094263e-02
-6.500000000000000222e-02 2.564876421337972459e-02
-6.400000000000000133e-02 2.679332134012229333e-02
-6.300000000000000044e-02 2.801917921831366745e-02
-6.199999999999999956e-02 2.933037047705531683e-02
-6.099999999999999867e-02 3.075138504516328197e-02
-5.999999999999999778e-02 3.228944768778987950e-02
-5.899999999999999689e-02 3.393816971639137398e-02
-5.800000000000000294e-02 3.570099537679879281e-02
-5.700000000000000205e-02 3.758933262410994042e-02
-5.600000000000000117e-02 3.964345778529535652e-02
-5.500000000000000028e-02 4.184526837177442865e-02
-5.399999999999999939e-02 4.418678590752864177e-02
-5.299999999999999850e-02 4.666644335235693025e-02
-5.199999999999999761e-02 4.927799871709088314e-02
-5.099999999999999672e-02 5.202829561973489753e-02
-5.000000000000000278e-02 5.487937224945049070e-02
-4.900000000000000189e-02 5.778637734272703413e-02
-4.800000000000000100e-02 6.071293298921319470e-02
-4.700000000000000011e-02 6.361937263544209520e-02
-4.599999999999999922e-02 6.644173626583479986e-02
-4.499999999999999833e-02 6.910832057807737849e-02
-4.399999999999999745e-02 7.159747415391359837e-02
-4.299999999999999656e-02 7.387536255458093670e-02
-4.200000000000000261e-02 7.592542487788625505e-02
-4.100000000000000172e-02 7.771854332523292497e-02
-4.000000000000000083e-02 7.922154045114222776e-02
-3.899999999999999994e-02 8.050425075642117512e-02
-3.799999999999999906e-02 8.157945864235272015e-02
-3.699999999999999817e-02 8.248344022531381436e-02
-3.599999999999999728e-02 8.322203981181706955e-02
-3.500000000000000333e-02 8.379265085971182581e-02
-3.400000000000000244e-02 8.426402032414409549e-02
-3.300000000000000155e-02 8.464887674356115499e-02
-3.200000000000000067e-02 8.495888030401309299e-02
-3.099999999999999978e-02 8.521301009604739796e-02
-2.999999999999999889e-02 8.540650469559300795e-02
-2.900000000000000147e-02 8.556662492254561714e-02
-2.800000000000000058e-02 8.569868907514821554e-02
-2.699999999999999969e-02 8.580866029712942711e-02
-2.599999999999999881e-02 8.589980347693128293e-02
-2.500000000000000139e-02 8.597402766619854919e-02
-2.400000000000000050e-02 8.603631846239985503e-02
-2.299999999999999961e-02 8.609058565421984222e-02
-2.199999999999999872e-02 8.613777142758799465e-02
-2.100000000000000130e-02 8.617927782367459932e-02
-2.000000000000000042e-02 8.621527280435564711e-02
-1.899999999999999953e-02 8.624706455427198770e-02
-1.799999999999999864e-02 8.627575018602970380e-02
-1.700000000000000122e-02 8.630178921238512713e-02
-1.600000000000000033e-02 8.632537512682265934e-02
-1.499999999999999944e-02 8.634649893163318102e-02
-1.400000000000000029e-02 8.636547493377558227e-02
-1.299999999999999940e-02 8.638271155533459866e-02
-1.200000000000000025e-02 8.639843921624154599e-02
-1.099999999999999936e-02 8.641262045820392868e-02
-1.000000000000000021e-02 8.642536070833506390e-02
-8.999999999999999320e-03 8.643668840408401388e-02
-8.000000000000000167e-03 8.644690398914534057e-02
-7.000000000000000146e-03 8.645590332418923163e-02
-6.000000000000000125e-03 8.646411476386660355e-02
-5.000000000000000104e-03 8.647095232089087313e-02
-4.000000000000000083e-03 8.647639759955778882e-02
-3.000000000000000062e-03 8.648083151829819015e-02
-2.000000000000000042e-03 8.648425257931309507e-02
-1.000000000000000021e-03 8.648629889368529555e-02
-0.000000000000000000e+00 8.648716958001735622e-02
1.000000000000000021e-03 8.648629889368529555e-02
2.000000000000000042e-03 8.648425257931309507e-02
3.000000000000000062e-03 8.648083151829819015e-02
4.000000000000000083e-03 8.647639759955778882e-02
5.000000000000000104e-03 8.647095232089087313e-02
6.000000000000000125e-03 8.646411476386660355e-02
7.000000000000000146e-03 8.645590332418923163e-02
8.000000000000000167e-03 8.644690398914534057e-02
8.999999999999999320e-03 8.643668840408401388e-02
1.000000000000000021e-02 8.642536070833506390e-02
1.099999999999999936e-02 8.641262045820392868e-02
1.200000000000000025e-02 8.639843921624154599e-02
1.299999999999999940e-02 8.638271155533459866e-02
1.400000000000000029e-02 8.636547493377558227e-02
1.499999999999999944e-02 8.634649893163318102e-02
1.600000000000000033e-02 8.632537512682265934e-02
1.700000000000000122e-02 8.630178921238512713e-02
1.799999999999999864e-02 8.627575018602970380e-02
1.899999999999999953e-02 8.624706455427198770e-02
2.000000000000000042e-02 8.621527280435564711e-02
2.100000000000000130e-02 8.617927782367459932e-02
2.199999999999999872e-02 8.613777142758799465e-02
2.299999999999999961e-02 8.609058565421984222e-02
2.400000000000000050e-02 8.603631846239985503e-02
2.500000000000000139e-02 8.597402766619854919e-02
2.599999999999999881e-02 8.589980347693128293e-02
2.699999999999999969e-02 8.580866029712942711e-02
2.800000000000000058e-02 8.569868907514821554e-02
2.900000000000000147e-02 8.556662492254561714e-02
2.999999999999999889e-02 8.540650469559300795e-02
3.099999999999999978e-02 8.521301009604739796e-02
3.200000000000000067e-02 8.495888030401309299e-02
3.300000000000000155e-02 8.464887674356115499e-02
3.400000000000000244e-02 8.426402032414409549e-02
3.500000000000000333e-02 8.379265085971182581e-02
3.599999999999999728e-02 8.322203981181706955e-02
3.699999999999999817e-02 8.248344022531381436e-02
3.799999999999999906e-02 8.157945864235272015e-02
3.899999999999999994e-02 8.050425075642117512e-02
4.000000000000000083e-02 7.922154045114222776e-02
4.100000000000000172e-02 7.771854332523292497e-02
4.200000000000000261e-02 7.592542487788625505e-02
4.299999999999999656e-02 7.387536255458093670e-02
4.399999999999999745e-02 7.159747415391359837e-02
4.499999999999999833e-02 6.910832057807737849e-02
4.599999999999999922e-02 6.644173626583479986e-02
4.700000000000000011e-02 6.361937263544209520e-02
4.800000000000000100e-02 6.071293298921319470e-02
4.900000000000000189e-02 5.778637734272703413e-02
5.000000000000000278e-02 5.487937224945049070e-02
5.099999999999999672e-02 5.202829561973489753e-02
5.199999999999999761e-02 4.927799871709088314e-02
5.299999999999999850e-02 4.666644335235693025e-02
5.399999999999999939e-02 4.418678590752864177e-02
5.500000000000000028e-02 4.184526837177442865e-02
5.600000000000000117e-02 3.964345778529535652e-02
5.700000000000000205e-02 3.758933262410994042e-02
5.800000000000000294e-02 3.570099537679879281e-02
5.899999999999999689e-02 3.393816971639137398e-02
5.999999999999999778e-02 3.228944768778987950e-02
6.099999999999999867e-02 3.075138504516328197e-02
6.199999999999999956e-02 2.933037047705531683e-02
6.300000000000000044e-02 2.801917921831366745e-02
6.400000000000000133e-02 2.679332134012229333e-02
6.500000000000000222e-02 2.564876421337972459e-02
6.600000000000000311e-02 2.457647917444094263e-02
6.700000000000000400e-02 2.357131536859755766e-02
6.800000000000000488e-02 2.264633384416935707e-02
6.900000000000000577e-02 2.177331260354522027e-02
7.000000000000000666e-02 2.095150525551027487e-02
7.099999999999999367e-02 2.017743976868830585e-02
7.199999999999999456e-02 1.944731990858320284e-02
7.299999999999999545e-02 1.876639900940344982e-02
7.399999999999999634e-02 1.812274100767485505e-02
7.499999999999999722e-02 1.751193357621309496e-02
7.599999999999999811e-02 1.693190833090172862e-02
7.699999999999999900e-02 1.638149198592084993e-02
7.799999999999999989e-02 1.586347615857041857e-02
7.900000000000000078e-02 1.537162601201636988e-02
8.000000000000000167e-02 1.490245246400411644e-02
8.100000000000000255e-02 1.445442150533089720e-02
8.200000000000000344e-02 1.402607405932605224e-02
8.300000000000000433e-02 1.361930651392655352e-02
8.400000000000000522e-02 1.323232990568722241e-02
8.500000000000000611e-02 1.286102534454621263e-02
8.599999999999999312e-02 1.250449063093294309e-02
8.699999999999999400e-02 1.216262542252949386e-02
8.799999999999999489e-02 1.183510832577450850e-02
8.899999999999999578e-02 1.152293614155989673e-02
8.999999999999999667e-02 1.122218068899256266e-02
9.099999999999999756e-02 1.093210320899337500e-02
9.199999999999999845e-02 1.065264255327979387e-02
9.299999999999999933e-02 1.038443139208870478e-02
9.400000000000000022e-02 1.012713535441118161e-02
9.500000000000000111e-02 9.878475900574152854e-03
9.600000000000000200e-02 9.638103614569931699e-03
9.700000000000000289e-02 9.406176579104790630e-03
9.800000000000000377e-02 9.181320427778862439e-03
9.900000000000000466e-02 8.966216969772001361e-03
1.000000000000000056e-01 8.757814226831559662e-03
1.010000000000000064e-01 8.555413087046383550e-03
1.019999999999999934e-01 8.359859373420267664e-03
1.029999999999999943e-01 8.170405679724185299e-03
1.039999999999999952e-01 7.987395510271562415e-03
1.049999999999999961e-01 7.807031413555357360e-03
1.059999999999999970e-01 7.638289552689972277e-03
1.069999999999999979e-01 7.469547691868126151e-03
1.079999999999999988e-01 7.302201005130455440e-03
1.089999999999999997e-01 7.151432098182601040e-03
1.100000000000000006e-01 7.000663191256575532e-03
1.110000000000000014e-01 6.849894284353830881e-03
1.120000000000000023e-01 6.699125377475937011e-03
1.130000000000000032e-01 6.562364274013307922e-03
1.140000000000000041e-01 6.429865375074447949e-03
1.150000000000000050e-01 6.297366476139161506e-03
1.160000000000000059e-01 6.164867577207668037e-03
1.170000000000000068e-01 6.033572593160193773e-03
1.179999999999999938e-01 5.916941340672772325e-03
1.189999999999999947e-01 5.800310088186703961e-03
1.199999999999999956e-01 5.683678835702075417e-03
1.209999999999999964e-01 5.567047583218977767e-03
1.219999999999999973e-01 5.454295449144652523e-03
1.229999999999999982e-01 5.351208797745834328e-03
1.239999999999999991e-01 5.248122146368606501e-03
1.250000000000000000e-01 5.145035495014275290e-03
1.260000000000000009e-01 5.041948843684236278e-03
1.270000000000000018e-01 4.942870318545978907e-03
1.280000000000000027e-01 4.851961203829045777e-03
1.290000000000000036e-01 4.761052089182813037e-03
1.300000000000000044e-01 4.670142974611410196e-03
1.310000000000000053e-01 4.579233860119290289e-03
1.320000000000000062e-01 4.487994480227941972e-03
1.330000000000000071e-01 4.407759097451033163e-03
1.340000000000000080e-01 4.327523714821705954e-03
1.350000000000000089e-01 4.247288332348325181e-03
1.360000000000000098e-01 4.167052950039897528e-03
1.370000000000000107e-01 4.086891933959578560e-03
1.380000000000000115e-01 4.014823137415804259e-03
1.390000000000000124e-01 3.942754341110544028e-03
1.400000000000000133e-01 3.870685545057118374e-03
1.409999999999999865e-01 3.798616749269866522e-03
1.419999999999999873e-01 3.727652848318036612e-03
1.429999999999999882e-01 3.663004144641026673e-03
1.439999999999999891e-01 3.598355441311229010e-03
1.449999999999999900e-01 3.533706738347701295e-03
1.459999999999999909e-01 3.469058035770920204e-03
1.469999999999999918e-01 3.405894615979509609e-03
1.479999999999999927e-01 3.347652411526507756e-03
1.489999999999999936e-01 3.289410207541758509e-03
1.499999999999999944e-01 3.231168004050585796e-03
1.509999999999999953e-01 3.172925801080162759e-03
1.519999999999999962e-01 3.115992350670031795e-03
1.529999999999999971e-01 3.063506471360634247e-03
1.539999999999999980e-01 3.011020592648475536e-03
1.549999999999999989e-01 2.958534714565347074e-03
1.559999999999999998e-01 2.906048837145326635e-03
1.570000000000000007e-01 2.854910382220189093e-03
1.580000000000000016e-01 2.807435214865829174e-03
1.590000000000000024e-01 2.759960048242284837e-03
1.600000000000000033e-01 2.712484882387931635e-03
1.610000000000000042e-01 2.665009717343875574e-03
1.620000000000000051e-01 2.618957680374786774e-03
1.630000000000000060e-01 2.575979774114512885e-03
1.640000000000000069e-01 2.533001868719447509e-03
1.650000000000000078e-01 2.490023964234394649e-03
1.660000000000000087e-01 2.447046060707298593e-03
1.670000000000000095e-01 2.405489490245566603e-03
1.680000000000000104e-01 2.366396266956062068e-03
1.690000000000000113e-01 2.327303044667580149e-03
1.700000000000000122e-01 2.288209823431425725e-03
1.710000000000000131e-01 2.249116603302471571e-03
1.719999999999999862e-01 2.212070464578344119e-03
1.729999999999999871e-01 2.176437885607149497e-03
1.739999999999999880e-01 2.140805307772914324e-03
1.749999999999999889e-01 2.105172731133368464e-03
1.759999999999999898e-01 2.069540155750223837e-03
1.769999999999999907e-01 2.036074658679744125e-03
1.779999999999999916e-01 2.003627829367249369e-03
1.789999999999999925e-01 1.971181001322472748e-03
1.799999999999999933e-01 1.938734174609061918e-03
1.809999999999999942e-01 1.906287349295000691e-03
1.819999999999999951e-01 1.876127592015748710e-03
1.829999999999999960e-01 1.846576924838049623e-03
1.839999999999999969e-01 1.817026259051323809e-03
1.849999999999999978e-01 1.787475594724558187e-03
1.859999999999999987e-01 1.757924931931378757e-03
1.869999999999999996e-01 1.729944178982820071e-03
1.880000000000000004e-01 1.703202408210949866e-03
1.890000000000000013e-01 1.676460638926900162e-03
1.900000000000000022e-01 1.649718871203023022e-03
1.910000000000000031e-01 1.622977105116440132e-03
1.920000000000000040e-01 1.598046369367405904e-03
1.930000000000000049e-01 1.573421180681269186e-03
1.940000000000000058e-01 1.548795993612303709e-03
1.950000000000000067e-01 1.524170808238893386e-03
1.960000000000000075e-01 1.499545624644568840e-03
1.970000000000000084e-01 1.476151416215331713e-03
1.980000000000000093e-01 1.453893124481376968e-03
1.990000000000000102e-01 1.431634834420552173e-03
2.000000000000000111e-01 1.409376546112127903e-03
2.010000000000000120e-01 1.387118259640464195e-03
2.020000000000000129e-01 1.344003216857418822e-03
2.030000000000000138e-01 1.327494602131030609e-03
2.039999999999999869e-01 1.310985988535752576e-03
2.049999999999999878e-01 1.294477376114859567e-03
2.059999999999999887e-01 1.277968764913864005e-03
2.069999999999999896e-01 1.261460154980658570e-03
2.079999999999999905e-01 1.244951546365678828e-03
2.089999999999999913e-01 1.228442939122069985e-03
2.099999999999999922e-01 1.211934333305873151e-03
2.109999999999999931e-01 1.195425728976225481e-03
2.119999999999999940e-01 1.178917126195575503e-03
2.129999999999999949e-01 1.162408525029920989e-03
2.139999999999999958e-01 1.145899925549061791e-03
2.149999999999999967e-01 1.129391327826879130e-03
2.159999999999999976e-01 1.112882731941638526e-03
2.169999999999999984e-01 1.096374137976317440e-03
2.179999999999999993e-01 1.079865546018970003e-03
2.190000000000000002e-01 1.063356956163118193e-03
2.200000000000000011e-01 1.046848368508182048e-03
2.210000000000000020e-01 1.030339783159953245e-03
2.220000000000000029e-01 1.013831200231115085e-03
2.230000000000000038e-01 9.973226198418110467e-04
2.240000000000000047e-01 9.808140421202744905e-04
2.250000000000000056e-01 9.643054672035181055e-04
2.260000000000000064e-01 9.477968952381022813e-04
2.270000000000000073e-01 9.312883263809789433e-04
2.280000000000000082e-01 9.147797608004277613e-04
2.290000000000000091e-01 8.982711986771034886e-04
2.300000000000000100e-01 8.676126121073984322e-04
2.310000000000000109e-01 8.588911273221211352e-04
2.320000000000000118e-01 8.501696431754518198e-04
2.330000000000000127e-01 8.414481596872478656e-04
2.340000000000000135e-01 8.327266768781974764e-04
2.349999999999999867e-01 8.240051947698673850e-04
2.359999999999999876e-01 8.152837133847440527e-04
2.369999999999999885e-01 8.065622327462880969e-04
2.379999999999999893e-01 7.978407528789860067e-04
2.389999999999999902e-01 7.891192738084065218e-04
2.399999999999999911e-01 7.803977955612614566e-04
2.409999999999999920e-01 7.716763181654699927e-04
2.419999999999999929e-01 7.629548416502280684e-04
2.429999999999999938e-01 7.542333660460823208e-04
2.439999999999999947e-01 7.455118913850081490e-04
2.449999999999999956e-01 7.367904177004954737e-04
2.459999999999999964e-01 7.280689450276387267e-04
2.469999999999999973e-01 7.193474734032344288e-04
2.479999999999999982e-01 7.106260028658850560e-04
2.489999999999999991e-01 7.019045334561121226e-04
2.500000000000000000e-01 6.931830652164764186e-04
2.510000000000000009e-01 6.844615981917080054e-04
2.520000000000000018e-01 6.757401324288458619e-04
2.530000000000000027e-01 6.670186679773897802e-04
2.540000000000000036e-01 6.582972048894616957e-04
2.550000000000000044e-01 6.495757432199838208e-04
2.560000000000000053e-01 6.408542830268679474e-04
2.570000000000000062e-01 6.321328243712210108e-04
2.580000000000000071e-01 6.234113673175704961e-04
2.590000000000000080e-01 6.146899119341055640e-04
2.600000000000000089e-01 6.059684582929411633e-04
2.610000000000000098e-01 5.972470064704045846e-04
2.620000000000000107e-01 5.885255565473470609e-04
2.630000000000000115e-01 5.798041086094849654e-04
2.640000000000000124e-01 5.710826627477709342e-04
2.650000000000000133e-01 5.623612190587993576e-04
2.660000000000000142e-01 5.536397776452510119e-04
2.670000000000000151e-01 5.449183386163814922e-04
2.680000000000000160e-01 5.361969020885530134e-04
2.690000000000000169e-01 5.274754681858245418e-04
2.700000000000000178e-01 5.187540370405984130e-04
2.710000000000000187e-01 5.100326087943321107e-04
2.720000000000000195e-01 5.013111835983265901e-04
2.730000000000000204e-01 5.117138709302639001e-04
2.740000000000000213e-01 5.075762015365525631e-04
2.750000000000000222e-01 5.034385322944885839e-04
2.760000000000000231e-01 4.993008632078418420e-04
2.770000000000000240e-01 4.951631942805088515e-04
2.780000000000000249e-01 4.910255255165163393e-04
2.790000000000000258e-01 4.868878569200291596e-04
2.800000000000000266e-01 4.827501884953541429e-04
2.810000000000000275e-01 4.786125202469476312e-04
2.819999999999999729e-01 4.744748521794207906e-04
2.829999999999999738e-01 4.703371842975474174e-04
2.839999999999999747e-01 4.661995166062703894e-04
2.849999999999999756e-01 4.620618491107102849e-04
2.859999999999999765e-01 4.579241818161724304e-04
2.869999999999999774e-01 4.537865147281557911e-04
2.879999999999999782e-01 4.496488478523612102e-04
2.889999999999999791e-01 4.455111811947018723e-04
2.899999999999999800e-01 4.413735147613125184e-04
2.909999999999999809e-01 4.372358485585602886e-04
2.919999999999999818e-01 4.330981825930551297e-04
2.929999999999999827e-01 4.289605168716625352e-04
2.939999999999999836e-01 4.248228514015155253e-04
2.949999999999999845e-01 4.206851861900269530e-04
2.959999999999999853e-01 4.165475212449051162e-04
2.969999999999999862e-01 4.124098565741672021e-04
2.979999999999999871e-01 4.082721921861558211e-04
2.989999999999999880e-01 4.041345280895544028e-04
2.999999999999999889e-01 3.999968642934064399e-04
3.009999999999999898e-01 3.958592008071334326e-04
3.019999999999999907e-01 3.917215376405547831e-04
3.029999999999999916e-01 3.875838748039085041e-04
3.039999999999999925e-01 3.834462123078761012e-04
3.049999999999999933e-01 3.793085501636042568e-04
3.059999999999999942e-01 3.751708883827307430e-04
3.069999999999999951e-01 3.710332269774132608e-04
3.079999999999999960e-01 3.661641744860739045e-04
3.089999999999999969e-01 3.635756353884866043e-04
3.099999999999999978e-01 3.609870965916685335e-04


==> data_fig_22b_lin.txt <==
-3.009999999999999898e-01 1.840546345471445484e-04
-2.999999999999999889e-01 1.858442822066909905e-04
-2.989999999999999880e-01 1.876384638887604751e-04
-2.979999999999999871e-01 1.894370507665365730e-04
-2.969999999999999862e-01 1.912399185491597787e-04
-2.959999999999999853e-01 1.930469472984004155e-04
-2.949999999999999845e-01 1.948580212532954664e-04
-2.939999999999999836e-01 1.966730286624078885e-04
-2.929999999999999827e-01 1.984918616233801412e-04
-2.919999999999999818e-01 2.003144159294634988e-04
-2.909999999999999809e-01 2.021405909227172654e-04
-2.899999999999999800e-01 2.039702893535839674e-04
-2.889999999999999791e-01 2.058034172465570289e-04
-2.879999999999999782e-01 2.076398837716692588e-04
-2.869999999999999774e-01 2.094796011215421827e-04
-2.859999999999999765e-01 2.113224843937453368e-04
-2.849999999999999756e-01 2.131684514782271886e-04
-2.839999999999999747e-01 2.150174229495880772e-04
-2.829999999999999738e-01 2.168693219639768145e-04
-2.819999999999999729e-01 2.187240741604001533e-04
-2.810000000000000275e-01 2.205816075662465751e-04
-2.800000000000000266e-01 2.224418525068321158e-04
-2.790000000000000258e-01 2.243047415187853790e-04
-2.780000000000000249e-01 2.261702092670986428e-04
-2.770000000000000240e-01 2.280381924656777414e-04
-2.760000000000000231e-01 2.299086298012321570e-04
-2.750000000000000222e-01 2.317814618603540480e-04
-2.740000000000000213e-01 2.336566310596421240e-04
-2.730000000000000204e-01 2.355340815787322118e-04
-2.720000000000000195e-01 2.301550948132340406e-04
-2.710000000000000187e-01 2.341918448493347728e-04
-2.700000000000000178e-01 2.382564206149725701e-04
-2.690000000000000169e-01 2.423474220606859771e-04
-2.680000000000000160e-01 2.464635332854325117e-04
-2.670000000000000151e-01 2.506035170233978488e-04
-2.660000000000000142e-01 2.547662094829907073e-04
-2.650000000000000133e-01 2.589505155218724567e-04
-2.640000000000000124e-01 2.631554041410390449e-04
-2.630000000000000115e-01 2.673799042805971690e-04
-2.620000000000000107e-01 2.716231008998439521e-04
-2.610000000000000098e-01 2.758841313244928418e-04
-2.600000000000000089e-01 2.801621818443219680e-04
-2.590000000000000080e-01 2.844564845450873645e-04
-2.580000000000000071e-01 2.887663143592163716e-04
-2.570000000000000062e-01 2.930909863205277753e-04
-2.560000000000000053e-01 2.974298530089936683e-04
-2.550000000000000044e-01 3.017823021723457441e-04
-2.540000000000000036e-01 3.061477545121115838e-04
-2.530000000000000027e-01 3.105256616224380149e-04
-2.520000000000000018e-01 3.149155040708150120e-04
-2.510000000000000009e-01 3.193167896105304337e-04
-2.500000000000000000e-01 3.237290515153893699e-04
-2.489999999999999991e-01 3.281518470278803399e-04
-2.479999999999999982e-01 3.325847559125984926e-04
-2.469999999999999973e-01 3.370273791073268000e-04
-2.459999999999999964e-01 3.414793374647175756e-04
-2.449999999999999956e-01 3.459402705780421612e-04
-2.439999999999999947e-01 3.504098356849493401e-04
-2.429999999999999938e-01 3.548877066436299148e-04
-2.419999999999999929e-01 3.593735729761925505e-04
-2.409999999999999920e-01 3.638671389744504146e-04
-2.399999999999999911e-01 3.683681228636743066e-04
-2.389999999999999902e-01 3.728762560201972966e-04
-2.379999999999999893e-01 3.773912822390711229e-04
-2.369999999999999885e-01 3.819129570482498797e-04
-2.359999999999999876e-01 3.864410470660487127e-04
-2.349999999999999867e-01 3.909753293988606757e-04
-2.340000000000000135e-01 3.955155910763425852e-04
-2.330000000000000127e-01 4.000616285214913127e-04
-2.320000000000000118e-01 4.046132470532131297e-04
-2.310000000000000109e-01 4.091702604191791012e-04
-2.300000000000000100e-01 4.137324903569102302e-04
-2.290000000000000091e-01 4.311119554479213279e-04
-2.280000000000000082e-01 4.400944620136587539e-04
-2.270000000000000073e-01 4.491009893263336037e-04
-2.260000000000000064e-01 4.581301206933773365e-04
-2.250000000000000056e-01 4.671805455206835670e-04
-2.240000000000000047e-01 4.762510498605926151e-04
-2.230000000000000038e-01 4.853405079194064156e-04
-2.220000000000000029e-01 4.944478744169664240e-04
-2.210000000000000020e-01 5.035721777037358233e-04
-2.200000000000000011e-01 5.127125135521341066e-04
-2.190000000000000002e-01 5.218680395487439302e-04
-2.179999999999999993e-01 5.310379700226619580e-04
-2.169999999999999984e-01 5.402215714528329875e-04
-2.159999999999999976e-01 5.494181583038411495e-04
-2.149999999999999967e-01 5.586270892454449268e-04
-2.139999999999999958e-01 5.678477637162358815e-04
-2.129999999999999949e-01 5.770796187962800401e-04
-2.119999999999999940e-01 5.863221263575403314e-04
-2.109999999999999931e-01 5.955747904643322009e-04
-2.099999999999999922e-01 6.048371449991117805e-04
-2.089999999999999913e-01 6.141087514915887207e-04
-2.079999999999999905e-01 6.233891971315166404e-04
-2.069999999999999896e-01 6.326780929476176095e-04
-2.059999999999999887e-01 6.419750721369401171e-04
-2.049999999999999878e-01 6.512797885305991567e-04
-2.039999999999999869e-01 6.605919151832945766e-04
-2.030000000000000138e-01 6.699111430752896024e-04
-2.020000000000000129e-01 6.792371799166971704e-04
-2.010000000000000120e-01 7.038021823834008164e-04
-2.000000000000000111e-01 7.164290366113214856e-04
-1.990000000000000102e-01 7.290668134388689995e-04
-1.980000000000000093e-01 7.417149545491715651e-04
-1.970000000000000084e-01 7.543729386263434318e-04
-1.960000000000000075e-01 7.676748444252628773e-04
-1.950000000000000067e-01 7.816884261329606247e-04
-1.940000000000000058e-01 7.957124093059363265e-04
-1.930000000000000049e-01 8.097462535159099476e-04
-1.920000000000000040e-01 8.237894547935216459e-04
-1.910000000000000031e-01 8.380145461807360450e-04
-1.900000000000000022e-01 8.532636125886125869e-04
-1.890000000000000013e-01 8.685221078466298910e-04
-1.880000000000000004e-01 8.837895435918287270e-04
-1.869999999999999996e-01 8.990654643570010918e-04
-1.859999999999999987e-01 9.150444015344488683e-04
-1.849999999999999978e-01 9.319085069968130854e-04
-1.839999999999999969e-01 9.487813868001439927e-04
-1.829999999999999960e-01 9.656625810062558542e-04
-1.819999999999999951e-01 9.825516610666362380e-04
-1.809999999999999942e-01 9.997885138910490074e-04
-1.799999999999999933e-01 1.018303588613634746e-03
-1.789999999999999925e-01 1.036826637441364907e-03
-1.779999999999999916e-01 1.055357240503022268e-03
-1.769999999999999907e-01 1.073895006742263706e-03
-1.759999999999999898e-01 1.093005648989827782e-03
-1.749999999999999889e-01 1.113319886497845168e-03
-1.739999999999999880e-01 1.133641294254374892e-03
-1.729999999999999871e-01 1.153969493455157510e-03
-1.719999999999999862e-01 1.174304131403287703e-03
-1.710000000000000131e-01 1.195425393899405891e-03
-1.700000000000000122e-01 1.217674587106422042e-03
-1.690000000000000113e-01 1.239930133730391976e-03
-1.680000000000000104e-01 1.262191697692220367e-03
-1.670000000000000095e-01 1.284458966123985758e-03
-1.660000000000000087e-01 1.308080950284711474e-03
-1.650000000000000078e-01 1.332478772683537817e-03
-1.640000000000000069e-01 1.356882153866731432e-03
-1.630000000000000060e-01 1.381290799211785372e-03
-1.620000000000000051e-01 1.405704434498079251e-03
-1.610000000000000042e-01 1.431793673888439406e-03
-1.600000000000000033e-01 1.458651416051848834e-03
-1.590000000000000024e-01 1.485513962054429982e-03
-1.580000000000000016e-01 1.512381055922322037e-03
-1.570000000000000007e-01 1.539252459511519181e-03
-1.559999999999999998e-01 1.568100238387205164e-03
-1.549999999999999989e-01 1.597668288154381437e-03
-1.539999999999999980e-01 1.627240388536337502e-03
-1.529999999999999971e-01 1.656816322637856293e-03
-1.519999999999999962e-01 1.686395888752154374e-03
-1.509999999999999953e-01 1.718351832966780093e-03
-1.499999999999999944e-01 1.750998768417231025e-03
-1.489999999999999936e-01 1.783649021682531637e-03
-1.479999999999999927e-01 1.816302413837375933e-03
-1.469999999999999918e-01 1.848958778579428948e-03
-1.459999999999999909e-01 1.884219371303617538e-03
-1.449999999999999900e-01 1.920254957622061437e-03
-1.439999999999999891e-01 1.956293144400486801e-03
-1.429999999999999882e-01 1.992333790524198830e-03
-1.419999999999999873e-01 2.028376764898631550e-03
-1.409999999999999865e-01 2.067726757552285424e-03
-1.400000000000000133e-01 2.107645114742340633e-03
-1.390000000000000124e-01 2.147565390041029140e-03
-1.380000000000000115e-01 2.187487478435510939e-03
-1.370000000000000107e-01 2.227411282436960859e-03
-1.360000000000000098e-01 2.271530975330143809e-03
-1.350000000000000089e-01 2.315680347910101418e-03
-1.340000000000000080e-01 2.359831014675770316e-03
-1.330000000000000071e-01 2.403982904321535011e-03
-1.320000000000000062e-01 2.448135950683831726e-03
-1.310000000000000053e-01 2.497948661712301108e-03
-1.300000000000000044e-01 2.547576033345313237e-03
-1.290000000000000036e-01 2.597204125699952709e-03
-1.280000000000000027e-01 2.646832898235652095e-03
-1.270000000000000018e-01 2.696462313395920490e-03
-1.260000000000000009e-01 2.750263994063091143e-03
-1.250000000000000000e-01 2.806094090774317613e-03
-1.239999999999999991e-01 2.861924465616816869e-03
-1.229999999999999982e-01 2.917755102624713156e-03
-1.219999999999999973e-01 2.973585987031128215e-03
-1.209999999999999964e-01 3.034320030619562080e-03
-1.199999999999999956e-01 3.097012774099204991e-03
-1.189999999999999947e-01 3.159705550825339833e-03
-1.179999999999999938e-01 3.222398358857503625e-03
-1.170000000000000068e-01 3.285091196403360989e-03
-1.160000000000000059e-01 3.355200232553420120e-03
-1.150000000000000050e-01 3.425916346582313834e-03
-1.140000000000000041e-01 3.496632497903011307e-03
-1.130000000000000032e-01 3.567348684297794777e-03
-1.120000000000000023e-01 3.640210402168572376e-03
-1.110000000000000014e-01 3.720170490527998936e-03
-1.100000000000000006e-01 3.800130942328581573e-03
-1.089999999999999997e-01 3.880091735101072036e-03
-1.079999999999999988e-01 3.960052848190901559e-03
-1.069999999999999979e-01 4.048427505848814500e-03
-1.059999999999999970e-01 4.137517401654492930e-03
-1.049999999999999961e-01 4.226608168857129422e-03
-1.039999999999999952e-01 4.321625915623785938e-03
-1.029999999999999943e-01 4.418003436791756618e-03
-1.019999999999999934e-01 4.517680693220251648e-03
-1.010000000000000064e-01 4.620494351891876045e-03
-1.000000000000000056e-01 4.726832772300392296e-03
-9.900000000000000466e-02 4.836273236299965146e-03
-9.800000000000000377e-02 4.949181307621116493e-03
-9.700000000000000289e-02 5.067156499617634334e-03
-9.600000000000000200e-02 5.188820592568740842e-03
-9.500000000000000111e-02 5.314904239751541172e-03
-9.400000000000000022e-02 5.445338975000271579e-03
-9.299999999999999933e-02 5.580326216657459371e-03
-9.199999999999999845e-02 5.721086243264889362e-03
-9.099999999999999756e-02 5.867823846599944972e-03
-8.999999999999999667e-02 6.020231818407530133e-03
-8.899999999999999578e-02 6.178368764724231910e-03
-8.799999999999999489e-02 6.342648058688809230e-03
-8.699999999999999400e-02 6.515226636972304593e-03
-8.599999999999999312e-02 6.695612107402926921e-03
-8.500000000000000611e-02 6.884023073483435881e-03
-8.400000000000000522e-02 7.080546459660471206e-03
-8.300000000000000433e-02 7.285718210361835645e-03
-8.200000000000000344e-02 7.501869512805597884e-03
-8.100000000000000255e-02 7.730067912532678082e-03
-8.000000000000000167e-02 7.969322693172121302e-03
-7.900000000000000078e-02 8.220503276995642233e-03
-7.799999999999999989e-02 8.484547183146985694e-03
-7.699999999999999900e-02 8.763508879690570103e-03
-7.599999999999999811e-02 9.061046665975333592e-03
-7.499999999999999722e-02 9.375694283899678461e-03
-7.399999999999999634e-02 9.708209587798168408e-03
-7.299999999999999545e-02 1.005988295678873594e-02
-7.199999999999999456e-02 1.043341468208248794e-02
-7.099999999999999367e-02 1.083598590478533803e-02
-7.000000000000000666e-02 1.126466803819896334e-02
-6.900000000000000577e-02 1.172188908974673358e-02
-6.800000000000000488e-02 1.220988620604574783e-02
-6.700000000000000400e-02 1.272922322729128954e-02
-6.600000000000000311e-02 1.329737256913381474e-02
-6.500000000000000222e-02 1.390666269068624797e-02
-6.400000000000000133e-02 1.456055629279203421e-02
-6.300000000000000044e-02 1.526492218183549306e-02
-6.199999999999999956e-02 1.602263943887539607e-02
-6.099999999999999867e-02 1.684976496343891864e-02
-5.999999999999999778e-02 1.775153765113109128e-02
-5.899999999999999689e-02 1.872478211887004459e-02
-5.800000000000000294e-02 1.977262374305377088e-02
-5.700000000000000205e-02 2.090338631142122858e-02
-5.600000000000000117e-02 2.214626969906150628e-02
-5.500000000000000028e-02 2.349182831121625001e-02
-5.399999999999999939e-02 2.493769733995672422e-02
-5.299999999999999850e-02 2.648691803384553567e-02
-5.199999999999999761e-02 2.813904703066606033e-02
-5.099999999999999672e-02 2.991181771958045799e-02
-5.000000000000000278e-02 3.178805252931907882e-02
-4.900000000000000189e-02 3.374443644152391730e-02
-4.800000000000000100e-02 3.576743473213222363e-02
-4.700000000000000011e-02 3.784199588137966697e-02
-4.599999999999999922e-02 3.994339224226926832e-02
-4.499999999999999833e-02 4.204588000485938448e-02
-4.399999999999999745e-02 4.412189706522244570e-02
-4.299999999999999656e-02 4.615437867917127068e-02
-4.200000000000000261e-02 4.812802846301682952e-02
-4.100000000000000172e-02 5.002346227887798091e-02
-4.000000000000000083e-02 5.181605272377828170e-02
-3.899999999999999994e-02 5.351788042299897991e-02
-3.799999999999999906e-02 5.512162201001066103e-02
-3.699999999999999817e-02 5.663449256170749457e-02
-3.599999999999999728e-02 5.804303395578921249e-02
-3.500000000000000333e-02 5.932623303751415750e-02
-3.400000000000000244e-02 6.051515206519268719e-02
-3.300000000000000155e-02 6.161008233966069197e-02
-3.200000000000000067e-02 6.260762059014053638e-02
-3.099999999999999978e-02 6.352217343736360489e-02
-2.999999999999999889e-02 6.431905111325288138e-02
-2.900000000000000147e-02 6.503931905169509087e-02
-2.800000000000000058e-02 6.568336944733535465e-02
-2.699999999999999969e-02 6.625756700029386548e-02
-2.599999999999999881e-02 6.676342780877574101e-02
-2.500000000000000139e-02 6.719511527679344898e-02
-2.400000000000000050e-02 6.756691022262910351e-02
-2.299999999999999961e-02 6.789151091709272334e-02
-2.199999999999999872e-02 6.817035022256408283e-02
-2.100000000000000130e-02 6.841068743326933488e-02
-2.000000000000000042e-02 6.860818622229451769e-02
-1.899999999999999953e-02 6.877073386308439618e-02
-1.799999999999999864e-02 6.890878711260829681e-02
-1.700000000000000122e-02 6.902274301634374332e-02
-1.600000000000000033e-02 6.911771239189527793e-02
-1.499999999999999944e-02 6.919291400786992119e-02
-1.400000000000000029e-02 6.925216081888255215e-02
-1.299999999999999940e-02 6.930047629960389699e-02
-1.200000000000000025e-02 6.933958000965455282e-02
-1.099999999999999936e-02 6.937110278009969710e-02
-1.000000000000000021e-02 6.939674616898562631e-02
-8.999999999999999320e-03 6.941568959638384773e-02
-8.000000000000000167e-03 6.943150880367170152e-02
-7.000000000000000146e-03 6.944480754220398733e-02
-6.000000000000000125e-03 6.945519761300084083e-02
-5.000000000000000104e-03 6.946404610074810582e-02
-4.000000000000000083e-03 6.947074752435525302e-02
-3.000000000000000062e-03 6.947570267518402010e-02
-2.000000000000000042e-03 6.947911830866806970e-02
-1.000000000000000021e-03 6.948145755547169289e-02
-0.000000000000000000e+00 6.948185449570787320e-02
1.000000000000000021e-03 6.948145755547169289e-02
2.000000000000000042e-03 6.947911830866806970e-02
3.000000000000000062e-03 6.947570267518402010e-02
4.000000000000000083e-03 6.947074752435525302e-02
5.000000000000000104e-03 6.946404610074810582e-02
6.000000000000000125e-03 6.945519761300084083e-02
7.000000000000000146e-03 6.944480754220398733e-02
8.000000000000000167e-03 6.943150880367170152e-02
8.999999999999999320e-03 6.941568959638384773e-02
1.000000000000000021e-02 6.939674616898562631e-02
1.099999999999999936e-02 6.937110278009969710e-02
1.200000000000000025e-02 6.933958000965455282e-02
1.299999999999999940e-02 6.930047629960389699e-02
1.400000000000000029e-02 6.925216081888255215e-02
1.499999999999999944e-02 6.919291400786992119e-02
1.600000000000000033e-02 6.911771239189527793e-02
1.700000000000000122e-02 6.902274301634374332e-02
1.799999999999999864e-02 6.890878711260829681e-02
1.899999999999999953e-02 6.877073386308439618e-02
2.000000000000000042e-02 6.860818622229451769e-02
2.100000000000000130e-02 6.841068743326933488e-02
2.199999999999999872e-02 6.817035022256408283e-02
2.299999999999999961e-02 6.789151091709272334e-02
2.400000000000000050e-02 6.756691022262910351e-02
2.500000000000000139e-02 6.719511527679344898e-02
2.599999999999999881e-02 6.676342780877574101e-02
2.699999999999999969e-02 6.625756700029386548e-02
2.800000000000000058e-02 6.568336944733535465e-02
2.900000000000000147e-02 6.503931905169509087e-02
2.999999999999999889e-02 6.431905111325288138e-02
3.099999999999999978e-02 6.352217343736360489e-02
3.200000000000000067e-02 6.260762059014053638e-02
3.300000000000000155e-02 6.161008233966069197e-02
3.400000000000000244e-02 6.051515206519268719e-02
3.500000000000000333e-02 5.932623303751415750e-02
3.599999999999999728e-02 5.804303395578921249e-02
3.699999999999999817e-02 5.663449256170749457e-02
3.799999999999999906e-02 5.512162201001066103e-02
3.899999999999999994e-02 5.351788042299897991e-02
4.000000000000000083e-02 5.181605272377828170e-02
4.100000000000000172e-02 5.002346227887798091e-02
4.200000000000000261e-02 4.812802846301682952e-02
4.299999999999999656e-02 4.615437867917127068e-02
4.399999999999999745e-02 4.412189706522244570e-02
4.499999999999999833e-02 4.204588000485938448e-02
4.599999999999999922e-02 3.994339224226926832e-02
4.700000000000000011e-02 3.784199588137966697e-02
4.800000000000000100e-02 3.576743473213222363e-02
4.900000000000000189e-02 3.374443644152391730e-02
5.000000000000000278e-02 3.178805252931907882e-02
5.099999999999999672e-02 2.991181771958045799e-02
5.199999999999999761e-02 2.813904703066606033e-02
5.299999999999999850e-02 2.648691803384553567e-02
5.399999999999999939e-02 2.493769733995672422e-02
5.500000000000000028e-02 2.349182831121625001e-02
5.600000000000000117e-02 2.214626969906150628e-02
5.700000000000000205e-02 2.090338631142122858e-02
5.800000000000000294e-02 1.977262374305377088e-02
5.899999999999999689e-02 1.872478211887004459e-02
5.999999999999999778e-02 1.775153765113109128e-02
6.099999999999999867e-02 1.684976496343891864e-02
6.199999999999999956e-02 1.602263943887539607e-02
6.300000000000000044e-02 1.526492218183549306e-02
6.400000000000000133e-02 1.456055629279203421e-02
6.500000000000000222e-02 1.390666269068624797e-02
6.600000000000000311e-02 1.329737256913381474e-02
6.700000000000000400e-02 1.272922322729128954e-02
6.800000000000000488e-02 1.220988620604574783e-02
6.900000000000000577e-02 1.172188908974673358e-02
7.000000000000000666e-02 1.126466803819896334e-02
7.099999999999999367e-02 1.083598590478533803e-02
7.199999999999999456e-02 1.043341468208248794e-02
7.299999999999999545e-02 1.005988295678873594e-02
7.399999999999999634e-02 9.708209587798168408e-03
7.499999999999999722e-02 9.375694283899678461e-03
7.599999999999999811e-02 9.061046665975333592e-03
7.699999999999999900e-02 8.763508879690570103e-03
7.799999999999999989e-02 8.484547183146985694e-03
7.900000000000000078e-02 8.220503276995642233e-03
8.000000000000000167e-02 7.969322693172121302e-03
8.100000000000000255e-02 7.730067912532678082e-03
8.200000000000000344e-02 7.501869512805597884e-03
8.300000000000000433e-02 7.285718210361835645e-03
8.400000000000000522e-02 7.080546459660471206e-03
8.500000000000000611e-02 6.884023073483435881e-03
8.599999999999999312e-02 6.695612107402926921e-03
8.699999999999999400e-02 6.515226636972304593e-03
8.799999999999999489e-02 6.342648058688809230e-03
8.899999999999999578e-02 6.178368764724231910e-03
8.999999999999999667e-02 6.020231818407530133e-03
9.099999999999999756e-02 5.867823846599944972e-03
9.199999999999999845e-02 5.721086243264889362e-03
9.299999999999999933e-02 5.580326216657459371e-03
9.400000000000000022e-02 5.445338975000271579e-03
9.500000000000000111e-02 5.314904239751541172e-03
9.600000000000000200e-02 5.188820592568740842e-03
9.700000000000000289e-02 5.067156499617634334e-03
9.800000000000000377e-02 4.949181307621116493e-03
9.900000000000000466e-02 4.836273236299965146e-03
1.000000000000000056e-01 4.726832772300392296e-03
1.010000000000000064e-01 4.620494351891876045e-03
1.019999999999999934e-01 4.517680693220251648e-03
1.029999999999999943e-01 4.418003436791756618e-03
1.039999999999999952e-01 4.321625915623785938e-03
1.049999999999999961e-01 4.226608168857129422e-03
1.059999999999999970e-01 4.137517401654492930e-03
1.069999999999999979e-01 4.048427505848814500e-03
1.079999999999999988e-01 3.960052848190901559e-03
1.089999999999999997e-01 3.880091735101072036e-03
1.100000000000000006e-01 3.800130942328581573e-03
1.110000000000000014e-01 3.720170490527998936e-03
1.120000000000000023e-01 3.640210402168572376e-03
1.130000000000000032e-01 3.567348684297794777e-03
1.140000000000000041e-01 3.496632497903011307e-03
1.150000000000000050e-01 3.425916346582313834e-03
1.160000000000000059e-01 3.355200232553420120e-03
1.170000000000000068e-01 3.285091196403360989e-03
1.179999999999999938e-01 3.222398358857503625e-03
1.189999999999999947e-01 3.159705550825339833e-03
1.199999999999999956e-01 3.097012774099204991e-03
1.209999999999999964e-01 3.034320030619562080e-03
1.219999999999999973e-01 2.973585987031128215e-03
1.229999999999999982e-01 2.917755102624713156e-03
1.239999999999999991e-01 2.861924465616816869e-03
1.250000000000000000e-01 2.806094090774317613e-03
1.260000000000000009e-01 2.750263994063091143e-03
1.270000000000000018e-01 2.696462313395920490e-03
1.280000000000000027e-01 2.646832898235652095e-03
1.290000000000000036e-01 2.597204125699952709e-03
1.300000000000000044e-01 2.547576033345313237e-03
1.310000000000000053e-01 2.497948661712301108e-03
1.320000000000000062e-01 2.448135950683831726e-03
1.330000000000000071e-01 2.403982904321535011e-03
1.340000000000000080e-01 2.359831014675770316e-03
1.350000000000000089e-01 2.315680347910101418e-03
1.360000000000000098e-01 2.271530975330143809e-03
1.370000000000000107e-01 2.227411282436960859e-03
1.380000000000000115e-01 2.187487478435510939e-03
1.390000000000000124e-01 2.147565390041029140e-03
1.400000000000000133e-01 2.107645114742340633e-03
1.409999999999999865e-01 2.067726757552285424e-03
1.419999999999999873e-01 2.028376764898631550e-03
1.429999999999999882e-01 1.992333790524198830e-03
1.439999999999999891e-01 1.956293144400486801e-03
1.449999999999999900e-01 1.920254957622061437e-03
1.459999999999999909e-01 1.884219371303617538e-03
1.469999999999999918e-01 1.848958778579428948e-03
1.479999999999999927e-01 1.816302413837375933e-03
1.489999999999999936e-01 1.783649021682531637e-03
1.499999999999999944e-01 1.750998768417231025e-03
1.509999999999999953e-01 1.718351832966780093e-03
1.519999999999999962e-01 1.686395888752154374e-03
1.529999999999999971e-01 1.656816322637856293e-03
1.539999999999999980e-01 1.627240388536337502e-03
1.549999999999999989e-01 1.597668288154381437e-03
1.559999999999999998e-01 1.568100238387205164e-03
1.570000000000000007e-01 1.539252459511519181e-03
1.580000000000000016e-01 1.512381055922322037e-03
1.590000000000000024e-01 1.485513962054429982e-03
1.600000000000000033e-01 1.458651416051848834e-03
1.610000000000000042e-01 1.431793673888439406e-03
1.620000000000000051e-01 1.405704434498079251e-03
1.630000000000000060e-01 1.381290799211785372e-03
1.640000000000000069e-01 1.356882153866731432e-03
1.650000000000000078e-01 1.332478772683537817e-03
1.660000000000000087e-01 1.308080950284711474e-03
1.670000000000000095e-01 1.284458966123985758e-03
1.680000000000000104e-01 1.262191697692220367e-03
1.690000000000000113e-01 1.239930133730391976e-03
1.700000000000000122e-01 1.217674587106422042e-03
1.710000000000000131e-01 1.195425393899405891e-03
1.719999999999999862e-01 1.174304131403287703e-03
1.729999999999999871e-01 1.153969493455157510e-03
1.739999999999999880e-01 1.133641294254374892e-03
1.749999999999999889e-01 1.113319886497845168e-03
1.759999999999999898e-01 1.093005648989827782e-03
1.769999999999999907e-01 1.073895006742263706e-03
1.779999999999999916e-01 1.055357240503022268e-03
1.789999999999999925e-01 1.036826637441364907e-03
1.799999999999999933e-01 1.018303588613634746e-03
1.809999999999999942e-01 9.997885138910490074e-04
1.819999999999999951e-01 9.825516610666362380e-04
1.829999999999999960e-01 9.656625810062558542e-04
1.839999999999999969e-01 9.487813868001439927e-04
1.849999999999999978e-01 9.319085069968130854e-04
1.859999999999999987e-01 9.150444015344488683e-04
1.869999999999999996e-01 8.990654643570010918e-04
1.880000000000000004e-01 8.837895435918287270e-04
1.890000000000000013e-01 8.685221078466298910e-04
1.900000000000000022e-01 8.532636125886125869e-04
1.910000000000000031e-01 8.380145461807360450e-04
1.920000000000000040e-01 8.237894547935216459e-04
1.930000000000000049e-01 8.097462535159099476e-04
1.940000000000000058e-01 7.957124093059363265e-04
1.950000000000000067e-01 7.816884261329606247e-04
1.960000000000000075e-01 7.676748444252628773e-04
1.970000000000000084e-01 7.543729386263434318e-04
1.980000000000000093e-01 7.417149545491715651e-04
1.990000000000000102e-01 7.290668134388689995e-04
2.000000000000000111e-01 7.164290366113214856e-04
2.010000000000000120e-01 7.038021823834008164e-04
2.020000000000000129e-01 6.792371799166971704e-04
2.030000000000000138e-01 6.699111430752896024e-04
2.039999999999999869e-01 6.605919151832945766e-04
2.049999999999999878e-01 6.512797885305991567e-04
2.059999999999999887e-01 6.419750721369401171e-04
2.069999999999999896e-01 6.326780929476176095e-04
2.079999999999999905e-01 6.233891971315166404e-04
2.089999999999999913e-01 6.141087514915887207e-04
2.099999999999999922e-01 6.048371449991117805e-04
2.109999999999999931e-01 5.955747904643322009e-04
2.119999999999999940e-01 5.863221263575403314e-04
2.129999999999999949e-01 5.770796187962800401e-04
2.139999999999999958e-01 5.678477637162358815e-04
2.149999999999999967e-01 5.586270892454449268e-04
2.159999999999999976e-01 5.494181583038411495e-04
2.169999999999999984e-01 5.402215714528329875e-04
2.179999999999999993e-01 5.310379700226619580e-04
2.190000000000000002e-01 5.218680395487439302e-04
2.200000000000000011e-01 5.127125135521341066e-04
2.210000000000000020e-01 5.035721777037358233e-04
2.220000000000000029e-01 4.944478744169664240e-04
2.230000000000000038e-01 4.853405079194064156e-04
2.240000000000000047e-01 4.762510498605926151e-04
2.250000000000000056e-01 4.671805455206835670e-04
2.260000000000000064e-01 4.581301206933773365e-04
2.270000000000000073e-01 4.491009893263336037e-04
2.280000000000000082e-01 4.400944620136587539e-04
2.290000000000000091e-01 4.311119554479213279e-04
2.300000000000000100e-01 4.137324903569102302e-04
2.310000000000000109e-01 4.091702604191791012e-04
2.320000000000000118e-01 4.046132470532131297e-04
2.330000000000000127e-01 4.000616285214913127e-04
2.340000000000000135e-01 3.955155910763425852e-04
2.349999999999999867e-01 3.909753293988606757e-04
2.359999999999999876e-01 3.864410470660487127e-04
2.369999999999999885e-01 3.819129570482498797e-04
2.379999999999999893e-01 3.773912822390711229e-04
2.389999999999999902e-01 3.728762560201972966e-04
2.399999999999999911e-01 3.683681228636743066e-04
2.409999999999999920e-01 3.638671389744504146e-04
2.419999999999999929e-01 3.593735729761925505e-04
2.429999999999999938e-01 3.548877066436299148e-04
2.439999999999999947e-01 3.504098356849493401e-04
2.449999999999999956e-01 3.459402705780421612e-04
2.459999999999999964e-01 3.414793374647175756e-04
2.469999999999999973e-01 3.370273791073268000e-04
2.479999999999999982e-01 3.325847559125984926e-04
2.489999999999999991e-01 3.281518470278803399e-04
2.500000000000000000e-01 3.237290515153893699e-04
2.510000000000000009e-01 3.193167896105304337e-04
2.520000000000000018e-01 3.149155040708150120e-04
2.530000000000000027e-01 3.105256616224380149e-04
2.540000000000000036e-01 3.061477545121115838e-04
2.550000000000000044e-01 3.017823021723457441e-04
2.560000000000000053e-01 2.974298530089936683e-04
2.570000000000000062e-01 2.930909863205277753e-04
2.580000000000000071e-01 2.887663143592163716e-04
2.590000000000000080e-01 2.844564845450873645e-04
2.600000000000000089e-01 2.801621818443219680e-04
2.610000000000000098e-01 2.758841313244928418e-04
2.620000000000000107e-01 2.716231008998439521e-04
2.630000000000000115e-01 2.673799042805971690e-04
2.640000000000000124e-01 2.631554041410390449e-04
2.650000000000000133e-01 2.589505155218724567e-04
2.660000000000000142e-01 2.547662094829907073e-04
2.670000000000000151e-01 2.506035170233978488e-04
2.680000000000000160e-01 2.464635332854325117e-04
2.690000000000000169e-01 2.423474220606859771e-04
2.700000000000000178e-01 2.382564206149725701e-04
2.710000000000000187e-01 2.341918448493347728e-04
2.720000000000000195e-01 2.301550948132340406e-04
2.730000000000000204e-01 2.355340815787322118e-04
2.740000000000000213e-01 2.336566310596421240e-04
2.750000000000000222e-01 2.317814618603540480e-04
2.760000000000000231e-01 2.299086298012321570e-04
2.770000000000000240e-01 2.280381924656777414e-04
2.780000000000000249e-01 2.261702092670986428e-04
2.790000000000000258e-01 2.243047415187853790e-04
2.800000000000000266e-01 2.224418525068321158e-04
2.810000000000000275e-01 2.205816075662465751e-04
2.819999999999999729e-01 2.187240741604001533e-04
2.829999999999999738e-01 2.168693219639768145e-04
2.839999999999999747e-01 2.150174229495880772e-04
2.849999999999999756e-01 2.131684514782271886e-04
2.859999999999999765e-01 2.113224843937453368e-04
2.869999999999999774e-01 2.094796011215421827e-04
2.879999999999999782e-01 2.076398837716692588e-04
2.889999999999999791e-01 2.058034172465570289e-04
2.899999999999999800e-01 2.039702893535839674e-04
2.909999999999999809e-01 2.021405909227172654e-04
2.919999999999999818e-01 2.003144159294634988e-04
2.929999999999999827e-01 1.984918616233801412e-04
2.939999999999999836e-01 1.966730286624078885e-04
2.949999999999999845e-01 1.948580212532954664e-04
2.959999999999999853e-01 1.930469472984004155e-04
2.969999999999999862e-01 1.912399185491597787e-04
2.979999999999999871e-01 1.894370507665365730e-04
2.989999999999999880e-01 1.876384638887604751e-04
2.999999999999999889e-01 1.858442822066909905e-04
3.009999999999999898e-01 1.840546345471445484e-04

==> data_fig_22b_nl.txt <==
-3.009999999999999898e-01 1.720853228285282766e-04
-2.999999999999999889e-01 1.734308599910360643e-04
-2.989999999999999880e-01 1.747837072785294959e-04
-2.979999999999999871e-01 1.761436962578787416e-04
-2.969999999999999862e-01 1.775106627820249546e-04
-2.959999999999999853e-01 1.788844468918539298e-04
-2.949999999999999845e-01 1.802648927186324365e-04
-2.939999999999999836e-01 1.816518483871837602e-04
-2.929999999999999827e-01 1.830451659199595817e-04
-2.919999999999999818e-01 1.844447011421457782e-04
-2.909999999999999809e-01 1.858503135879254202e-04
-2.899999999999999800e-01 1.872618664080056238e-04
-2.889999999999999791e-01 1.886792262785017416e-04
-2.879999999999999782e-01 1.901022633112588818e-04
-2.869999999999999774e-01 1.915308509656789488e-04
-2.859999999999999765e-01 1.929648659621119994e-04
-2.849999999999999756e-01 1.944041881968579634e-04
-2.839999999999999747e-01 1.958487006588190084e-04
-2.829999999999999738e-01 1.972982893478319566e-04
-2.819999999999999729e-01 1.987528431947043633e-04
-2.810000000000000275e-01 2.002122539829703568e-04
-2.800000000000000266e-01 2.016764162723766202e-04
-2.790000000000000258e-01 2.031452273241024205e-04
-2.780000000000000249e-01 2.046185870277144952e-04
-2.770000000000000240e-01 2.060963978298511611e-04
-2.760000000000000231e-01 2.075785646646276207e-04
-2.750000000000000222e-01 2.090649948857495647e-04
-2.740000000000000213e-01 2.105555982003204341e-04
-2.730000000000000204e-01 2.120502866043238554e-04
-2.720000000000000195e-01 2.090339672871390202e-04
-2.710000000000000187e-01 2.119487488881353129e-04
-2.700000000000000178e-01 2.149102599880760853e-04
-2.690000000000000169e-01 2.179165954178124314e-04
-2.680000000000000160e-01 2.209659256226851850e-04
-2.670000000000000151e-01 2.240564951782051729e-04
-2.660000000000000142e-01 2.271866210722885582e-04
-2.650000000000000133e-01 2.303546908018103102e-04
-2.640000000000000124e-01 2.335591603256079239e-04
-2.630000000000000115e-01 2.367985519108172106e-04
-2.620000000000000107e-01 2.400714519045703634e-04
-2.610000000000000098e-01 2.433765084586603298e-04
-2.600000000000000089e-01 2.467124292307537018e-04
-2.590000000000000080e-01 2.500779790821306076e-04
-2.580000000000000071e-01 2.534719777887033164e-04
-2.570000000000000062e-01 2.568932977792194768e-04
-2.560000000000000053e-01 2.603408619120324867e-04
-2.550000000000000044e-01 2.638136412996279338e-04
-2.540000000000000036e-01 2.673106531881754640e-04
-2.530000000000000027e-01 2.708309588977241976e-04
-2.520000000000000018e-01 2.743736618272314839e-04
-2.510000000000000009e-01 2.779379055274012371e-04
-2.500000000000000000e-01 2.815228718432745284e-04
-2.489999999999999991e-01 2.851277791276438404e-04
-2.479999999999999982e-01 2.887518805256365220e-04
-2.469999999999999973e-01 2.923944623302091299e-04
-2.459999999999999964e-01 2.960548424077947475e-04
-2.449999999999999956e-01 2.997323686929520732e-04
-2.439999999999999947e-01 3.034264177505360187e-04
-2.429999999999999938e-01 3.071363934036623025e-04
-2.419999999999999929e-01 3.108617254255454840e-04
-2.409999999999999920e-01 3.146018682931440015e-04
-2.399999999999999911e-01 3.183563000004518344e-04
-2.389999999999999902e-01 3.221245209292055009e-04
-2.379999999999999893e-01 3.259060527747435526e-04
-2.369999999999999885e-01 3.297004375247466210e-04
-2.359999999999999876e-01 3.335072364885899180e-04
-2.349999999999999867e-01 3.373260293750757113e-04
-2.340000000000000135e-01 3.411564134163451141e-04
-2.330000000000000127e-01 3.449980025358199216e-04
-2.320000000000000118e-01 3.488504265580857238e-04
-2.310000000000000109e-01 3.527133304586920902e-04
-2.300000000000000100e-01 3.565863736519081246e-04
-2.290000000000000091e-01 3.712419678455787650e-04
-2.280000000000000082e-01 3.789145336112578798e-04
-2.270000000000000073e-01 3.866338064976293097e-04
-2.260000000000000064e-01 3.943970440113417700e-04
-2.250000000000000056e-01 4.022017003643214221e-04
-2.240000000000000047e-01 4.100454105096750217e-04
-2.230000000000000038e-01 4.179259755473128880e-04
-2.220000000000000029e-01 4.258413493865150987e-04
-2.210000000000000020e-01 4.337896265593632747e-04
-2.200000000000000011e-01 4.417690310860698127e-04
-2.190000000000000002e-01 4.497779063003951375e-04
-2.179999999999999993e-01 4.578147055504425784e-04
-2.169999999999999984e-01 4.658779836969539835e-04
-2.159999999999999976e-01 4.739663893377560810e-04
-2.149999999999999967e-01 4.820786576931488992e-04
-2.139999999999999958e-01 4.902136040927629855e-04
-2.129999999999999949e-01 4.983701180097314769e-04
-2.119999999999999940e-01 5.065471575929334815e-04
-2.109999999999999931e-01 5.147437446525758359e-04
-2.099999999999999922e-01 5.229589600584934415e-04
-2.089999999999999913e-01 5.311919395143295921e-04
-2.079999999999999905e-01 5.394418696741644847e-04
-2.069999999999999896e-01 5.477079845712958363e-04
-2.059999999999999887e-01 5.559895623316797077e-04
-2.049999999999999878e-01 5.642859221471180874e-04
-2.039999999999999869e-01 5.725964214855900052e-04
-2.030000000000000138e-01 5.809204535182182745e-04
-2.020000000000000129e-01 5.892574447442736757e-04
-2.010000000000000120e-01 6.113724770355534206e-04
-2.000000000000000111e-01 6.227224195681247418e-04
-1.990000000000000102e-01 6.340933056995037582e-04
-1.980000000000000093e-01 6.454840285994859405e-04
-1.970000000000000084e-01 6.568935563430911440e-04
-1.960000000000000075e-01 6.688980180770643866e-04
-1.950000000000000067e-01 6.815600648167954856e-04
-1.940000000000000058e-01 6.942420089922606832e-04
-1.930000000000000049e-01 7.069427797757277211e-04
-1.920000000000000040e-01 7.196613803972969070e-04
-1.910000000000000031e-01 7.325551159145682768e-04
-1.900000000000000022e-01 7.463930294502808989e-04
-1.890000000000000013e-01 7.602489367724818946e-04
-1.880000000000000004e-01 7.741218716763982816e-04
-1.869999999999999996e-01 7.880109348506592450e-04
-1.859999999999999987e-01 8.025521805364126387e-04
-1.849999999999999978e-01 8.179134164807338797e-04
-1.839999999999999969e-01 8.332914027871595299e-04
-1.829999999999999960e-01 8.486852289177461515e-04
-1.819999999999999951e-01 8.640940483140202490e-04
-1.809999999999999942e-01 8.798296401362162194e-04
-1.799999999999999933e-01 8.967477397291933033e-04
-1.789999999999999925e-01 9.136810876299817849e-04
-1.779999999999999916e-01 9.306288514827451737e-04
-1.769999999999999907e-01 9.475902577947792295e-04
-1.759999999999999898e-01 9.650857292502866428e-04
-1.749999999999999889e-01 9.836967973402964849e-04
-1.739999999999999880e-01 1.002321629962388922e-03
-1.729999999999999871e-01 1.020959473819244142e-03
-1.719999999999999862e-01 1.039609629125269608e-03
-1.710000000000000131e-01 1.058991239918635752e-03
-1.700000000000000122e-01 1.079419552968964319e-03
-1.690000000000000113e-01 1.099860145454799494e-03
-1.680000000000000104e-01 1.120312345245204648e-03
-1.670000000000000095e-01 1.140775528041601018e-03
-1.660000000000000087e-01 1.162495134839230861e-03
-1.650000000000000078e-01 1.184936496458329023e-03
-1.640000000000000069e-01 1.207388721514763945e-03
-1.630000000000000060e-01 1.229851215038320171e-03
-1.620000000000000051e-01 1.252323424483255251e-03
-1.610000000000000042e-01 1.276348919977610434e-03
-1.600000000000000033e-01 1.301089005264492683e-03
-1.590000000000000024e-01 1.325838644403960287e-03
-1.580000000000000016e-01 1.350597312174271064e-03
-1.570000000000000007e-01 1.375364520987963071e-03
-1.559999999999999998e-01 1.401962689481816128e-03
-1.549999999999999989e-01 1.429230370494931910e-03
-1.539999999999999980e-01 1.456506312571420342e-03
-1.529999999999999971e-01 1.483790060131498327e-03
-1.519999999999999962e-01 1.511081190372972217e-03
-1.509999999999999953e-01 1.540572115948776223e-03
-1.499999999999999944e-01 1.570704647102991874e-03
-1.489999999999999936e-01 1.600844198702476703e-03
-1.479999999999999927e-01 1.630990381548652179e-03
-1.469999999999999918e-01 1.661142834612803565e-03
-1.459999999999999909e-01 1.693704163590581055e-03
-1.449999999999999900e-01 1.726983312466523436e-03
-1.439999999999999891e-01 1.760268259925720433e-03
-1.429999999999999882e-01 1.793558683137049100e-03
-1.419999999999999873e-01 1.826854282749718105e-03
-1.409999999999999865e-01 1.863204598835819722e-03
-1.400000000000000133e-01 1.900080877628500427e-03
-1.390000000000000124e-01 1.936961785283580414e-03
-1.380000000000000115e-01 1.973847062333182814e-03
-1.370000000000000107e-01 2.010736468318668514e-03
-1.360000000000000098e-01 2.051495935125395922e-03
-1.350000000000000089e-01 2.092283551840234002e-03
-1.340000000000000080e-01 2.133074681145828971e-03
-1.330000000000000071e-01 2.173869125308285164e-03
-1.320000000000000062e-01 2.214666701147346897e-03
-1.310000000000000053e-01 2.260676590885332075e-03
-1.300000000000000044e-01 2.306514473646478335e-03
-1.290000000000000036e-01 2.352354815117336118e-03
-1.280000000000000027e-01 2.398197474306904432e-03
-1.270000000000000018e-01 2.444042320795523394e-03
-1.260000000000000009e-01 2.493723635178098259e-03
-1.250000000000000000e-01 2.545266170441542845e-03
-1.239999999999999991e-01 2.596810214914723348e-03
-1.229999999999999982e-01 2.648355680477938560e-03
-1.219999999999999973e-01 2.699902485738528944e-03
-1.209999999999999964e-01 2.755947672371816121e-03
-1.199999999999999956e-01 2.813786147818624506e-03
-1.189999999999999947e-01 2.871625366424640242e-03
-1.179999999999999938e-01 2.929465284171166219e-03
-1.170000000000000068e-01 2.987305860448138516e-03
-1.160000000000000059e-01 3.051934821057838542e-03
-1.150000000000000050e-01 3.117116214997932289e-03
-1.140000000000000041e-01 3.182297826001773220e-03
-1.130000000000000032e-01 3.247479640999014015e-03
-1.120000000000000023e-01 3.314623475884866284e-03
-1.110000000000000014e-01 3.388244560133351485e-03
-1.100000000000000006e-01 3.461865647324662357e-03
-1.089999999999999997e-01 3.535486737274957242e-03
-1.079999999999999988e-01 3.609107829815394637e-03
-1.069999999999999979e-01 3.690399216260823508e-03
-1.059999999999999970e-01 3.772338344706966610e-03
-1.049999999999999961e-01 3.854277570542920771e-03
-1.039999999999999952e-01 3.941611840979832027e-03
-1.029999999999999943e-01 4.030181476743410242e-03
-1.019999999999999934e-01 4.121750325230671801e-03
-1.010000000000000064e-01 4.216169759612690103e-03
-1.000000000000000056e-01 4.313790051115597504e-03
-9.900000000000000466e-02 4.414227120786489919e-03
-9.800000000000000377e-02 4.517811487861293079e-03
-9.700000000000000289e-02 4.625992740635927365e-03
-9.600000000000000200e-02 4.737519106166184282e-03
-9.500000000000000111e-02 4.853051736438025732e-03
-9.400000000000000022e-02 4.972527071527608512e-03
-9.299999999999999933e-02 5.096127222233866501e-03
-9.199999999999999845e-02 5.224954720989515022e-03
-9.099999999999999756e-02 5.359193411666333777e-03
-8.999999999999999667e-02 5.498563514727249253e-03
-8.899999999999999578e-02 5.643117532137758782e-03
-8.799999999999999489e-02 5.793227289185911948e-03
-8.699999999999999400e-02 5.950841278883962047e-03
-8.599999999999999312e-02 6.115513276330050360e-03
-8.500000000000000611e-02 6.287439423573625528e-03
-8.400000000000000522e-02 6.466695460796336586e-03
-8.300000000000000433e-02 6.653765303172416712e-03
-8.200000000000000344e-02 6.850751996134561532e-03
-8.100000000000000255e-02 7.058620136570378963e-03
-8.000000000000000167e-02 7.276471669065353101e-03
-7.900000000000000078e-02 7.505089655123153153e-03
-7.799999999999999989e-02 7.745321647627502297e-03
-7.699999999999999900e-02 7.999019174769785023e-03
-7.599999999999999811e-02 8.269481970872885959e-03
-7.499999999999999722e-02 8.555389032328553078e-03
-7.399999999999999634e-02 8.857421195443979448e-03
-7.299999999999999545e-02 9.176742555549594060e-03
-7.199999999999999456e-02 9.515792232848839516e-03
-7.099999999999999367e-02 9.881053318286115231e-03
-7.000000000000000666e-02 1.026988099962528392e-02
-6.900000000000000577e-02 1.068447276880486914e-02
-6.800000000000000488e-02 1.112685306028176474e-02
-6.700000000000000400e-02 1.159752490956885394e-02
-6.600000000000000311e-02 1.211228746954656245e-02
-6.500000000000000222e-02 1.266422110151355085e-02
-6.400000000000000133e-02 1.325646916683560425e-02
-6.300000000000000044e-02 1.389434488248078581e-02
-6.199999999999999956e-02 1.458047647846689998e-02
-6.099999999999999867e-02 1.532944202901491415e-02
-5.999999999999999778e-02 1.614601112553699924e-02
-5.899999999999999689e-02 1.702736945653794340e-02
-5.800000000000000294e-02 1.797644271554407064e-02
-5.700000000000000205e-02 1.900082634788803626e-02
-5.600000000000000117e-02 2.012724035358925273e-02
-5.500000000000000028e-02 2.134732215968163788e-02
-5.399999999999999939e-02 2.265911754604397338e-02
-5.299999999999999850e-02 2.406574774507943756e-02
-5.199999999999999761e-02 2.556699747164976194e-02
-5.099999999999999672e-02 2.717990042650073046e-02
-5.000000000000000278e-02 2.888947997507092247e-02
-4.900000000000000189e-02 3.067474247268684243e-02
-4.800000000000000100e-02 3.252390843288666122e-02
-4.700000000000000011e-02 3.442367655040583924e-02
-4.599999999999999922e-02 3.635212906257444254e-02
-4.499999999999999833e-02 3.828646609620377922e-02
-4.399999999999999745e-02 4.019978062279907366e-02
-4.299999999999999656e-02 4.207634360183299532e-02
-4.200000000000000261e-02 4.390081305360465924e-02
-4.100000000000000172e-02 4.565483886496655291e-02
-4.000000000000000083e-02 4.731493110662560175e-02
-3.899999999999999994e-02 4.889086278447570683e-02
-3.799999999999999906e-02 5.037525271454713904e-02
-3.699999999999999817e-02 5.177448485037115106e-02
-3.599999999999999728e-02 5.307563282970234608e-02
-3.500000000000000333e-02 5.425998466598645070e-02
-3.400000000000000244e-02 5.535578396900454196e-02
-3.300000000000000155e-02 5.636401166151301656e-02
-3.200000000000000067e-02 5.728136488631016543e-02
-3.099999999999999978e-02 5.812243149951535487e-02
-2.999999999999999889e-02 5.885454825168587312e-02
-2.900000000000000147e-02 5.951691744734213807e-02
-2.800000000000000058e-02 6.010995756709116428e-02
-2.699999999999999969e-02 6.063938264088942348e-02
-2.599999999999999881e-02 6.110703639271463511e-02
-2.500000000000000139e-02 6.150805766517246365e-02
-2.400000000000000050e-02 6.185555436959964265e-02
-2.299999999999999961e-02 6.216063584379311752e-02
-2.199999999999999872e-02 6.242468382332648502e-02
-2.100000000000000130e-02 6.265474725228156738e-02
-2.000000000000000042e-02 6.284646693946821516e-02
-1.899999999999999953e-02 6.300686107221969978e-02
-1.799999999999999864e-02 6.314597816945993758e-02
-1.700000000000000122e-02 6.326317884706510186e-02
-1.600000000000000033e-02 6.336376337804400238e-02
-1.499999999999999944e-02 6.344643420089000896e-02
-1.400000000000000029e-02 6.351449845530321436e-02
-1.299999999999999940e-02 6.357253348740592169e-02
-1.200000000000000025e-02 6.362171581035779011e-02
-1.099999999999999936e-02 6.366364781889102820e-02
-1.000000000000000021e-02 6.369976531242152462e-02
-8.999999999999999320e-03 6.372823019680015633e-02
-8.000000000000000167e-03 6.375298040339680283e-02
-7.000000000000000146e-03 6.377462838760697417e-02
-6.000000000000000125e-03 6.379205494410945809e-02
-5.000000000000000104e-03 6.380721040968988234e-02
-4.000000000000000083e-03 6.381886115621267230e-02
-3.000000000000000062e-03 6.382748303133443935e-02
-2.000000000000000042e-03 6.383344920676108092e-02
-1.000000000000000021e-03 6.383749356557168186e-02
-0.000000000000000000e+00 6.383822857944644602e-02
1.000000000000000021e-03 6.383749356557168186e-02
2.000000000000000042e-03 6.383344920676108092e-02
3.000000000000000062e-03 6.382748303133443935e-02
4.000000000000000083e-03 6.381886115621267230e-02
5.000000000000000104e-03 6.380721040968988234e-02
6.000000000000000125e-03 6.379205494410945809e-02
7.000000000000000146e-03 6.377462838760697417e-02
8.000000000000000167e-03 6.375298040339680283e-02
8.999999999999999320e-03 6.372823019680015633e-02
1.000000000000000021e-02 6.369976531242152462e-02
1.099999999999999936e-02 6.366364781889102820e-02
1.200000000000000025e-02 6.362171581035779011e-02
1.299999999999999940e-02 6.357253348740592169e-02
1.400000000000000029e-02 6.351449845530321436e-02
1.499999999999999944e-02 6.344643420089000896e-02
1.600000000000000033e-02 6.336376337804400238e-02
1.700000000000000122e-02 6.326317884706510186e-02
1.799999999999999864e-02 6.314597816945993758e-02
1.899999999999999953e-02 6.300686107221969978e-02
2.000000000000000042e-02 6.284646693946821516e-02
2.100000000000000130e-02 6.265474725228156738e-02
2.199999999999999872e-02 6.242468382332648502e-02
2.299999999999999961e-02 6.216063584379311752e-02
2.400000000000000050e-02 6.185555436959964265e-02
2.500000000000000139e-02 6.150805766517246365e-02
2.599999999999999881e-02 6.110703639271463511e-02
2.699999999999999969e-02 6.063938264088942348e-02
2.800000000000000058e-02 6.010995756709116428e-02
2.900000000000000147e-02 5.951691744734213807e-02
2.999999999999999889e-02 5.885454825168587312e-02
3.099999999999999978e-02 5.812243149951535487e-02
3.200000000000000067e-02 5.728136488631016543e-02
3.300000000000000155e-02 5.636401166151301656e-02
3.400000000000000244e-02 5.535578396900454196e-02
3.500000000000000333e-02 5.425998466598645070e-02
3.599999999999999728e-02 5.307563282970234608e-02
3.699999999999999817e-02 5.177448485037115106e-02
3.799999999999999906e-02 5.037525271454713904e-02
3.899999999999999994e-02 4.889086278447570683e-02
4.000000000000000083e-02 4.731493110662560175e-02
4.100000000000000172e-02 4.565483886496655291e-02
4.200000000000000261e-02 4.390081305360465924e-02
4.299999999999999656e-02 4.207634360183299532e-02
4.399999999999999745e-02 4.019978062279907366e-02
4.499999999999999833e-02 3.828646609620377922e-02
4.599999999999999922e-02 3.635212906257444254e-02
4.700000000000000011e-02 3.442367655040583924e-02
4.800000000000000100e-02 3.252390843288666122e-02
4.900000000000000189e-02 3.067474247268684243e-02
5.000000000000000278e-02 2.888947997507092247e-02
5.099999999999999672e-02 2.717990042650073046e-02
5.199999999999999761e-02 2.556699747164976194e-02
5.299999999999999850e-02 2.406574774507943756e-02
5.399999999999999939e-02 2.265911754604397338e-02
5.500000000000000028e-02 2.134732215968163788e-02
5.600000000000000117e-02 2.012724035358925273e-02
5.700000000000000205e-02 1.900082634788803626e-02
5.800000000000000294e-02 1.797644271554407064e-02
5.899999999999999689e-02 1.702736945653794340e-02
5.999999999999999778e-02 1.614601112553699924e-02
6.099999999999999867e-02 1.532944202901491415e-02
6.199999999999999956e-02 1.458047647846689998e-02
6.300000000000000044e-02 1.389434488248078581e-02
6.400000000000000133e-02 1.325646916683560425e-02
6.500000000000000222e-02 1.266422110151355085e-02
6.600000000000000311e-02 1.211228746954656245e-02
6.700000000000000400e-02 1.159752490956885394e-02
6.800000000000000488e-02 1.112685306028176474e-02
6.900000000000000577e-02 1.068447276880486914e-02
7.000000000000000666e-02 1.026988099962528392e-02
7.099999999999999367e-02 9.881053318286115231e-03
7.199999999999999456e-02 9.515792232848839516e-03
7.299999999999999545e-02 9.176742555549594060e-03
7.399999999999999634e-02 8.857421195443979448e-03
7.499999999999999722e-02 8.555389032328553078e-03
7.599999999999999811e-02 8.269481970872885959e-03
7.699999999999999900e-02 7.999019174769785023e-03
7.799999999999999989e-02 7.745321647627502297e-03
7.900000000000000078e-02 7.505089655123153153e-03
8.000000000000000167e-02 7.276471669065353101e-03
8.100000000000000255e-02 7.058620136570378963e-03
8.200000000000000344e-02 6.850751996134561532e-03
8.300000000000000433e-02 6.653765303172416712e-03
8.400000000000000522e-02 6.466695460796336586e-03
8.500000000000000611e-02 6.287439423573625528e-03
8.599999999999999312e-02 6.115513276330050360e-03
8.699999999999999400e-02 5.950841278883962047e-03
8.799999999999999489e-02 5.793227289185911948e-03
8.899999999999999578e-02 5.643117532137758782e-03
8.999999999999999667e-02 5.498563514727249253e-03
9.099999999999999756e-02 5.359193411666333777e-03
9.199999999999999845e-02 5.224954720989515022e-03
9.299999999999999933e-02 5.096127222233866501e-03
9.400000000000000022e-02 4.972527071527608512e-03
9.500000000000000111e-02 4.853051736438025732e-03
9.600000000000000200e-02 4.737519106166184282e-03
9.700000000000000289e-02 4.625992740635927365e-03
9.800000000000000377e-02 4.517811487861293079e-03
9.900000000000000466e-02 4.414227120786489919e-03
1.000000000000000056e-01 4.313790051115597504e-03
1.010000000000000064e-01 4.216169759612690103e-03
1.019999999999999934e-01 4.121750325230671801e-03
1.029999999999999943e-01 4.030181476743410242e-03
1.039999999999999952e-01 3.941611840979832027e-03
1.049999999999999961e-01 3.854277570542920771e-03
1.059999999999999970e-01 3.772338344706966610e-03
1.069999999999999979e-01 3.690399216260823508e-03
1.079999999999999988e-01 3.609107829815394637e-03
1.089999999999999997e-01 3.535486737274957242e-03
1.100000000000000006e-01 3.461865647324662357e-03
1.110000000000000014e-01 3.388244560133351485e-03
1.120000000000000023e-01 3.314623475884866284e-03
1.130000000000000032e-01 3.247479640999014015e-03
1.140000000000000041e-01 3.182297826001773220e-03
1.150000000000000050e-01 3.117116214997932289e-03
1.160000000000000059e-01 3.051934821057838542e-03
1.170000000000000068e-01 2.987305860448138516e-03
1.179999999999999938e-01 2.929465284171166219e-03
1.189999999999999947e-01 2.871625366424640242e-03
1.199999999999999956e-01 2.813786147818624506e-03
1.209999999999999964e-01 2.755947672371816121e-03
1.219999999999999973e-01 2.699902485738528944e-03
1.229999999999999982e-01 2.648355680477938560e-03
1.239999999999999991e-01 2.596810214914723348e-03
1.250000000000000000e-01 2.545266170441542845e-03
1.260000000000000009e-01 2.493723635178098259e-03
1.270000000000000018e-01 2.444042320795523394e-03
1.280000000000000027e-01 2.398197474306904432e-03
1.290000000000000036e-01 2.352354815117336118e-03
1.300000000000000044e-01 2.306514473646478335e-03
1.310000000000000053e-01 2.260676590885332075e-03
1.320000000000000062e-01 2.214666701147346897e-03
1.330000000000000071e-01 2.173869125308285164e-03
1.340000000000000080e-01 2.133074681145828971e-03
1.350000000000000089e-01 2.092283551840234002e-03
1.360000000000000098e-01 2.051495935125395922e-03
1.370000000000000107e-01 2.010736468318668514e-03
1.380000000000000115e-01 1.973847062333182814e-03
1.390000000000000124e-01 1.936961785283580414e-03
1.400000000000000133e-01 1.900080877628500427e-03
1.409999999999999865e-01 1.863204598835819722e-03
1.419999999999999873e-01 1.826854282749718105e-03
1.429999999999999882e-01 1.793558683137049100e-03
1.439999999999999891e-01 1.760268259925720433e-03
1.449999999999999900e-01 1.726983312466523436e-03
1.459999999999999909e-01 1.693704163590581055e-03
1.469999999999999918e-01 1.661142834612803565e-03
1.479999999999999927e-01 1.630990381548652179e-03
1.489999999999999936e-01 1.600844198702476703e-03
1.499999999999999944e-01 1.570704647102991874e-03
1.509999999999999953e-01 1.540572115948776223e-03
1.519999999999999962e-01 1.511081190372972217e-03
1.529999999999999971e-01 1.483790060131498327e-03
1.539999999999999980e-01 1.456506312571420342e-03
1.549999999999999989e-01 1.429230370494931910e-03
1.559999999999999998e-01 1.401962689481816128e-03
1.570000000000000007e-01 1.375364520987963071e-03
1.580000000000000016e-01 1.350597312174271064e-03
1.590000000000000024e-01 1.325838644403960287e-03
1.600000000000000033e-01 1.301089005264492683e-03
1.610000000000000042e-01 1.276348919977610434e-03
1.620000000000000051e-01 1.252323424483255251e-03
1.630000000000000060e-01 1.229851215038320171e-03
1.640000000000000069e-01 1.207388721514763945e-03
1.650000000000000078e-01 1.184936496458329023e-03
1.660000000000000087e-01 1.162495134839230861e-03
1.670000000000000095e-01 1.140775528041601018e-03
1.680000000000000104e-01 1.120312345245204648e-03
1.690000000000000113e-01 1.099860145454799494e-03
1.700000000000000122e-01 1.079419552968964319e-03
1.710000000000000131e-01 1.058991239918635752e-03
1.719999999999999862e-01 1.039609629125269608e-03
1.729999999999999871e-01 1.020959473819244142e-03
1.739999999999999880e-01 1.002321629962388922e-03
1.749999999999999889e-01 9.836967973402964849e-04
1.759999999999999898e-01 9.650857292502866428e-04
1.769999999999999907e-01 9.475902577947792295e-04
1.779999999999999916e-01 9.306288514827451737e-04
1.789999999999999925e-01 9.136810876299817849e-04
1.799999999999999933e-01 8.967477397291933033e-04
1.809999999999999942e-01 8.798296401362162194e-04
1.819999999999999951e-01 8.640940483140202490e-04
1.829999999999999960e-01 8.486852289177461515e-04
1.839999999999999969e-01 8.332914027871595299e-04
1.849999999999999978e-01 8.179134164807338797e-04
1.859999999999999987e-01 8.025521805364126387e-04
1.869999999999999996e-01 7.880109348506592450e-04
1.880000000000000004e-01 7.741218716763982816e-04
1.890000000000000013e-01 7.602489367724818946e-04
1.900000000000000022e-01 7.463930294502808989e-04
1.910000000000000031e-01 7.325551159145682768e-04
1.920000000000000040e-01 7.196613803972969070e-04
1.930000000000000049e-01 7.069427797757277211e-04
1.940000000000000058e-01 6.942420089922606832e-04
1.950000000000000067e-01 6.815600648167954856e-04
1.960000000000000075e-01 6.688980180770643866e-04
1.970000000000000084e-01 6.568935563430911440e-04
1.980000000000000093e-01 6.454840285994859405e-04
1.990000000000000102e-01 6.340933056995037582e-04
2.000000000000000111e-01 6.227224195681247418e-04
2.010000000000000120e-01 6.113724770355534206e-04
2.020000000000000129e-01 5.892574447442736757e-04
2.030000000000000138e-01 5.809204535182182745e-04
2.039999999999999869e-01 5.725964214855900052e-04
2.049999999999999878e-01 5.642859221471180874e-04
2.059999999999999887e-01 5.559895623316797077e-04
2.069999999999999896e-01 5.477079845712958363e-04
2.079999999999999905e-01 5.394418696741644847e-04
2.089999999999999913e-01 5.311919395143295921e-04
2.099999999999999922e-01 5.229589600584934415e-04
2.109999999999999931e-01 5.147437446525758359e-04
2.119999999999999940e-01 5.065471575929334815e-04
2.129999999999999949e-01 4.983701180097314769e-04
2.139999999999999958e-01 4.902136040927629855e-04
2.149999999999999967e-01 4.820786576931488992e-04
2.159999999999999976e-01 4.739663893377560810e-04
2.169999999999999984e-01 4.658779836969539835e-04
2.179999999999999993e-01 4.578147055504425784e-04
2.190000000000000002e-01 4.497779063003951375e-04
2.200000000000000011e-01 4.417690310860698127e-04
2.210000000000000020e-01 4.337896265593632747e-04
2.220000000000000029e-01 4.258413493865150987e-04
2.230000000000000038e-01 4.179259755473128880e-04
2.240000000000000047e-01 4.100454105096750217e-04
2.250000000000000056e-01 4.022017003643214221e-04
2.260000000000000064e-01 3.943970440113417700e-04
2.270000000000000073e-01 3.866338064976293097e-04
2.280000000000000082e-01 3.789145336112578798e-04
2.290000000000000091e-01 3.712419678455787650e-04
2.300000000000000100e-01 3.565863736519081246e-04
2.310000000000000109e-01 3.527133304586920902e-04
2.320000000000000118e-01 3.488504265580857238e-04
2.330000000000000127e-01 3.449980025358199216e-04
2.340000000000000135e-01 3.411564134163451141e-04
2.349999999999999867e-01 3.373260293750757113e-04
2.359999999999999876e-01 3.335072364885899180e-04
2.369999999999999885e-01 3.297004375247466210e-04
2.379999999999999893e-01 3.259060527747435526e-04
2.389999999999999902e-01 3.221245209292055009e-04
2.399999999999999911e-01 3.183563000004518344e-04
2.409999999999999920e-01 3.146018682931440015e-04
2.419999999999999929e-01 3.108617254255454840e-04
2.429999999999999938e-01 3.071363934036623025e-04
2.439999999999999947e-01 3.034264177505360187e-04
2.449999999999999956e-01 2.997323686929520732e-04
2.459999999999999964e-01 2.960548424077947475e-04
2.469999999999999973e-01 2.923944623302091299e-04
2.479999999999999982e-01 2.887518805256365220e-04
2.489999999999999991e-01 2.851277791276438404e-04
2.500000000000000000e-01 2.815228718432745284e-04
2.510000000000000009e-01 2.779379055274012371e-04
2.520000000000000018e-01 2.743736618272314839e-04
2.530000000000000027e-01 2.708309588977241976e-04
2.540000000000000036e-01 2.673106531881754640e-04
2.550000000000000044e-01 2.638136412996279338e-04
2.560000000000000053e-01 2.603408619120324867e-04
2.570000000000000062e-01 2.568932977792194768e-04
2.580000000000000071e-01 2.534719777887033164e-04
2.590000000000000080e-01 2.500779790821306076e-04
2.600000000000000089e-01 2.467124292307537018e-04
2.610000000000000098e-01 2.433765084586603298e-04
2.620000000000000107e-01 2.400714519045703634e-04
2.630000000000000115e-01 2.367985519108172106e-04
2.640000000000000124e-01 2.335591603256079239e-04
2.650000000000000133e-01 2.303546908018103102e-04
2.660000000000000142e-01 2.271866210722885582e-04
2.670000000000000151e-01 2.240564951782051729e-04
2.680000000000000160e-01 2.209659256226851850e-04
2.690000000000000169e-01 2.179165954178124314e-04
2.700000000000000178e-01 2.149102599880760853e-04
2.710000000000000187e-01 2.119487488881353129e-04
2.720000000000000195e-01 2.090339672871390202e-04
2.730000000000000204e-01 2.120502866043238554e-04
2.740000000000000213e-01 2.105555982003204341e-04
2.750000000000000222e-01 2.090649948857495647e-04
2.760000000000000231e-01 2.075785646646276207e-04
2.770000000000000240e-01 2.060963978298511611e-04
2.780000000000000249e-01 2.046185870277144952e-04
2.790000000000000258e-01 2.031452273241024205e-04
2.800000000000000266e-01 2.016764162723766202e-04
2.810000000000000275e-01 2.002122539829703568e-04
2.819999999999999729e-01 1.987528431947043633e-04
2.829999999999999738e-01 1.972982893478319566e-04
2.839999999999999747e-01 1.958487006588190084e-04
2.849999999999999756e-01 1.944041881968579634e-04
2.859999999999999765e-01 1.929648659621119994e-04
2.869999999999999774e-01 1.915308509656789488e-04
2.879999999999999782e-01 1.901022633112588818e-04
2.889999999999999791e-01 1.886792262785017416e-04
2.899999999999999800e-01 1.872618664080056238e-04
2.909999999999999809e-01 1.858503135879254202e-04
2.919999999999999818e-01 1.844447011421457782e-04
2.929999999999999827e-01 1.830451659199595817e-04
2.939999999999999836e-01 1.816518483871837602e-04
2.949999999999999845e-01 1.802648927186324365e-04
2.959999999999999853e-01 1.788844468918539298e-04
2.969999999999999862e-01 1.775106627820249546e-04
2.979999999999999871e-01 1.761436962578787416e-04
2.989999999999999880e-01 1.747837072785294959e-04
2.999999999999999889e-01 1.734308599910360643e-04
3.009999999999999898e-01 1.720853228285282766e-04
3.019999999999999907e-01 1.707472686087015351e-04
3.029999999999999916e-01 1.694168746324582883e-04
3.039999999999999925e-01 1.680943227824572910e-04
3.049999999999999933e-01 1.667797996212988998e-04
3.059999999999999942e-01 1.654734964890542889e-04
3.069999999999999951e-01 1.641756095998131936e-04
3.079999999999999960e-01 1.624700808877108983e-04
3.089999999999999969e-01 1.616746686329121642e-04
3.099999999999999978e-01 1.608836975044435373e-04


==> data_fig_22c_lin.txt <==
-3.009999999999999898e-01 1.611660953615455592e-04
-2.999999999999999889e-01 1.623222213976771642e-04
-2.989999999999999880e-01 1.634857043435258839e-04
-2.979999999999999871e-01 1.646563882445910211e-04
-2.969999999999999862e-01 1.658341205983881127e-04
-2.959999999999999853e-01 1.670187522985382492e-04
-2.949999999999999845e-01 1.682101375777118001e-04
-2.939999999999999836e-01 1.694081339496350633e-04
-2.929999999999999827e-01 1.706126021503533412e-04
-2.919999999999999818e-01 1.718234060789289850e-04
-2.909999999999999809e-01 1.730404127377382841e-04
-2.899999999999999800e-01 1.742634921725190163e-04
-2.889999999999999791e-01 1.754925174123070028e-04
-2.879999999999999782e-01 1.767273644093881398e-04
-2.869999999999999774e-01 1.779679119793817817e-04
-2.859999999999999765e-01 1.792140417415605074e-04
-2.849999999999999756e-01 1.804656380595018143e-04
-2.839999999999999747e-01 1.817225879821573401e-04
-2.829999999999999738e-01 1.829847811854178345e-04
-2.819999999999999729e-01 1.842521099142424589e-04
-2.810000000000000275e-01 1.855244689254153243e-04
-2.800000000000000266e-01 1.868017554309842087e-04
-2.790000000000000258e-01 1.880838690424289970e-04
-2.780000000000000249e-01 1.893707117156041061e-04
-2.770000000000000240e-01 1.906621876964905641e-04
-2.760000000000000231e-01 1.919582034677905160e-04
-2.750000000000000222e-01 1.932586676963909326e-04
-2.740000000000000213e-01 1.945634911817192131e-04
-2.730000000000000204e-01 1.958725868050103559e-04
-2.720000000000000195e-01 1.935121184000232518e-04
-2.710000000000000187e-01 1.959846026688530135e-04
-2.700000000000000178e-01 1.985069393816116007e-04
-2.690000000000000169e-01 2.010772524822848075e-04
-2.680000000000000160e-01 2.036937258061162341e-04
-2.670000000000000151e-01 2.063546034948410518e-04
-2.660000000000000142e-01 2.090581900285945070e-04
-2.650000000000000133e-01 2.118028499249570765e-04
-2.640000000000000124e-01 2.145870071519216844e-04
-2.630000000000000115e-01 2.174091442977662051e-04
-2.620000000000000107e-01 2.202678015369882139e-04
-2.610000000000000098e-01 2.231615754276981530e-04
-2.600000000000000089e-01 2.260891175722295229e-04
-2.590000000000000080e-01 2.290491331692606888e-04
-2.580000000000000071e-01 2.320403794824794376e-04
-2.570000000000000062e-01 2.350616642477872857e-04
-2.560000000000000053e-01 2.381118440382354057e-04
-2.550000000000000044e-01 2.411898226033210425e-04
-2.540000000000000036e-01 2.442945491969418731e-04
-2.530000000000000027e-01 2.474250169062047451e-04
-2.520000000000000018e-01 2.505802609913985535e-04
-2.510000000000000009e-01 2.537593572457618298e-04
-2.500000000000000000e-01 2.569614203821850578e-04
-2.489999999999999991e-01 2.601856024526739736e-04
-2.479999999999999982e-01 2.634310913052498250e-04
-2.469999999999999973e-01 2.666971090819543369e-04
-2.459999999999999964e-01 2.699829107607589558e-04
-2.449999999999999956e-01 2.732877827434206314e-04
-2.439999999999999947e-01 2.766110414906845978e-04
-2.429999999999999938e-01 2.799520322056807549e-04
-2.419999999999999929e-01 2.833101275658933917e-04
-2.409999999999999920e-01 2.866847265036946008e-04
-2.399999999999999911e-01 2.900752530350988860e-04
-2.389999999999999902e-01 2.934811551361315388e-04
-2.379999999999999893e-01 2.969019036659795792e-04
-2.369999999999999885e-01 3.003369913359163024e-04
-2.359999999999999876e-01 3.037859317228513707e-04
-2.349999999999999867e-01 3.072482583262509982e-04
-2.340000000000000135e-01 3.107235236670877741e-04
-2.330000000000000127e-01 3.142112984274294737e-04
-2.320000000000000118e-01 3.177111706292274165e-04
-2.310000000000000109e-01 3.212227448508591277e-04
-2.300000000000000100e-01 3.247456414799576216e-04
-2.290000000000000091e-01 3.382242834012772511e-04
-2.280000000000000082e-01 3.452377282513799102e-04
-2.270000000000000073e-01 3.523034688047032735e-04
-2.260000000000000064e-01 3.594184208596793752e-04
-2.250000000000000056e-01 3.665797189868682669e-04
-2.240000000000000047e-01 3.737846993785375570e-04
-2.230000000000000038e-01 3.810308840557444384e-04
-2.220000000000000029e-01 3.883159663429863414e-04
-2.210000000000000020e-01 3.956377975209887090e-04
-2.200000000000000011e-01 4.029943745704363516e-04
-2.190000000000000002e-01 4.103838289228288732e-04
-2.179999999999999993e-01 4.178044161388109914e-04
-2.169999999999999984e-01 4.252545064389213624e-04
-2.159999999999999976e-01 4.327325760165451340e-04
-2.149999999999999967e-01 4.402371990677359350e-04
-2.139999999999999958e-01 4.477670404773921738e-04
-2.129999999999999949e-01 4.553208491059310180e-04
-2.119999999999999940e-01 4.628974516250831798e-04
-2.109999999999999931e-01 4.704957468556258200e-04
-2.099999999999999922e-01 4.781147005638459449e-04
-2.089999999999999913e-01 4.857533406772057477e-04
-2.079999999999999905e-01 4.934107528830939835e-04
-2.069999999999999896e-01 5.010860765777117075e-04
-2.059999999999999887e-01 5.087785011350356903e-04
-2.049999999999999878e-01 5.164872624684648666e-04
-2.039999999999999869e-01 5.242116398601915370e-04
-2.030000000000000138e-01 5.319509530355588916e-04
-2.020000000000000129e-01 5.397045594617062457e-04
-2.010000000000000120e-01 5.602299519231919434e-04
-2.000000000000000111e-01 5.707808451132063109e-04
-1.990000000000000102e-01 5.813548153747615964e-04
-1.980000000000000093e-01 5.919506260370821418e-04
-1.970000000000000084e-01 6.025671249470526290e-04
-1.960000000000000075e-01 6.137339307173304490e-04
-1.950000000000000067e-01 6.255130751107143734e-04
-1.940000000000000058e-01 6.373140835847734787e-04
-1.930000000000000049e-01 6.491357637019071723e-04
-1.920000000000000040e-01 6.609770063160576867e-04
-1.910000000000000031e-01 6.729827627673257845e-04
-1.900000000000000022e-01 6.858611916514803421e-04
-1.890000000000000013e-01 6.987593461555345435e-04
-1.880000000000000004e-01 7.116761537808516131e-04
-1.869999999999999996e-01 7.246106170043172022e-04
-1.859999999999999987e-01 7.381485016614008909e-04
-1.849999999999999978e-01 7.524433247232220449e-04
-1.839999999999999969e-01 7.667564838776047076e-04
-1.829999999999999960e-01 7.810869711167932718e-04
-1.819999999999999951e-01 7.954338498962135314e-04
-1.809999999999999942e-01 8.100838921381180082e-04
-1.799999999999999933e-01 8.258219643620987689e-04
-1.789999999999999925e-01 8.415767189069871300e-04
-1.779999999999999916e-01 8.573472361020163584e-04
-1.769999999999999907e-01 8.731326618329107291e-04
-1.759999999999999898e-01 8.894108340089946618e-04
-1.749999999999999889e-01 9.067130981238015822e-04
-1.739999999999999880e-01 9.240304283926281757e-04
-1.729999999999999871e-01 9.413619933432507960e-04
-1.719999999999999862e-01 9.587070209696013211e-04
-1.710000000000000131e-01 9.767242319394962499e-04
-1.700000000000000122e-01 9.956994413859708050e-04
-1.690000000000000113e-01 1.014688115003856399e-03
-1.680000000000000104e-01 1.033689510790852936e-03
-1.670000000000000095e-01 1.052702939837823213e-03
-1.660000000000000087e-01 1.072865600087248659e-03
-1.650000000000000078e-01 1.093686562506561042e-03
-1.640000000000000069e-01 1.114519477070975402e-03
-1.630000000000000060e-01 1.135363685846962250e-03
-1.620000000000000051e-01 1.156218578001467307e-03
-1.610000000000000042e-01 1.178489273473272035e-03
-1.600000000000000033e-01 1.201408864868984752e-03
-1.590000000000000024e-01 1.224339026146234986e-03
-1.580000000000000016e-01 1.247279174350453355e-03
-1.570000000000000007e-01 1.270228768394375887e-03
-1.559999999999999998e-01 1.294840297168727786e-03
-1.549999999999999989e-01 1.320057078208569309e-03
-1.539999999999999980e-01 1.345283072618715797e-03
-1.529999999999999971e-01 1.370517771650453520e-03
-1.519999999999999962e-01 1.395760703177432527e-03
-1.509999999999999953e-01 1.422991919364627583e-03
-1.499999999999999944e-01 1.450799960839090812e-03
-1.489999999999999936e-01 1.478615922269635842e-03
-1.479999999999999927e-01 1.506439364937323458e-03
-1.469999999999999918e-01 1.534269881833422687e-03
-1.459999999999999909e-01 1.564268263509160624e-03
-1.449999999999999900e-01 1.594907867978560562e-03
-1.439999999999999891e-01 1.625554116658795662e-03
-1.429999999999999882e-01 1.656206640718870015e-03
-1.419999999999999873e-01 1.686865098063474941e-03
-1.409999999999999865e-01 1.720257869581556711e-03
-1.400000000000000133e-01 1.754116974719871231e-03
-1.390000000000000124e-01 1.787981500889798724e-03
-1.380000000000000115e-01 1.821851145793340057e-03
-1.370000000000000107e-01 1.855725629157903419e-03
-1.360000000000000098e-01 1.893045564021882034e-03
-1.350000000000000089e-01 1.930385851369270395e-03
-1.340000000000000080e-01 1.967730375391237626e-03
-1.330000000000000071e-01 2.005078899364053265e-03
-1.320000000000000062e-01 2.042431203854741615e-03
-1.310000000000000053e-01 2.084400662898619385e-03
-1.300000000000000044e-01 2.126208350429649799e-03
-1.290000000000000036e-01 2.168019150555009194e-03
-1.280000000000000027e-01 2.209832886600630267e-03
-1.270000000000000018e-01 2.251649395004030885e-03
-1.260000000000000009e-01 2.296844064958826221e-03
-1.250000000000000000e-01 2.343667830188196199e-03
-1.239999999999999991e-01 2.390493656781464762e-03
-1.229999999999999982e-01 2.437321425929845319e-03
-1.219999999999999973e-01 2.484151027778277922e-03
-1.209999999999999964e-01 2.534917806861281594e-03
-1.199999999999999956e-01 2.587244956093770389e-03
-1.189999999999999947e-01 2.639573263271376147e-03
-1.179999999999999938e-01 2.691902660865684582e-03
-1.170000000000000068e-01 2.744233086497681415e-03
-1.160000000000000059e-01 2.802470898486433739e-03
-1.150000000000000050e-01 2.861182961461210001e-03
-1.140000000000000041e-01 2.919895489330028796e-03
-1.130000000000000032e-01 2.978608454601764863e-03
-1.120000000000000023e-01 3.039028134477831690e-03
-1.110000000000000014e-01 3.105047953841115569e-03
-1.100000000000000006e-01 3.171067846029490458e-03
-1.089999999999999997e-01 3.237087806587186402e-03
-1.079999999999999988e-01 3.303107831414664117e-03
-1.069999999999999979e-01 3.375752273365098012e-03
-1.059999999999999970e-01 3.448953237324530949e-03
-1.049999999999999961e-01 3.522154214875733089e-03
-1.039999999999999952e-01 3.600006295706771782e-03
-1.029999999999999943e-01 3.678921873647147175e-03
-1.019999999999999934e-01 3.760421535719240572e-03
-1.010000000000000064e-01 3.844375893758648390e-03
-1.000000000000000056e-01 3.931087187101112157e-03
-9.900000000000000466e-02 4.020223801669492794e-03
-9.800000000000000377e-02 4.112070854797603148e-03
-9.700000000000000289e-02 4.207877885540181606e-03
-9.600000000000000200e-02 4.306567144956106007e-03
-9.500000000000000111e-02 4.408709760183909983e-03
-9.400000000000000022e-02 4.514252532248354613e-03
-9.299999999999999933e-02 4.623353664150200298e-03
-9.199999999999999845e-02 4.736968783579952914e-03
-9.099999999999999756e-02 4.855260445881610411e-03
-8.999999999999999667e-02 4.977991254085643337e-03
-8.899999999999999578e-02 5.105210148404960846e-03
-8.799999999999999489e-02 5.237243914996597520e-03
-8.699999999999999400e-02 5.375791084704249247e-03
-8.599999999999999312e-02 5.520472794381585044e-03
-8.500000000000000611e-02 5.671469202229815522e-03
-8.400000000000000522e-02 5.828856481311907312e-03
-8.300000000000000433e-02 5.993065384576219505e-03
-8.200000000000000344e-02 6.165950248595707291e-03
-8.100000000000000255e-02 6.348372250702710023e-03
-8.000000000000000167e-02 6.539566783134573812e-03
-7.900000000000000078e-02 6.740239507693153442e-03
-7.799999999999999989e-02 6.951155397323011825e-03
-7.699999999999999900e-02 7.173977172961414940e-03
-7.599999999999999811e-02 7.411661158328855178e-03
-7.499999999999999722e-02 7.663078087015197382e-03
-7.399999999999999634e-02 7.928870776559288416e-03
-7.299999999999999545e-02 8.210113390444990361e-03
-7.199999999999999456e-02 8.509032594928184548e-03
-7.099999999999999367e-02 8.831510373506424455e-03
-7.000000000000000666e-02 9.175253573392978465e-03
-6.900000000000000577e-02 9.542314766671680659e-03
-6.800000000000000488e-02 9.934596938872643224e-03
-6.700000000000000400e-02 1.035263472291800269e-02
-6.600000000000000311e-02 1.081098752259155790e-02
-6.500000000000000222e-02 1.130346784575782942e-02
-6.400000000000000133e-02 1.183310583493736405e-02
-6.300000000000000044e-02 1.240495914254437053e-02
-6.199999999999999956e-02 1.302162075755709802e-02
-6.099999999999999867e-02 1.369695136288017964e-02
-5.999999999999999778e-02 1.443576757969904957e-02
-5.899999999999999689e-02 1.523582812059070049e-02
-5.800000000000000294e-02 1.610018604458272884e-02
-5.700000000000000205e-02 1.703647960580005616e-02
-5.600000000000000117e-02 1.807126502121398498e-02
-5.500000000000000028e-02 1.919738919755452008e-02
-5.399999999999999939e-02 2.041408852642114316e-02
-5.299999999999999850e-02 2.172558452807616183e-02
-5.199999999999999761e-02 2.313309288827487126e-02
-5.099999999999999672e-02 2.465735874110752679e-02
-5.000000000000000278e-02 2.628594440349627664e-02
-4.900000000000000189e-02 2.800058967440133967e-02
-4.800000000000000100e-02 2.979270702819289060e-02
-4.700000000000000011e-02 3.165240189361499812e-02
-4.599999999999999922e-02 3.356247060967801343e-02
-4.499999999999999833e-02 3.550506026683833416e-02
-4.399999999999999745e-02 3.744907363273948520e-02
-4.299999999999999656e-02 3.937790859887212169e-02
-4.200000000000000261e-02 4.127432579999903289e-02
-4.100000000000000172e-02 4.311690647421134032e-02
-4.000000000000000083e-02 4.487828845215435791e-02
-3.899999999999999994e-02 4.655966470100798837e-02
-3.799999999999999906e-02 4.814928657001133622e-02
-3.699999999999999817e-02 4.965051083766322537e-02
-3.599999999999999728e-02 5.104681484964859739e-02
-3.500000000000000333e-02 5.231495557157083559e-02
-3.400000000000000244e-02 5.348508782364914949e-02
-3.300000000000000155e-02 5.455786966307689390e-02
-3.200000000000000067e-02 5.553025194169843720e-02
-3.099999999999999978e-02 5.641792793415744550e-02
-2.999999999999999889e-02 5.718711123443100813e-02
-2.900000000000000147e-02 5.788046513054377618e-02
-2.800000000000000058e-02 5.849926567050028198e-02
-2.699999999999999969e-02 5.905037992052285939e-02
-2.599999999999999881e-02 5.953609800660253359e-02
-2.500000000000000139e-02 5.995186346577983244e-02
-2.400000000000000050e-02 6.031169812212338471e-02
-2.299999999999999961e-02 6.062761218737176827e-02
-2.199999999999999872e-02 6.090109766027420463e-02
-2.100000000000000130e-02 6.113920459440469468e-02
-2.000000000000000042e-02 6.133761813722235501e-02
-1.899999999999999953e-02 6.150347137634439715e-02
-1.799999999999999864e-02 6.164665532411127413e-02
-1.700000000000000122e-02 6.176687078495789185e-02
-1.600000000000000033e-02 6.186908900821677659e-02
-1.499999999999999944e-02 6.195195411625065846e-02
-1.400000000000000029e-02 6.201882355215026371e-02
-1.299999999999999940e-02 6.207445114069724823e-02
-1.200000000000000025e-02 6.212027018445894638e-02
-1.099999999999999936e-02 6.215784872226102348e-02
-1.000000000000000021e-02 6.218880144519926823e-02
-8.999999999999999320e-03 6.221171678264214577e-02
-8.000000000000000167e-03 6.223073234602662096e-02
-7.000000000000000146e-03 6.224654350099580180e-02
-6.000000000000000125e-03 6.225859513801088041e-02
-5.000000000000000104e-03 6.226863186183734938e-02
-4.000000000000000083e-03 6.227596370188921010e-02
-3.000000000000000062e-03 6.228120971218232410e-02
-2.000000000000000042e-03 6.228471485354980519e-02
-1.000000000000000021e-03 6.228711357279832772e-02
-0.000000000000000000e+00 6.228744705300708756e-02
1.000000000000000021e-03 6.228711357279832772e-02
2.000000000000000042e-03 6.228471485354980519e-02
3.000000000000000062e-03 6.228120971218232410e-02
4.000000000000000083e-03 6.227596370188921010e-02
5.000000000000000104e-03 6.226863186183734938e-02
6.000000000000000125e-03 6.225859513801088041e-02
7.000000000000000146e-03 6.224654350099580180e-02
8.000000000000000167e-03 6.223073234602662096e-02
8.999999999999999320e-03 6.221171678264214577e-02
1.000000000000000021e-02 6.218880144519926823e-02
1.099999999999999936e-02 6.215784872226102348e-02
1.200000000000000025e-02 6.212027018445894638e-02
1.299999999999999940e-02 6.207445114069724823e-02
1.400000000000000029e-02 6.201882355215026371e-02
1.499999999999999944e-02 6.195195411625065846e-02
1.600000000000000033e-02 6.186908900821677659e-02
1.700000000000000122e-02 6.176687078495789185e-02
1.799999999999999864e-02 6.164665532411127413e-02
1.899999999999999953e-02 6.150347137634439715e-02
2.000000000000000042e-02 6.133761813722235501e-02
2.100000000000000130e-02 6.113920459440469468e-02
2.199999999999999872e-02 6.090109766027420463e-02
2.299999999999999961e-02 6.062761218737176827e-02
2.400000000000000050e-02 6.031169812212338471e-02
2.500000000000000139e-02 5.995186346577983244e-02
2.599999999999999881e-02 5.953609800660253359e-02
2.699999999999999969e-02 5.905037992052285939e-02
2.800000000000000058e-02 5.849926567050028198e-02
2.900000000000000147e-02 5.788046513054377618e-02
2.999999999999999889e-02 5.718711123443100813e-02
3.099999999999999978e-02 5.641792793415744550e-02
3.200000000000000067e-02 5.553025194169843720e-02
3.300000000000000155e-02 5.455786966307689390e-02
3.400000000000000244e-02 5.348508782364914949e-02
3.500000000000000333e-02 5.231495557157083559e-02
3.599999999999999728e-02 5.104681484964859739e-02
3.699999999999999817e-02 4.965051083766322537e-02
3.799999999999999906e-02 4.814928657001133622e-02
3.899999999999999994e-02 4.655966470100798837e-02
4.000000000000000083e-02 4.487828845215435791e-02
4.100000000000000172e-02 4.311690647421134032e-02
4.200000000000000261e-02 4.127432579999903289e-02
4.299999999999999656e-02 3.937790859887212169e-02
4.399999999999999745e-02 3.744907363273948520e-02
4.499999999999999833e-02 3.550506026683833416e-02
4.599999999999999922e-02 3.356247060967801343e-02
4.700000000000000011e-02 3.165240189361499812e-02
4.800000000000000100e-02 2.979270702819289060e-02
4.900000000000000189e-02 2.800058967440133967e-02
5.000000000000000278e-02 2.628594440349627664e-02
5.099999999999999672e-02 2.465735874110752679e-02
5.199999999999999761e-02 2.313309288827487126e-02
5.299999999999999850e-02 2.172558452807616183e-02
5.399999999999999939e-02 2.041408852642114316e-02
5.500000000000000028e-02 1.919738919755452008e-02
5.600000000000000117e-02 1.807126502121398498e-02
5.700000000000000205e-02 1.703647960580005616e-02
5.800000000000000294e-02 1.610018604458272884e-02
5.899999999999999689e-02 1.523582812059070049e-02
5.999999999999999778e-02 1.443576757969904957e-02
6.099999999999999867e-02 1.369695136288017964e-02
6.199999999999999956e-02 1.302162075755709802e-02
6.300000000000000044e-02 1.240495914254437053e-02
6.400000000000000133e-02 1.183310583493736405e-02
6.500000000000000222e-02 1.130346784575782942e-02
6.600000000000000311e-02 1.081098752259155790e-02
6.700000000000000400e-02 1.035263472291800269e-02
6.800000000000000488e-02 9.934596938872643224e-03
6.900000000000000577e-02 9.542314766671680659e-03
7.000000000000000666e-02 9.175253573392978465e-03
7.099999999999999367e-02 8.831510373506424455e-03
7.199999999999999456e-02 8.509032594928184548e-03
7.299999999999999545e-02 8.210113390444990361e-03
7.399999999999999634e-02 7.928870776559288416e-03
7.499999999999999722e-02 7.663078087015197382e-03
7.599999999999999811e-02 7.411661158328855178e-03
7.699999999999999900e-02 7.173977172961414940e-03
7.799999999999999989e-02 6.951155397323011825e-03
7.900000000000000078e-02 6.740239507693153442e-03
8.000000000000000167e-02 6.539566783134573812e-03
8.100000000000000255e-02 6.348372250702710023e-03
8.200000000000000344e-02 6.165950248595707291e-03
8.300000000000000433e-02 5.993065384576219505e-03
8.400000000000000522e-02 5.828856481311907312e-03
8.500000000000000611e-02 5.671469202229815522e-03
8.599999999999999312e-02 5.520472794381585044e-03
8.699999999999999400e-02 5.375791084704249247e-03
8.799999999999999489e-02 5.237243914996597520e-03
8.899999999999999578e-02 5.105210148404960846e-03
8.999999999999999667e-02 4.977991254085643337e-03
9.099999999999999756e-02 4.855260445881610411e-03
9.199999999999999845e-02 4.736968783579952914e-03
9.299999999999999933e-02 4.623353664150200298e-03
9.400000000000000022e-02 4.514252532248354613e-03
9.500000000000000111e-02 4.408709760183909983e-03
9.600000000000000200e-02 4.306567144956106007e-03
9.700000000000000289e-02 4.207877885540181606e-03
9.800000000000000377e-02 4.112070854797603148e-03
9.900000000000000466e-02 4.020223801669492794e-03
1.000000000000000056e-01 3.931087187101112157e-03
1.010000000000000064e-01 3.844375893758648390e-03
1.019999999999999934e-01 3.760421535719240572e-03
1.029999999999999943e-01 3.678921873647147175e-03
1.039999999999999952e-01 3.600006295706771782e-03
1.049999999999999961e-01 3.522154214875733089e-03
1.059999999999999970e-01 3.448953237324530949e-03
1.069999999999999979e-01 3.375752273365098012e-03
1.079999999999999988e-01 3.303107831414664117e-03
1.089999999999999997e-01 3.237087806587186402e-03
1.100000000000000006e-01 3.171067846029490458e-03
1.110000000000000014e-01 3.105047953841115569e-03
1.120000000000000023e-01 3.039028134477831690e-03
1.130000000000000032e-01 2.978608454601764863e-03
1.140000000000000041e-01 2.919895489330028796e-03
1.150000000000000050e-01 2.861182961461210001e-03
1.160000000000000059e-01 2.802470898486433739e-03
1.170000000000000068e-01 2.744233086497681415e-03
1.179999999999999938e-01 2.691902660865684582e-03
1.189999999999999947e-01 2.639573263271376147e-03
1.199999999999999956e-01 2.587244956093770389e-03
1.209999999999999964e-01 2.534917806861281594e-03
1.219999999999999973e-01 2.484151027778277922e-03
1.229999999999999982e-01 2.437321425929845319e-03
1.239999999999999991e-01 2.390493656781464762e-03
1.250000000000000000e-01 2.343667830188196199e-03
1.260000000000000009e-01 2.296844064958826221e-03
1.270000000000000018e-01 2.251649395004030885e-03
1.280000000000000027e-01 2.209832886600630267e-03
1.290000000000000036e-01 2.168019150555009194e-03
1.300000000000000044e-01 2.126208350429649799e-03
1.310000000000000053e-01 2.084400662898619385e-03
1.320000000000000062e-01 2.042431203854741615e-03
1.330000000000000071e-01 2.005078899364053265e-03
1.340000000000000080e-01 1.967730375391237626e-03
1.350000000000000089e-01 1.930385851369270395e-03
1.360000000000000098e-01 1.893045564021882034e-03
1.370000000000000107e-01 1.855725629157903419e-03
1.380000000000000115e-01 1.821851145793340057e-03
1.390000000000000124e-01 1.787981500889798724e-03
1.400000000000000133e-01 1.754116974719871231e-03
1.409999999999999865e-01 1.720257869581556711e-03
1.419999999999999873e-01 1.686865098063474941e-03
1.429999999999999882e-01 1.656206640718870015e-03
1.439999999999999891e-01 1.625554116658795662e-03
1.449999999999999900e-01 1.594907867978560562e-03
1.459999999999999909e-01 1.564268263509160624e-03
1.469999999999999918e-01 1.534269881833422687e-03
1.479999999999999927e-01 1.506439364937323458e-03
1.489999999999999936e-01 1.478615922269635842e-03
1.499999999999999944e-01 1.450799960839090812e-03
1.509999999999999953e-01 1.422991919364627583e-03
1.519999999999999962e-01 1.395760703177432527e-03
1.529999999999999971e-01 1.370517771650453520e-03
1.539999999999999980e-01 1.345283072618715797e-03
1.549999999999999989e-01 1.320057078208569309e-03
1.559999999999999998e-01 1.294840297168727786e-03
1.570000000000000007e-01 1.270228768394375887e-03
1.580000000000000016e-01 1.247279174350453355e-03
1.590000000000000024e-01 1.224339026146234986e-03
1.600000000000000033e-01 1.201408864868984752e-03
1.610000000000000042e-01 1.178489273473272035e-03
1.620000000000000051e-01 1.156218578001467307e-03
1.630000000000000060e-01 1.135363685846962250e-03
1.640000000000000069e-01 1.114519477070975402e-03
1.650000000000000078e-01 1.093686562506561042e-03
1.660000000000000087e-01 1.072865600087248659e-03
1.670000000000000095e-01 1.052702939837823213e-03
1.680000000000000104e-01 1.033689510790852936e-03
1.690000000000000113e-01 1.014688115003856399e-03
1.700000000000000122e-01 9.956994413859708050e-04
1.710000000000000131e-01 9.767242319394962499e-04
1.719999999999999862e-01 9.587070209696013211e-04
1.729999999999999871e-01 9.413619933432507960e-04
1.739999999999999880e-01 9.240304283926281757e-04
1.749999999999999889e-01 9.067130981238015822e-04
1.759999999999999898e-01 8.894108340089946618e-04
1.769999999999999907e-01 8.731326618329107291e-04
1.779999999999999916e-01 8.573472361020163584e-04
1.789999999999999925e-01 8.415767189069871300e-04
1.799999999999999933e-01 8.258219643620987689e-04
1.809999999999999942e-01 8.100838921381180082e-04
1.819999999999999951e-01 7.954338498962135314e-04
1.829999999999999960e-01 7.810869711167932718e-04
1.839999999999999969e-01 7.667564838776047076e-04
1.849999999999999978e-01 7.524433247232220449e-04
1.859999999999999987e-01 7.381485016614008909e-04
1.869999999999999996e-01 7.246106170043172022e-04
1.880000000000000004e-01 7.116761537808516131e-04
1.890000000000000013e-01 6.987593461555345435e-04
1.900000000000000022e-01 6.858611916514803421e-04
1.910000000000000031e-01 6.729827627673257845e-04
1.920000000000000040e-01 6.609770063160576867e-04
1.930000000000000049e-01 6.491357637019071723e-04
1.940000000000000058e-01 6.373140835847734787e-04
1.950000000000000067e-01 6.255130751107143734e-04
1.960000000000000075e-01 6.137339307173304490e-04
1.970000000000000084e-01 6.025671249470526290e-04
1.980000000000000093e-01 5.919506260370821418e-04
1.990000000000000102e-01 5.813548153747615964e-04
2.000000000000000111e-01 5.707808451132063109e-04
2.010000000000000120e-01 5.602299519231919434e-04
2.020000000000000129e-01 5.397045594617062457e-04
2.030000000000000138e-01 5.319509530355588916e-04
2.039999999999999869e-01 5.242116398601915370e-04
2.049999999999999878e-01 5.164872624684648666e-04
2.059999999999999887e-01 5.087785011350356903e-04
2.069999999999999896e-01 5.010860765777117075e-04
2.079999999999999905e-01 4.934107528830939835e-04
2.089999999999999913e-01 4.857533406772057477e-04
2.099999999999999922e-01 4.781147005638459449e-04
2.109999999999999931e-01 4.704957468556258200e-04
2.119999999999999940e-01 4.628974516250831798e-04
2.129999999999999949e-01 4.553208491059310180e-04
2.139999999999999958e-01 4.477670404773921738e-04
2.149999999999999967e-01 4.402371990677359350e-04
2.159999999999999976e-01 4.327325760165451340e-04
2.169999999999999984e-01 4.252545064389213624e-04
2.179999999999999993e-01 4.178044161388109914e-04
2.190000000000000002e-01 4.103838289228288732e-04
2.200000000000000011e-01 4.029943745704363516e-04
2.210000000000000020e-01 3.956377975209887090e-04
2.220000000000000029e-01 3.883159663429863414e-04
2.230000000000000038e-01 3.810308840557444384e-04
2.240000000000000047e-01 3.737846993785375570e-04
2.250000000000000056e-01 3.665797189868682669e-04
2.260000000000000064e-01 3.594184208596793752e-04
2.270000000000000073e-01 3.523034688047032735e-04
2.280000000000000082e-01 3.452377282513799102e-04
2.290000000000000091e-01 3.382242834012772511e-04
2.300000000000000100e-01 3.247456414799576216e-04
2.310000000000000109e-01 3.212227448508591277e-04
2.320000000000000118e-01 3.177111706292274165e-04
2.330000000000000127e-01 3.142112984274294737e-04
2.340000000000000135e-01 3.107235236670877741e-04
2.349999999999999867e-01 3.072482583262509982e-04
2.359999999999999876e-01 3.037859317228513707e-04
2.369999999999999885e-01 3.003369913359163024e-04
2.379999999999999893e-01 2.969019036659795792e-04
2.389999999999999902e-01 2.934811551361315388e-04
2.399999999999999911e-01 2.900752530350988860e-04
2.409999999999999920e-01 2.866847265036946008e-04
2.419999999999999929e-01 2.833101275658933917e-04
2.429999999999999938e-01 2.799520322056807549e-04
2.439999999999999947e-01 2.766110414906845978e-04
2.449999999999999956e-01 2.732877827434206314e-04
2.459999999999999964e-01 2.699829107607589558e-04
2.469999999999999973e-01 2.666971090819543369e-04
2.479999999999999982e-01 2.634310913052498250e-04
2.489999999999999991e-01 2.601856024526739736e-04
2.500000000000000000e-01 2.569614203821850578e-04
2.510000000000000009e-01 2.537593572457618298e-04
2.520000000000000018e-01 2.505802609913985535e-04
2.530000000000000027e-01 2.474250169062047451e-04
2.540000000000000036e-01 2.442945491969418731e-04
2.550000000000000044e-01 2.411898226033210425e-04
2.560000000000000053e-01 2.381118440382354057e-04
2.570000000000000062e-01 2.350616642477872857e-04
2.580000000000000071e-01 2.320403794824794376e-04
2.590000000000000080e-01 2.290491331692606888e-04
2.600000000000000089e-01 2.260891175722295229e-04
2.610000000000000098e-01 2.231615754276981530e-04
2.620000000000000107e-01 2.202678015369882139e-04
2.630000000000000115e-01 2.174091442977662051e-04
2.640000000000000124e-01 2.145870071519216844e-04
2.650000000000000133e-01 2.118028499249570765e-04
2.660000000000000142e-01 2.090581900285945070e-04
2.670000000000000151e-01 2.063546034948410518e-04
2.680000000000000160e-01 2.036937258061162341e-04
2.690000000000000169e-01 2.010772524822848075e-04
2.700000000000000178e-01 1.985069393816116007e-04
2.710000000000000187e-01 1.959846026688530135e-04
2.720000000000000195e-01 1.935121184000232518e-04
2.730000000000000204e-01 1.958725868050103559e-04
2.740000000000000213e-01 1.945634911817192131e-04
2.750000000000000222e-01 1.932586676963909326e-04
2.760000000000000231e-01 1.919582034677905160e-04
2.770000000000000240e-01 1.906621876964905641e-04
2.780000000000000249e-01 1.893707117156041061e-04
2.790000000000000258e-01 1.880838690424289970e-04
2.800000000000000266e-01 1.868017554309842087e-04
2.810000000000000275e-01 1.855244689254153243e-04
2.819999999999999729e-01 1.842521099142424589e-04
2.829999999999999738e-01 1.829847811854178345e-04
2.839999999999999747e-01 1.817225879821573401e-04
2.849999999999999756e-01 1.804656380595018143e-04
2.859999999999999765e-01 1.792140417415605074e-04
2.869999999999999774e-01 1.779679119793817817e-04
2.879999999999999782e-01 1.767273644093881398e-04
2.889999999999999791e-01 1.754925174123070028e-04
2.899999999999999800e-01 1.742634921725190163e-04
2.909999999999999809e-01 1.730404127377382841e-04
2.919999999999999818e-01 1.718234060789289850e-04
2.929999999999999827e-01 1.706126021503533412e-04
2.939999999999999836e-01 1.694081339496350633e-04
2.949999999999999845e-01 1.682101375777118001e-04
2.959999999999999853e-01 1.670187522985382492e-04
2.969999999999999862e-01 1.658341205983881127e-04
2.979999999999999871e-01 1.646563882445910211e-04
2.989999999999999880e-01 1.634857043435258839e-04
2.999999999999999889e-01 1.623222213976771642e-04
3.009999999999999898e-01 1.611660953615455592e-04


==> data_fig_22c_nl.txt <==
-3.009999999999999898e-01 1.630019100542502675e-04
-2.999999999999999889e-01 1.635844532463373103e-04
-2.989999999999999880e-01 1.641736652635148645e-04
-2.979999999999999871e-01 1.647694745630829435e-04
-2.969999999999999862e-01 1.653718098380631588e-04
-2.959999999999999853e-01 1.659806000411581520e-04
-2.949999999999999845e-01 1.665957744077369517e-04
-2.939999999999999836e-01 1.672172624778570441e-04
-2.929999999999999827e-01 1.678449941173337280e-04
-2.919999999999999818e-01 1.684788995378688975e-04
-2.909999999999999809e-01 1.691189093162534279e-04
-2.899999999999999800e-01 1.697649544126562840e-04
-2.889999999999999791e-01 1.704169661880168573e-04
-2.879999999999999782e-01 1.710748764205556041e-04
-2.869999999999999774e-01 1.717386173214206270e-04
-2.859999999999999765e-01 1.724081215494868181e-04
-2.849999999999999756e-01 1.730833222253264547e-04
-2.839999999999999747e-01 1.737641529443689466e-04
-2.829999999999999738e-01 1.744505477892694420e-04
-2.819999999999999729e-01 1.751424413415052911e-04
-2.810000000000000275e-01 1.758397686922196672e-04
-2.800000000000000266e-01 1.765424654523334053e-04
-2.790000000000000258e-01 1.772504677619431103e-04
-2.780000000000000249e-01 1.779637122990280324e-04
-2.770000000000000240e-01 1.786821362874842765e-04
-2.760000000000000231e-01 1.794056775045072970e-04
-2.750000000000000222e-01 1.801342742873429810e-04
-2.740000000000000213e-01 1.808678655394275938e-04
-2.730000000000000204e-01 1.816063907359361288e-04
-2.720000000000000195e-01 1.836215786469325303e-04
-2.710000000000000187e-01 1.842658729449202053e-04
-2.700000000000000178e-01 1.849639123155469040e-04
-2.690000000000000169e-01 1.857150907318819480e-04
-2.680000000000000160e-01 1.865187661646595127e-04
-2.670000000000000151e-01 1.873742631131092881e-04
-2.660000000000000142e-01 1.882808751900533564e-04
-2.650000000000000133e-01 1.892378677406881464e-04
-2.640000000000000124e-01 1.902444804752818246e-04
-2.630000000000000115e-01 1.912999300970482611e-04
-2.620000000000000107e-01 1.924034129076696248e-04
-2.610000000000000098e-01 1.935541073742968966e-04
-2.600000000000000089e-01 1.947511766433272773e-04
-2.590000000000000080e-01 1.959937709877996367e-04
-2.580000000000000071e-01 1.972810301768358266e-04
-2.570000000000000062e-01 1.986120857571541196e-04
-2.560000000000000053e-01 1.999860632382633461e-04
-2.550000000000000044e-01 2.014020841744896108e-04
-2.540000000000000036e-01 2.028592681384699546e-04
-2.530000000000000027e-01 2.043567345821543479e-04
-2.520000000000000018e-01 2.058936045826690187e-04
-2.510000000000000009e-01 2.074690024716124349e-04
-2.500000000000000000e-01 2.090820573474569714e-04
-2.489999999999999991e-01 2.107319044717306377e-04
-2.479999999999999982e-01 2.124176865505271591e-04
-2.469999999999999973e-01 2.141385549036681018e-04
-2.459999999999999964e-01 2.158936705245027442e-04
-2.449999999999999956e-01 2.176822050338792999e-04
-2.439999999999999947e-01 2.195033415322852975e-04
-2.429999999999999938e-01 2.213562753545159350e-04
-2.419999999999999929e-01 2.232402147315029075e-04
-2.409999999999999920e-01 2.251543813641401976e-04
-2.399999999999999911e-01 2.270980109140716076e-04
-2.389999999999999902e-01 2.290703534164667738e-04
-2.379999999999999893e-01 2.310706736198258216e-04
-2.369999999999999885e-01 2.330982512578185298e-04
-2.359999999999999876e-01 2.351523812580774914e-04
-2.349999999999999867e-01 2.372323738927578272e-04
-2.340000000000000135e-01 2.393375548755359832e-04
-2.330000000000000127e-01 2.414672654095481369e-04
-2.320000000000000118e-01 2.436208621905936074e-04
-2.310000000000000109e-01 2.457977173697288510e-04
-2.300000000000000100e-01 2.479972184791756867e-04
-2.290000000000000091e-01 2.557073333332039039e-04
-2.280000000000000082e-01 2.600784363424733423e-04
-2.270000000000000073e-01 2.645591277752077177e-04
-2.260000000000000064e-01 2.691439344233413373e-04
-2.250000000000000056e-01 2.738276266073930675e-04
-2.240000000000000047e-01 2.786052172140082478e-04
-2.230000000000000038e-01 2.834719586363987614e-04
-2.220000000000000029e-01 2.884233380229700200e-04
-2.210000000000000020e-01 2.934550711920539084e-04
-2.200000000000000011e-01 2.985630955245794109e-04
-2.190000000000000002e-01 3.037435621029184463e-04
-2.179999999999999993e-01 3.089928273238469209e-04
-2.169999999999999984e-01 3.143074441769788869e-04
-2.159999999999999976e-01 3.196841533473461440e-04
-2.149999999999999967e-01 3.251198742719657109e-04
-2.139999999999999958e-01 3.306116962551279570e-04
-2.129999999999999949e-01 3.361568697254778328e-04
-2.119999999999999940e-01 3.417527976995002217e-04
-2.109999999999999931e-01 3.473970275003859689e-04
-2.099999999999999922e-01 3.530872427681816723e-04
-2.089999999999999913e-01 3.588212557862684670e-04
-2.079999999999999905e-01 3.645970001402883132e-04
-2.069999999999999896e-01 3.704125237183870478e-04
-2.059999999999999887e-01 3.762659820558016729e-04
-2.049999999999999878e-01 3.821556320221821648e-04
-2.039999999999999869e-01 3.880798258464295946e-04
-2.030000000000000138e-01 3.940370054710359187e-04
-2.020000000000000129e-01 4.000256972258559138e-04
-2.010000000000000120e-01 4.160993383815811799e-04
-2.000000000000000111e-01 4.243818437642260110e-04
-1.990000000000000102e-01 4.327150553027424946e-04
-1.980000000000000093e-01 4.410960991761136984e-04
-1.970000000000000084e-01 4.495222999862292135e-04
-1.960000000000000075e-01 4.584196506317035733e-04
-1.950000000000000067e-01 4.678412742975233160e-04
-1.940000000000000058e-01 4.773102580395613393e-04
-1.930000000000000049e-01 4.868238383293081511e-04
-1.920000000000000040e-01 4.963794509687051134e-04
-1.910000000000000031e-01 5.060945967438788221e-04
-1.900000000000000022e-01 5.165509270623515337e-04
-1.890000000000000013e-01 5.270492561529704998e-04
-1.880000000000000004e-01 5.375871234884843728e-04
-1.869999999999999996e-01 5.481622488247847114e-04
-1.859999999999999987e-01 5.592596224636816118e-04
-1.849999999999999978e-01 5.710086710848422294e-04
-1.839999999999999969e-01 5.827960711991420767e-04
-1.829999999999999960e-01 5.946195420362953036e-04
-1.819999999999999951e-01 6.064769739676612948e-04
-1.809999999999999942e-01 6.186073745776131437e-04
-1.799999999999999933e-01 6.316693340401866377e-04
-1.789999999999999925e-01 6.447655560491404860e-04
-1.779999999999999916e-01 6.578939944881397311e-04
-1.769999999999999907e-01 6.710527585185701097e-04
-1.759999999999999898e-01 6.846438548472675960e-04
-1.749999999999999889e-01 6.991163479915939345e-04
-1.739999999999999880e-01 7.136192432765318125e-04
-1.729999999999999871e-01 7.281507241062972749e-04
-1.719999999999999862e-01 7.427091126106974937e-04
-1.710000000000000131e-01 7.578519289734811804e-04
-1.700000000000000122e-01 7.738218490401003275e-04
-1.690000000000000113e-01 7.898185005220891269e-04
-1.680000000000000104e-01 8.058402914934140919e-04
-1.670000000000000095e-01 8.218857517523515130e-04
-1.660000000000000087e-01 8.389214659262469792e-04
-1.650000000000000078e-01 8.565298147325110280e-04
-1.640000000000000069e-01 8.741615638197206559e-04
-1.630000000000000060e-01 8.918153252742033093e-04
-1.620000000000000051e-01 9.094898172757568148e-04
-1.610000000000000042e-01 9.283820710420872006e-04
-1.600000000000000033e-01 9.478378471519608708e-04
-1.590000000000000024e-01 9.673140987315677775e-04
-1.580000000000000016e-01 9.868096134341215915e-04
-1.570000000000000007e-01 1.006323271705999653e-03
-1.559999999999999998e-01 1.027263850263116039e-03
-1.549999999999999989e-01 1.048729333880474247e-03
-1.539999999999999980e-01 1.070212544495651331e-03
-1.529999999999999971e-01 1.091712435589529398e-03
-1.519999999999999962e-01 1.113228040706971391e-03
-1.509999999999999953e-01 1.136447129935474771e-03
-1.499999999999999944e-01 1.160164919225867503e-03
-1.489999999999999936e-01 1.183897923971345993e-03
-1.479999999999999927e-01 1.207645247116254355e-03
-1.469999999999999918e-01 1.231406060281826399e-03
-1.459999999999999909e-01 1.257020433850228498e-03
-1.449999999999999900e-01 1.283185616640683015e-03
-1.439999999999999891e-01 1.309363625498764132e-03
-1.429999999999999882e-01 1.335553706218597448e-03
-1.419999999999999873e-01 1.361755162280804546e-03
-1.409999999999999865e-01 1.390286510287855716e-03
-1.400000000000000133e-01 1.419217650453113641e-03
-1.390000000000000124e-01 1.448159404866704260e-03
-1.380000000000000115e-01 1.477111149618428026e-03
-1.370000000000000107e-01 1.506072308565302225e-03
-1.360000000000000098e-01 1.537958760696987682e-03
-1.350000000000000089e-01 1.569864588851564973e-03
-1.340000000000000080e-01 1.601778925861200090e-03
-1.330000000000000071e-01 1.633701273064790604e-03
-1.320000000000000062e-01 1.665631169908712416e-03
-1.310000000000000053e-01 1.701467149599661778e-03
-1.300000000000000044e-01 1.737164637999301852e-03
-1.290000000000000036e-01 1.772868715912644848e-03
-1.280000000000000027e-01 1.808578993078907224e-03
-1.270000000000000018e-01 1.844295109397879129e-03
-1.260000000000000009e-01 1.882858453848173293e-03
-1.250000000000000000e-01 1.922789194786078812e-03
-1.239999999999999991e-01 1.962724708330850464e-03
-1.229999999999999982e-01 2.002664708968156671e-03
-1.219999999999999973e-01 2.042608933483931223e-03
-1.209999999999999964e-01 2.085854761842912374e-03
-1.199999999999999956e-01 2.130403597792437844e-03
-1.189999999999999947e-01 2.174955568505798111e-03
-1.179999999999999938e-01 2.219510485211771428e-03
-1.170000000000000068e-01 2.264068173986554487e-03
-1.160000000000000059e-01 2.313553701996989929e-03
-1.150000000000000050e-01 2.363430672375215532e-03
-1.140000000000000041e-01 2.413309397064189021e-03
-1.130000000000000032e-01 2.463189769491392657e-03
-1.120000000000000023e-01 2.514492823439471673e-03
-1.110000000000000014e-01 2.570435481678262635e-03
-1.100000000000000006e-01 2.626378915573596064e-03
-1.089999999999999997e-01 2.682323076593409045e-03
-1.079999999999999988e-01 2.738267920171170555e-03
-1.069999999999999979e-01 2.799691084112522054e-03
-1.059999999999999970e-01 2.861569845169345538e-03
-1.049999999999999961e-01 2.923448796124945848e-03
-1.039999999999999952e-01 2.989162358320072901e-03
-1.029999999999999943e-01 3.055750132788560836e-03
-1.019999999999999934e-01 3.124463351479671823e-03
-1.010000000000000064e-01 3.195194437800818327e-03
-1.000000000000000056e-01 3.268189102416258970e-03
-9.900000000000000466e-02 3.343174081091349319e-03
-9.800000000000000377e-02 3.420381830579019306e-03
-9.700000000000000289e-02 3.500833769193965970e-03
-9.600000000000000200e-02 3.583645197047882671e-03
-9.500000000000000111e-02 3.669281780778380249e-03
-9.400000000000000022e-02 3.757698277124094360e-03
-9.299999999999999933e-02 3.849022864488450997e-03
-9.199999999999999845e-02 3.944033537450069259e-03
-9.099999999999999756e-02 4.042860901575294139e-03
-8.999999999999999667e-02 4.145309190419430023e-03
-8.899999999999999578e-02 4.251417137709889889e-03
-8.799999999999999489e-02 4.361449451365616639e-03
-8.699999999999999400e-02 4.476787701051008345e-03
-8.599999999999999312e-02 4.597121590755251161e-03
-8.500000000000000611e-02 4.722596088517446757e-03
-8.400000000000000522e-02 4.853271324505486865e-03
-8.300000000000000433e-02 4.989496930494655667e-03
-8.200000000000000344e-02 5.132779093480971735e-03
-8.100000000000000255e-02 5.283817269025607027e-03
-8.000000000000000167e-02 5.441987857912016294e-03
-7.900000000000000078e-02 5.607863523864833714e-03
-7.799999999999999989e-02 5.782065968198950127e-03
-7.699999999999999900e-02 5.965945231627054618e-03
-7.599999999999999811e-02 6.161902720830220517e-03
-7.499999999999999722e-02 6.369021813463241095e-03
-7.399999999999999634e-02 6.587824661319368995e-03
-7.299999999999999545e-02 6.819184847846249641e-03
-7.199999999999999456e-02 7.064913430220812890e-03
-7.099999999999999367e-02 7.329792828205373111e-03
-7.000000000000000666e-02 7.611962379288567462e-03
-6.900000000000000577e-02 7.913095242616102754e-03
-6.800000000000000488e-02 8.234743436980943715e-03
-6.700000000000000400e-02 8.577344676876543297e-03
-6.600000000000000311e-02 8.952756575337643061e-03
-6.500000000000000222e-02 9.355956144260074714e-03
-6.400000000000000133e-02 9.789423715876188412e-03
-6.300000000000000044e-02 1.025729245617743209e-02
-6.199999999999999956e-02 1.076169343157532335e-02
-6.099999999999999867e-02 1.131396551592509479e-02
-5.999999999999999778e-02 1.191807658347581941e-02
-5.899999999999999689e-02 1.257224819295910470e-02
-5.800000000000000294e-02 1.327902402057258915e-02
-5.700000000000000205e-02 1.404470181594402213e-02
-5.600000000000000117e-02 1.489117916523481112e-02
-5.500000000000000028e-02 1.581273476505740821e-02
-5.399999999999999939e-02 1.680890387786394824e-02
-5.299999999999999850e-02 1.788336088734161083e-02
-5.199999999999999761e-02 1.903729258469424174e-02
-5.099999999999999672e-02 2.028841112691453022e-02
-5.000000000000000278e-02 2.162690687613653268e-02
-4.900000000000000189e-02 2.303809439998130704e-02
-4.800000000000000100e-02 2.451542018302442505e-02
-4.700000000000000011e-02 2.605126302137553487e-02
-4.599999999999999922e-02 2.763233624301942790e-02
-4.499999999999999833e-02 2.924506510847857052e-02
-4.399999999999999745e-02 3.086323501103701433e-02
-4.299999999999999656e-02 3.247370344880637361e-02
-4.200000000000000261e-02 3.406223901548057625e-02
-4.100000000000000172e-02 3.561188557388071663e-02
-4.000000000000000083e-02 3.710112999173357379e-02
-3.899999999999999994e-02 3.852969001651545405e-02
-3.799999999999999906e-02 3.988793548093479135e-02
-3.699999999999999817e-02 4.117796116002209877e-02
-3.599999999999999728e-02 4.238619077447094985e-02
-3.500000000000000333e-02 4.349435408617800120e-02
-3.400000000000000244e-02 4.452463920047269180e-02
-3.300000000000000155e-02 4.547735566564158755e-02
-3.200000000000000067e-02 4.634902769919597987e-02
-3.099999999999999978e-02 4.715258000176883457e-02
-2.999999999999999889e-02 4.785840854181997589e-02
-2.900000000000000147e-02 4.850180641231843087e-02
-2.800000000000000058e-02 4.908311516630289861e-02
-2.699999999999999969e-02 4.960738395101030318e-02
-2.599999999999999881e-02 5.007633020788334471e-02
-2.500000000000000139e-02 5.048547140141657064e-02
-2.400000000000000050e-02 5.084642356272446595e-02
-2.299999999999999961e-02 5.116886798591614716e-02
-2.199999999999999872e-02 5.145376980993088267e-02
-2.100000000000000130e-02 5.170730424895446375e-02
-2.000000000000000042e-02 5.192475197905050549e-02
-1.899999999999999953e-02 5.211201792276866362e-02
-1.799999999999999864e-02 5.227808712553599912e-02
-1.700000000000000122e-02 5.242198815036099718e-02
-1.600000000000000033e-02 5.254831990574459349e-02
-1.499999999999999944e-02 5.265508789922569710e-02
-1.400000000000000029e-02 5.274514461817818300e-02
-1.299999999999999940e-02 5.282298249770263354e-02
-1.200000000000000025e-02 5.288981923657058021e-02
-1.099999999999999936e-02 5.294703688255175678e-02
-1.000000000000000021e-02 5.299612967060821078e-02
-8.999999999999999320e-03 5.303505408333576004e-02
-8.000000000000000167e-03 5.306851223638983650e-02
-7.000000000000000146e-03 5.309714318338882438e-02
-6.000000000000000125e-03 5.312038165602851747e-02
-5.000000000000000104e-03 5.313987516373998299e-02
-4.000000000000000083e-03 5.315460559331226104e-02
-3.000000000000000062e-03 5.316558100951387922e-02
-2.000000000000000042e-03 5.317328564388185130e-02
-1.000000000000000021e-03 5.317828974928064806e-02
-0.000000000000000000e+00 5.317946910382020248e-02
1.000000000000000021e-03 5.317828974928064806e-02
2.000000000000000042e-03 5.317328564388185130e-02
3.000000000000000062e-03 5.316558100951387922e-02
4.000000000000000083e-03 5.315460559331226104e-02
5.000000000000000104e-03 5.313987516373998299e-02
6.000000000000000125e-03 5.312038165602851747e-02
7.000000000000000146e-03 5.309714318338882438e-02
8.000000000000000167e-03 5.306851223638983650e-02
8.999999999999999320e-03 5.303505408333576004e-02
1.000000000000000021e-02 5.299612967060821078e-02
1.099999999999999936e-02 5.294703688255175678e-02
1.200000000000000025e-02 5.288981923657058021e-02
1.299999999999999940e-02 5.282298249770263354e-02
1.400000000000000029e-02 5.274514461817818300e-02
1.499999999999999944e-02 5.265508789922569710e-02
1.600000000000000033e-02 5.254831990574459349e-02
1.700000000000000122e-02 5.242198815036099718e-02
1.799999999999999864e-02 5.227808712553599912e-02
1.899999999999999953e-02 5.211201792276866362e-02
2.000000000000000042e-02 5.192475197905050549e-02
2.100000000000000130e-02 5.170730424895446375e-02
2.199999999999999872e-02 5.145376980993088267e-02
2.299999999999999961e-02 5.116886798591614716e-02
2.400000000000000050e-02 5.084642356272446595e-02
2.500000000000000139e-02 5.048547140141657064e-02
2.599999999999999881e-02 5.007633020788334471e-02
2.699999999999999969e-02 4.960738395101030318e-02
2.800000000000000058e-02 4.908311516630289861e-02
2.900000000000000147e-02 4.850180641231843087e-02
2.999999999999999889e-02 4.785840854181997589e-02
3.099999999999999978e-02 4.715258000176883457e-02
3.200000000000000067e-02 4.634902769919597987e-02
3.300000000000000155e-02 4.547735566564158755e-02
3.400000000000000244e-02 4.452463920047269180e-02
3.500000000000000333e-02 4.349435408617800120e-02
3.599999999999999728e-02 4.238619077447094985e-02
3.699999999999999817e-02 4.117796116002209877e-02
3.799999999999999906e-02 3.988793548093479135e-02
3.899999999999999994e-02 3.852969001651545405e-02
4.000000000000000083e-02 3.710112999173357379e-02
4.100000000000000172e-02 3.561188557388071663e-02
4.200000000000000261e-02 3.406223901548057625e-02
4.299999999999999656e-02 3.247370344880637361e-02
4.399999999999999745e-02 3.086323501103701433e-02
4.499999999999999833e-02 2.924506510847857052e-02
4.599999999999999922e-02 2.763233624301942790e-02
4.700000000000000011e-02 2.605126302137553487e-02
4.800000000000000100e-02 2.451542018302442505e-02
4.900000000000000189e-02 2.303809439998130704e-02
5.000000000000000278e-02 2.162690687613653268e-02
5.099999999999999672e-02 2.028841112691453022e-02
5.199999999999999761e-02 1.903729258469424174e-02
5.299999999999999850e-02 1.788336088734161083e-02
5.399999999999999939e-02 1.680890387786394824e-02
5.500000000000000028e-02 1.581273476505740821e-02
5.600000000000000117e-02 1.489117916523481112e-02
5.700000000000000205e-02 1.404470181594402213e-02
5.800000000000000294e-02 1.327902402057258915e-02
5.899999999999999689e-02 1.257224819295910470e-02
5.999999999999999778e-02 1.191807658347581941e-02
6.099999999999999867e-02 1.131396551592509479e-02
6.199999999999999956e-02 1.076169343157532335e-02
6.300000000000000044e-02 1.025729245617743209e-02
6.400000000000000133e-02 9.789423715876188412e-03
6.500000000000000222e-02 9.355956144260074714e-03
6.600000000000000311e-02 8.952756575337643061e-03
6.700000000000000400e-02 8.577344676876543297e-03
6.800000000000000488e-02 8.234743436980943715e-03
6.900000000000000577e-02 7.913095242616102754e-03
7.000000000000000666e-02 7.611962379288567462e-03
7.099999999999999367e-02 7.329792828205373111e-03
7.199999999999999456e-02 7.064913430220812890e-03
7.299999999999999545e-02 6.819184847846249641e-03
7.399999999999999634e-02 6.587824661319368995e-03
7.499999999999999722e-02 6.369021813463241095e-03
7.599999999999999811e-02 6.161902720830220517e-03
7.699999999999999900e-02 5.965945231627054618e-03
7.799999999999999989e-02 5.782065968198950127e-03
7.900000000000000078e-02 5.607863523864833714e-03
8.000000000000000167e-02 5.441987857912016294e-03
8.100000000000000255e-02 5.283817269025607027e-03
8.200000000000000344e-02 5.132779093480971735e-03
8.300000000000000433e-02 4.989496930494655667e-03
8.400000000000000522e-02 4.853271324505486865e-03
8.500000000000000611e-02 4.722596088517446757e-03
8.599999999999999312e-02 4.597121590755251161e-03
8.699999999999999400e-02 4.476787701051008345e-03
8.799999999999999489e-02 4.361449451365616639e-03
8.899999999999999578e-02 4.251417137709889889e-03
8.999999999999999667e-02 4.145309190419430023e-03
9.099999999999999756e-02 4.042860901575294139e-03
9.199999999999999845e-02 3.944033537450069259e-03
9.299999999999999933e-02 3.849022864488450997e-03
9.400000000000000022e-02 3.757698277124094360e-03
9.500000000000000111e-02 3.669281780778380249e-03
9.600000000000000200e-02 3.583645197047882671e-03
9.700000000000000289e-02 3.500833769193965970e-03
9.800000000000000377e-02 3.420381830579019306e-03
9.900000000000000466e-02 3.343174081091349319e-03
1.000000000000000056e-01 3.268189102416258970e-03
1.010000000000000064e-01 3.195194437800818327e-03
1.019999999999999934e-01 3.124463351479671823e-03
1.029999999999999943e-01 3.055750132788560836e-03
1.039999999999999952e-01 2.989162358320072901e-03
1.049999999999999961e-01 2.923448796124945848e-03
1.059999999999999970e-01 2.861569845169345538e-03
1.069999999999999979e-01 2.799691084112522054e-03
1.079999999999999988e-01 2.738267920171170555e-03
1.089999999999999997e-01 2.682323076593409045e-03
1.100000000000000006e-01 2.626378915573596064e-03
1.110000000000000014e-01 2.570435481678262635e-03
1.120000000000000023e-01 2.514492823439471673e-03
1.130000000000000032e-01 2.463189769491392657e-03
1.140000000000000041e-01 2.413309397064189021e-03
1.150000000000000050e-01 2.363430672375215532e-03
1.160000000000000059e-01 2.313553701996989929e-03
1.170000000000000068e-01 2.264068173986554487e-03
1.179999999999999938e-01 2.219510485211771428e-03
1.189999999999999947e-01 2.174955568505798111e-03
1.199999999999999956e-01 2.130403597792437844e-03
1.209999999999999964e-01 2.085854761842912374e-03
1.219999999999999973e-01 2.042608933483931223e-03
1.229999999999999982e-01 2.002664708968156671e-03
1.239999999999999991e-01 1.962724708330850464e-03
1.250000000000000000e-01 1.922789194786078812e-03
1.260000000000000009e-01 1.882858453848173293e-03
1.270000000000000018e-01 1.844295109397879129e-03
1.280000000000000027e-01 1.808578993078907224e-03
1.290000000000000036e-01 1.772868715912644848e-03
1.300000000000000044e-01 1.737164637999301852e-03
1.310000000000000053e-01 1.701467149599661778e-03
1.320000000000000062e-01 1.665631169908712416e-03
1.330000000000000071e-01 1.633701273064790604e-03
1.340000000000000080e-01 1.601778925861200090e-03
1.350000000000000089e-01 1.569864588851564973e-03
1.360000000000000098e-01 1.537958760696987682e-03
1.370000000000000107e-01 1.506072308565302225e-03
1.380000000000000115e-01 1.477111149618428026e-03
1.390000000000000124e-01 1.448159404866704260e-03
1.400000000000000133e-01 1.419217650453113641e-03
1.409999999999999865e-01 1.390286510287855716e-03
1.419999999999999873e-01 1.361755162280804546e-03
1.429999999999999882e-01 1.335553706218597448e-03
1.439999999999999891e-01 1.309363625498764132e-03
1.449999999999999900e-01 1.283185616640683015e-03
1.459999999999999909e-01 1.257020433850228498e-03
1.469999999999999918e-01 1.231406060281826399e-03
1.479999999999999927e-01 1.207645247116254355e-03
1.489999999999999936e-01 1.183897923971345993e-03
1.499999999999999944e-01 1.160164919225867503e-03
1.509999999999999953e-01 1.136447129935474771e-03
1.519999999999999962e-01 1.113228040706971391e-03
1.529999999999999971e-01 1.091712435589529398e-03
1.539999999999999980e-01 1.070212544495651331e-03
1.549999999999999989e-01 1.048729333880474247e-03
1.559999999999999998e-01 1.027263850263116039e-03
1.570000000000000007e-01 1.006323271705999653e-03
1.580000000000000016e-01 9.868096134341215915e-04
1.590000000000000024e-01 9.673140987315677775e-04
1.600000000000000033e-01 9.478378471519608708e-04
1.610000000000000042e-01 9.283820710420872006e-04
1.620000000000000051e-01 9.094898172757568148e-04
1.630000000000000060e-01 8.918153252742033093e-04
1.640000000000000069e-01 8.741615638197206559e-04
1.650000000000000078e-01 8.565298147325110280e-04
1.660000000000000087e-01 8.389214659262469792e-04
1.670000000000000095e-01 8.218857517523515130e-04
1.680000000000000104e-01 8.058402914934140919e-04
1.690000000000000113e-01 7.898185005220891269e-04
1.700000000000000122e-01 7.738218490401003275e-04
1.710000000000000131e-01 7.578519289734811804e-04
1.719999999999999862e-01 7.427091126106974937e-04
1.729999999999999871e-01 7.281507241062972749e-04
1.739999999999999880e-01 7.136192432765318125e-04
1.749999999999999889e-01 6.991163479915939345e-04
1.759999999999999898e-01 6.846438548472675960e-04
1.769999999999999907e-01 6.710527585185701097e-04
1.779999999999999916e-01 6.578939944881397311e-04
1.789999999999999925e-01 6.447655560491404860e-04
1.799999999999999933e-01 6.316693340401866377e-04
1.809999999999999942e-01 6.186073745776131437e-04
1.819999999999999951e-01 6.064769739676612948e-04
1.829999999999999960e-01 5.946195420362953036e-04
1.839999999999999969e-01 5.827960711991420767e-04
1.849999999999999978e-01 5.710086710848422294e-04
1.859999999999999987e-01 5.592596224636816118e-04
1.869999999999999996e-01 5.481622488247847114e-04
1.880000000000000004e-01 5.375871234884843728e-04
1.890000000000000013e-01 5.270492561529704998e-04
1.900000000000000022e-01 5.165509270623515337e-04
1.910000000000000031e-01 5.060945967438788221e-04
1.920000000000000040e-01 4.963794509687051134e-04
1.930000000000000049e-01 4.868238383293081511e-04
1.940000000000000058e-01 4.773102580395613393e-04
1.950000000000000067e-01 4.678412742975233160e-04
1.960000000000000075e-01 4.584196506317035733e-04
1.970000000000000084e-01 4.495222999862292135e-04
1.980000000000000093e-01 4.410960991761136984e-04
1.990000000000000102e-01 4.327150553027424946e-04
2.000000000000000111e-01 4.243818437642260110e-04
2.010000000000000120e-01 4.160993383815811799e-04
2.020000000000000129e-01 4.000256972258559138e-04
2.030000000000000138e-01 3.940370054710359187e-04
2.039999999999999869e-01 3.880798258464295946e-04
2.049999999999999878e-01 3.821556320221821648e-04
2.059999999999999887e-01 3.762659820558016729e-04
2.069999999999999896e-01 3.704125237183870478e-04
2.079999999999999905e-01 3.645970001402883132e-04
2.089999999999999913e-01 3.588212557862684670e-04
2.099999999999999922e-01 3.530872427681816723e-04
2.109999999999999931e-01 3.473970275003859689e-04
2.119999999999999940e-01 3.417527976995002217e-04
2.129999999999999949e-01 3.361568697254778328e-04
2.139999999999999958e-01 3.306116962551279570e-04
2.149999999999999967e-01 3.251198742719657109e-04
2.159999999999999976e-01 3.196841533473461440e-04
2.169999999999999984e-01 3.143074441769788869e-04
2.179999999999999993e-01 3.089928273238469209e-04
2.190000000000000002e-01 3.037435621029184463e-04
2.200000000000000011e-01 2.985630955245794109e-04
2.210000000000000020e-01 2.934550711920539084e-04
2.220000000000000029e-01 2.884233380229700200e-04
2.230000000000000038e-01 2.834719586363987614e-04
2.240000000000000047e-01 2.786052172140082478e-04
2.250000000000000056e-01 2.738276266073930675e-04
2.260000000000000064e-01 2.691439344233413373e-04
2.270000000000000073e-01 2.645591277752077177e-04
2.280000000000000082e-01 2.600784363424733423e-04
2.290000000000000091e-01 2.557073333332039039e-04
2.300000000000000100e-01 2.479972184791756867e-04
2.310000000000000109e-01 2.457977173697288510e-04
2.320000000000000118e-01 2.436208621905936074e-04
2.330000000000000127e-01 2.414672654095481369e-04
2.340000000000000135e-01 2.393375548755359832e-04
2.349999999999999867e-01 2.372323738927578272e-04
2.359999999999999876e-01 2.351523812580774914e-04
2.369999999999999885e-01 2.330982512578185298e-04
2.379999999999999893e-01 2.310706736198258216e-04
2.389999999999999902e-01 2.290703534164667738e-04
2.399999999999999911e-01 2.270980109140716076e-04
2.409999999999999920e-01 2.251543813641401976e-04
2.419999999999999929e-01 2.232402147315029075e-04
2.429999999999999938e-01 2.213562753545159350e-04
2.439999999999999947e-01 2.195033415322852975e-04
2.449999999999999956e-01 2.176822050338792999e-04
2.459999999999999964e-01 2.158936705245027442e-04
2.469999999999999973e-01 2.141385549036681018e-04
2.479999999999999982e-01 2.124176865505271591e-04
2.489999999999999991e-01 2.107319044717306377e-04
2.500000000000000000e-01 2.090820573474569714e-04
2.510000000000000009e-01 2.074690024716124349e-04
2.520000000000000018e-01 2.058936045826690187e-04
2.530000000000000027e-01 2.043567345821543479e-04
2.540000000000000036e-01 2.028592681384699546e-04
2.550000000000000044e-01 2.014020841744896108e-04
2.560000000000000053e-01 1.999860632382633461e-04
2.570000000000000062e-01 1.986120857571541196e-04
2.580000000000000071e-01 1.972810301768358266e-04
2.590000000000000080e-01 1.959937709877996367e-04
2.600000000000000089e-01 1.947511766433272773e-04
2.610000000000000098e-01 1.935541073742968966e-04
2.620000000000000107e-01 1.924034129076696248e-04
2.630000000000000115e-01 1.912999300970482611e-04
2.640000000000000124e-01 1.902444804752818246e-04
2.650000000000000133e-01 1.892378677406881464e-04
2.660000000000000142e-01 1.882808751900533564e-04
2.670000000000000151e-01 1.873742631131092881e-04
2.680000000000000160e-01 1.865187661646595127e-04
2.690000000000000169e-01 1.857150907318819480e-04
2.700000000000000178e-01 1.849639123155469040e-04
2.710000000000000187e-01 1.842658729449202053e-04
2.720000000000000195e-01 1.836215786469325303e-04
2.730000000000000204e-01 1.816063907359361288e-04
2.740000000000000213e-01 1.808678655394275938e-04
2.750000000000000222e-01 1.801342742873429810e-04
2.760000000000000231e-01 1.794056775045072970e-04
2.770000000000000240e-01 1.786821362874842765e-04
2.780000000000000249e-01 1.779637122990280324e-04
2.790000000000000258e-01 1.772504677619431103e-04
2.800000000000000266e-01 1.765424654523334053e-04
2.810000000000000275e-01 1.758397686922196672e-04
2.819999999999999729e-01 1.751424413415052911e-04
2.829999999999999738e-01 1.744505477892694420e-04
2.839999999999999747e-01 1.737641529443689466e-04
2.849999999999999756e-01 1.730833222253264547e-04
2.859999999999999765e-01 1.724081215494868181e-04
2.869999999999999774e-01 1.717386173214206270e-04
2.879999999999999782e-01 1.710748764205556041e-04
2.889999999999999791e-01 1.704169661880168573e-04
2.899999999999999800e-01 1.697649544126562840e-04
2.909999999999999809e-01 1.691189093162534279e-04
2.919999999999999818e-01 1.684788995378688975e-04
2.929999999999999827e-01 1.678449941173337280e-04
2.939999999999999836e-01 1.672172624778570441e-04
2.949999999999999845e-01 1.665957744077369517e-04
2.959999999999999853e-01 1.659806000411581520e-04
2.969999999999999862e-01 1.653718098380631588e-04
2.979999999999999871e-01 1.647694745630829435e-04
2.989999999999999880e-01 1.641736652635148645e-04
2.999999999999999889e-01 1.635844532463373103e-04
3.009999999999999898e-01 1.630019100542502675e-04
3.019999999999999907e-01 1.624261074407343350e-04
3.029999999999999916e-01 1.618571173441202661e-04
3.039999999999999925e-01 1.612950118606646516e-04
3.049999999999999933e-01 1.607398632166268072e-04
3.059999999999999942e-01 1.601917437393454312e-04
3.069999999999999951e-01 1.596507258273153291e-04
3.079999999999999960e-01 1.584716375408619620e-04
3.089999999999999969e-01 1.582021302758308411e-04
3.099999999999999978e-01 1.579361988519519542e-04


==> data_fig_22d_lin.txt <==
-3.009999999999999898e-01 2.050623282515761986e-04
-2.999999999999999889e-01 2.054382212629246563e-04
-2.989999999999999880e-01 2.058161898751119671e-04
-2.979999999999999871e-01 2.061962226740791969e-04
-2.969999999999999862e-01 2.065783082676526017e-04
-2.959999999999999853e-01 2.069624352864758785e-04
-2.949999999999999845e-01 2.073485923849223325e-04
-2.939999999999999836e-01 2.077367682419873913e-04
-2.929999999999999827e-01 2.081269515621613343e-04
-2.919999999999999818e-01 2.085191310762824510e-04
-2.909999999999999809e-01 2.089132955423709278e-04
-2.899999999999999800e-01 2.093094337464432742e-04
-2.889999999999999791e-01 2.097075345033077470e-04
-2.879999999999999782e-01 2.101075866573404226e-04
-2.869999999999999774e-01 2.105095790832431086e-04
-2.859999999999999765e-01 2.109135006867817667e-04
-2.849999999999999756e-01 2.113193404055071004e-04
-2.839999999999999747e-01 2.117270872094560068e-04
-2.829999999999999738e-01 2.121367301018358710e-04
-2.819999999999999729e-01 2.125482581196897782e-04
-2.810000000000000275e-01 2.129616603345445953e-04
-2.800000000000000266e-01 2.133769258530410283e-04
-2.790000000000000258e-01 2.137940438175463319e-04
-2.780000000000000249e-01 2.142130034067499429e-04
-2.770000000000000240e-01 2.146337938362413060e-04
-2.760000000000000231e-01 2.150564043590717344e-04
-2.750000000000000222e-01 2.154808242662987604e-04
-2.740000000000000213e-01 2.159070428875145759e-04
-2.730000000000000204e-01 2.163350495913575586e-04
-2.720000000000000195e-01 2.223161981455836172e-04
-2.710000000000000187e-01 2.216614589702121008e-04
-2.700000000000000178e-01 2.210247726279690396e-04
-2.690000000000000169e-01 2.204062955662418680e-04
-2.680000000000000160e-01 2.198061814935319978e-04
-2.670000000000000151e-01 2.192245812126168941e-04
-2.660000000000000142e-01 2.186616424535239324e-04
-2.650000000000000133e-01 2.181175097066808733e-04
-2.640000000000000124e-01 2.175923240566198760e-04
-2.630000000000000115e-01 2.170862230166251204e-04
-2.620000000000000107e-01 2.165993403647215325e-04
-2.610000000000000098e-01 2.161318059814123290e-04
-2.600000000000000089e-01 2.156837456895790560e-04
-2.590000000000000080e-01 2.152552810969638733e-04
-2.580000000000000071e-01 2.148465294416566495e-04
-2.570000000000000062e-01 2.144576034410114170e-04
-2.560000000000000053e-01 2.140886111444169750e-04
-2.550000000000000044e-01 2.137396557903432069e-04
-2.540000000000000036e-01 2.134108356680822368e-04
-2.530000000000000027e-01 2.131022439845947961e-04
-2.520000000000000018e-01 2.128139687368668035e-04
-2.510000000000000009e-01 2.125460925901679623e-04
-2.500000000000000000e-01 2.122986927625936885e-04
-2.489999999999999991e-01 2.120718409162560718e-04
-2.479999999999999982e-01 2.118656030554730632e-04
-2.469999999999999973e-01 2.116800394322868419e-04
-2.459999999999999964e-01 2.115152044596215798e-04
-2.449999999999999956e-01 2.113711466323686477e-04
-2.439999999999999947e-01 2.112479084566634300e-04
-2.429999999999999938e-01 2.111455263875917302e-04
-2.419999999999999929e-01 2.110640307755380532e-04
-2.409999999999999920e-01 2.110034458213589682e-04
-2.399999999999999911e-01 2.109637895405342626e-04
-2.389999999999999902e-01 2.109450737364213814e-04
-2.379999999999999893e-01 2.109473039827043086e-04
-2.369999999999999885e-01 2.109704796150979026e-04
-2.359999999999999876e-01 2.110145937323369323e-04
-2.349999999999999867e-01 2.110796332064458845e-04
-2.340000000000000135e-01 2.111655787022544671e-04
-2.330000000000000127e-01 2.112724047060905318e-04
-2.320000000000000118e-01 2.114000795635516720e-04
-2.310000000000000109e-01 2.115485655262252021e-04
-2.300000000000000100e-01 2.117178188071968151e-04
-2.290000000000000091e-01 2.089787157272337637e-04
-2.280000000000000082e-01 2.086090738992930514e-04
-2.270000000000000073e-01 2.083626720769627891e-04
-2.260000000000000064e-01 2.082399477352933571e-04
-2.250000000000000056e-01 2.082411195378040402e-04
-2.240000000000000047e-01 2.083661853942064465e-04
-2.230000000000000038e-01 2.086149224790071139e-04
-2.220000000000000029e-01 2.089868892106057634e-04
-2.210000000000000020e-01 2.094814291500427818e-04
-2.200000000000000011e-01 2.100976767395996254e-04
-2.190000000000000002e-01 2.108345647654215164e-04
-2.179999999999999993e-01 2.116908333964573417e-04
-2.169999999999999984e-01 2.126650406253062986e-04
-2.159999999999999976e-01 2.137555739157558370e-04
-2.149999999999999967e-01 2.149606628473211547e-04
-2.139999999999999958e-01 2.162783925390599643e-04
-2.129999999999999949e-01 2.177067176331827156e-04
-2.119999999999999940e-01 2.192434766230535125e-04
-2.109999999999999931e-01 2.208864063194632631e-04
-2.099999999999999922e-01 2.226331562627299906e-04
-2.089999999999999913e-01 2.244813029053818558e-04
-2.079999999999999905e-01 2.264283634099426630e-04
-2.069999999999999896e-01 2.284718089277684673e-04
-2.059999999999999887e-01 2.306090772471087482e-04
-2.049999999999999878e-01 2.328375847207956879e-04
-2.039999999999999869e-01 2.351547374055623174e-04
-2.030000000000000138e-01 2.375579413653829998e-04
-2.020000000000000129e-01 2.400446121100266407e-04
-2.010000000000000120e-01 2.466763219453458516e-04
-2.000000000000000111e-01 2.504180672299097634e-04
-1.990000000000000102e-01 2.543040532429225592e-04
-1.980000000000000093e-01 2.583277706912875168e-04
-1.970000000000000084e-01 2.624828856112668553e-04
-1.960000000000000075e-01 2.669763194299147970e-04
-1.950000000000000067e-01 2.718480288987344153e-04
-1.940000000000000058e-01 2.768613556347741702e-04
-1.930000000000000049e-01 2.820087470624582692e-04
-1.920000000000000040e-01 2.872829969621677466e-04
-1.910000000000000031e-01 2.927447371812209073e-04
-1.900000000000000022e-01 2.987246164660142984e-04
-1.890000000000000013e-01 3.048324271826034163e-04
-1.880000000000000004e-01 3.110606334544949603e-04
-1.869999999999999996e-01 3.174021479952373161e-04
-1.859999999999999987e-01 3.241476809810945920e-04
-1.849999999999999978e-01 3.313843821630475155e-04
-1.839999999999999969e-01 3.387373677059923698e-04
-1.829999999999999960e-01 3.461992283379928246e-04
-1.819999999999999951e-01 3.537630746783719873e-04
-1.809999999999999942e-01 3.615785737660459458e-04
-1.799999999999999933e-01 3.700761423397536977e-04
-1.789999999999999925e-01 3.786754005140310951e-04
-1.779999999999999916e-01 3.873695760934930434e-04
-1.769999999999999907e-01 3.961524198010730113e-04
-1.759999999999999898e-01 4.052910132813130131e-04
-1.749999999999999889e-01 4.150917677607507275e-04
-1.739999999999999880e-01 4.249799500634120273e-04
-1.729999999999999871e-01 4.349495974547613495e-04
-1.719999999999999862e-01 4.449952345511369264e-04
-1.710000000000000131e-01 4.555008219823302503e-04
-1.700000000000000122e-01 4.666367305474519419e-04
-1.690000000000000113e-01 4.778467683885026518e-04
-1.680000000000000104e-01 4.891258387332837569e-04
-1.670000000000000095e-01 5.004692742493035192e-04
-1.660000000000000087e-01 5.125594210571442254e-04
-1.650000000000000078e-01 5.251008895429648115e-04
-1.640000000000000069e-01 5.377049147663768647e-04
-1.630000000000000060e-01 5.503671988861118551e-04
-1.620000000000000051e-01 5.630838116446774955e-04
-1.610000000000000042e-01 5.767114487068586036e-04
-1.600000000000000033e-01 5.907798178283368883e-04
-1.590000000000000024e-01 6.049011377414779738e-04
-1.580000000000000016e-01 6.190717849591590967e-04
-1.570000000000000007e-01 6.332884482035311185e-04
-1.559999999999999998e-01 6.485658076577815101e-04
-1.549999999999999989e-01 6.642513888793722060e-04
-1.539999999999999980e-01 6.799815676694873382e-04
-1.529999999999999971e-01 6.957533191361909078e-04
-1.519999999999999962e-01 7.115638789205741424e-04
-1.509999999999999953e-01 7.286315918426851954e-04
-1.499999999999999944e-01 7.460827952625199164e-04
-1.489999999999999936e-01 7.635715607175409727e-04
-1.479999999999999927e-01 7.810953651641183325e-04
-1.469999999999999918e-01 7.986519021572982416e-04
-1.459999999999999909e-01 8.175677832898749654e-04
-1.449999999999999900e-01 8.368972582025815694e-04
-1.439999999999999891e-01 8.562581322472396757e-04
-1.429999999999999882e-01 8.756483226907478502e-04
-1.419999999999999873e-01 8.950659242546126328e-04
-1.409999999999999865e-01 9.161730005963274019e-04
-1.400000000000000133e-01 9.375792652205305585e-04
-1.390000000000000124e-01 9.590116816552716810e-04
-1.380000000000000115e-01 9.804685349163852395e-04
-1.370000000000000107e-01 1.001948255051578283e-03
-1.360000000000000098e-01 1.025524402709408886e-03
-1.350000000000000089e-01 1.049122944909774979e-03
-1.340000000000000080e-01 1.072742937976619562e-03
-1.330000000000000071e-01 1.096382995526719350e-03
-1.320000000000000062e-01 1.120041847093427309e-03
-1.310000000000000053e-01 1.146467197763782970e-03
-1.300000000000000044e-01 1.172793705096341005e-03
-1.290000000000000036e-01 1.199137828644760307e-03
-1.280000000000000027e-01 1.225498432340140246e-03
-1.270000000000000018e-01 1.251874475120176751e-03
-1.260000000000000009e-01 1.280242906507668421e-03
-1.250000000000000000e-01 1.309556550504575433e-03
-1.239999999999999991e-01 1.338884282196336649e-03
-1.229999999999999982e-01 1.368225195679454017e-03
-1.219999999999999973e-01 1.397578460734308359e-03
-1.209999999999999964e-01 1.429202452831626656e-03
-1.199999999999999956e-01 1.461711405945861214e-03
-1.189999999999999947e-01 1.494231189590805673e-03
-1.179999999999999938e-01 1.526761111700557835e-03
-1.170000000000000068e-01 1.559300537753299364e-03
-1.160000000000000059e-01 1.595166335919408901e-03
-1.150000000000000050e-01 1.631289476915116950e-03
-1.140000000000000041e-01 1.667420562464541059e-03
-1.130000000000000032e-01 1.703559087075429438e-03
-1.120000000000000023e-01 1.740658584449815980e-03
-1.110000000000000014e-01 1.780813997948475606e-03
-1.100000000000000006e-01 1.820975222981542152e-03
-1.089999999999999997e-01 1.861141883331083159e-03
-1.079999999999999988e-01 1.901313634521855592e-03
-1.069999999999999979e-01 1.945070920335224395e-03
-1.059999999999999970e-01 1.989118744765112218e-03
-1.049999999999999961e-01 2.033170262664976517e-03
-1.039999999999999952e-01 2.079704910472565758e-03
-1.029999999999999943e-01 2.126801964079397256e-03
-1.019999999999999934e-01 2.175265370287462596e-03
-1.010000000000000064e-01 2.225023074514834425e-03
-1.000000000000000056e-01 2.276226475079661058e-03
-9.900000000000000466e-02 2.328698763124736285e-03
-9.800000000000000377e-02 2.382584515213678235e-03
-9.700000000000000289e-02 2.438525171402342821e-03
-9.600000000000000200e-02 2.495956961781718633e-03
-9.500000000000000111e-02 2.555169890545268968e-03
-9.400000000000000022e-02 2.616131846743335876e-03
-9.299999999999999933e-02 2.678920877704685406e-03
-9.199999999999999845e-02 2.744019979951777162e-03
-9.099999999999999756e-02 2.811507047305397862e-03
-8.999999999999999667e-02 2.881256112058619336e-03
-8.899999999999999578e-02 2.953289456134157356e-03
-8.799999999999999489e-02 3.027769486047494820e-03
-8.699999999999999400e-02 3.105554548341372262e-03
-8.599999999999999312e-02 3.186449882589146784e-03
-8.500000000000000611e-02 3.270544744132083004e-03
-8.400000000000000522e-02 3.357875260455493293e-03
-8.300000000000000433e-02 3.448659783474662937e-03
-8.200000000000000344e-02 3.543837098254457290e-03
-8.100000000000000255e-02 3.643847013818657127e-03
-8.000000000000000167e-02 3.748304459038889844e-03
-7.900000000000000078e-02 3.857570837562712164e-03
-7.799999999999999989e-02 3.972041907951682528e-03
-7.699999999999999900e-02 4.092570851224727226e-03
-7.599999999999999811e-02 4.220676227373944787e-03
-7.499999999999999722e-02 4.355804246550901669e-03
-7.399999999999999634e-02 4.498299957113487298e-03
-7.299999999999999545e-02 4.648733845741092122e-03
-7.199999999999999456e-02 4.808280013546583839e-03
-7.099999999999999367e-02 4.980017826113805612e-03
-7.000000000000000666e-02 5.162815794836569244e-03
-6.900000000000000577e-02 5.357798906626231976e-03
-6.800000000000000488e-02 5.566021441873184733e-03
-6.700000000000000400e-02 5.787819961512519380e-03
-6.600000000000000311e-02 6.031041645340311577e-03
-6.500000000000000222e-02 6.292539468856542771e-03
-6.400000000000000133e-02 6.574090079871025040e-03
-6.300000000000000044e-02 6.878591126212549832e-03
-6.199999999999999956e-02 7.207649421329762746e-03
-6.099999999999999867e-02 7.569263964503740449e-03
-5.999999999999999778e-02 7.966537836297634539e-03
-5.899999999999999689e-02 8.398746705252429709e-03
-5.800000000000000294e-02 8.868082112044792936e-03
-5.700000000000000205e-02 9.379482344106267536e-03
-5.600000000000000117e-02 9.949876597284077959e-03
-5.500000000000000028e-02 1.057629910040258983e-02
-5.399999999999999939e-02 1.125975211544925740e-02
-5.299999999999999850e-02 1.200445537888487381e-02
-5.199999999999999761e-02 1.281282419004054277e-02
-5.099999999999999672e-02 1.370263233660440859e-02
-5.000000000000000278e-02 1.466883377072878553e-02
-4.900000000000000189e-02 1.570216583149020712e-02
-4.800000000000000100e-02 1.680003956706341631e-02
-4.700000000000000011e-02 1.795885116001098500e-02
-4.599999999999999922e-02 1.917093386604902874e-02
-4.499999999999999833e-02 2.042798013022131820e-02
-4.399999999999999745e-02 2.170379361613906238e-02
-4.299999999999999656e-02 2.298603020718252218e-02
-4.200000000000000261e-02 2.426051764102312575e-02
-4.100000000000000172e-02 2.551067797738035270e-02
-4.000000000000000083e-02 2.671636044352315026e-02
-3.899999999999999994e-02 2.787344598302513368e-02
-3.799999999999999906e-02 2.897308714720280357e-02
-3.699999999999999817e-02 3.001664999407578985e-02
-3.599999999999999728e-02 3.099335127632063883e-02
-3.500000000000000333e-02 3.188959575966358873e-02
-3.400000000000000244e-02 3.272409712474684540e-02
-3.300000000000000155e-02 3.349799216364581639e-02
-3.200000000000000067e-02 3.420926346341422036e-02
-3.099999999999999978e-02 3.486861065097717621e-02
-2.999999999999999889e-02 3.545368753152446095e-02
-2.900000000000000147e-02 3.599165119407205654e-02
-2.800000000000000058e-02 3.648262429876599627e-02
-2.699999999999999969e-02 3.693015370350176407e-02
-2.599999999999999881e-02 3.733538775412190841e-02
-2.500000000000000139e-02 3.769438948879109269e-02
-2.400000000000000050e-02 3.801579596363071495e-02
-2.299999999999999961e-02 3.830660145850085796e-02
-2.199999999999999872e-02 3.856721123376836979e-02
-2.100000000000000130e-02 3.880256601101807895e-02
-2.000000000000000042e-02 3.900795892976158946e-02
-1.899999999999999953e-02 3.918777570716461961e-02
-1.799999999999999864e-02 3.934964204063994692e-02
-1.700000000000000122e-02 3.949183179759341994e-02
-1.600000000000000033e-02 3.961855999219580232e-02
-1.499999999999999944e-02 3.972727791549740539e-02
-1.400000000000000029e-02 3.982024259037986180e-02
-1.299999999999999940e-02 3.990145851761165569e-02
-1.200000000000000025e-02 3.997172854706099870e-02
-1.099999999999999936e-02 4.003235746850705018e-02
-1.000000000000000021e-02 4.008464827596861652e-02
-8.999999999999999320e-03 4.012580039101015794e-02
-8.000000000000000167e-03 4.016094149442848982e-02
-7.000000000000000146e-03 4.019081706441472029e-02
-6.000000000000000125e-03 4.021441705349579343e-02
-5.000000000000000104e-03 4.023404582513511601e-02
-4.000000000000000083e-03 4.024849124359123481e-02
-3.000000000000000062e-03 4.025892808798162137e-02
-2.000000000000000042e-03 4.026602143452064769e-02
-1.000000000000000021e-03 4.027068966785790627e-02
-0.000000000000000000e+00 4.027157263952207272e-02
1.000000000000000021e-03 4.027068966785790627e-02
2.000000000000000042e-03 4.026602143452064769e-02
3.000000000000000062e-03 4.025892808798162137e-02
4.000000000000000083e-03 4.024849124359123481e-02
5.000000000000000104e-03 4.023404582513511601e-02
6.000000000000000125e-03 4.021441705349579343e-02
7.000000000000000146e-03 4.019081706441472029e-02
8.000000000000000167e-03 4.016094149442848982e-02
8.999999999999999320e-03 4.012580039101015794e-02
1.000000000000000021e-02 4.008464827596861652e-02
1.099999999999999936e-02 4.003235746850705018e-02
1.200000000000000025e-02 3.997172854706099870e-02
1.299999999999999940e-02 3.990145851761165569e-02
1.400000000000000029e-02 3.982024259037986180e-02
1.499999999999999944e-02 3.972727791549740539e-02
1.600000000000000033e-02 3.961855999219580232e-02
1.700000000000000122e-02 3.949183179759341994e-02
1.799999999999999864e-02 3.934964204063994692e-02
1.899999999999999953e-02 3.918777570716461961e-02
2.000000000000000042e-02 3.900795892976158946e-02
2.100000000000000130e-02 3.880256601101807895e-02
2.199999999999999872e-02 3.856721123376836979e-02
2.299999999999999961e-02 3.830660145850085796e-02
2.400000000000000050e-02 3.801579596363071495e-02
2.500000000000000139e-02 3.769438948879109269e-02
2.599999999999999881e-02 3.733538775412190841e-02
2.699999999999999969e-02 3.693015370350176407e-02
2.800000000000000058e-02 3.648262429876599627e-02
2.900000000000000147e-02 3.599165119407205654e-02
2.999999999999999889e-02 3.545368753152446095e-02
3.099999999999999978e-02 3.486861065097717621e-02
3.200000000000000067e-02 3.420926346341422036e-02
3.300000000000000155e-02 3.349799216364581639e-02
3.400000000000000244e-02 3.272409712474684540e-02
3.500000000000000333e-02 3.188959575966358873e-02
3.599999999999999728e-02 3.099335127632063883e-02
3.699999999999999817e-02 3.001664999407578985e-02
3.799999999999999906e-02 2.897308714720280357e-02
3.899999999999999994e-02 2.787344598302513368e-02
4.000000000000000083e-02 2.671636044352315026e-02
4.100000000000000172e-02 2.551067797738035270e-02
4.200000000000000261e-02 2.426051764102312575e-02
4.299999999999999656e-02 2.298603020718252218e-02
4.399999999999999745e-02 2.170379361613906238e-02
4.499999999999999833e-02 2.042798013022131820e-02
4.599999999999999922e-02 1.917093386604902874e-02
4.700000000000000011e-02 1.795885116001098500e-02
4.800000000000000100e-02 1.680003956706341631e-02
4.900000000000000189e-02 1.570216583149020712e-02
5.000000000000000278e-02 1.466883377072878553e-02
5.099999999999999672e-02 1.370263233660440859e-02
5.199999999999999761e-02 1.281282419004054277e-02
5.299999999999999850e-02 1.200445537888487381e-02
5.399999999999999939e-02 1.125975211544925740e-02
5.500000000000000028e-02 1.057629910040258983e-02
5.600000000000000117e-02 9.949876597284077959e-03
5.700000000000000205e-02 9.379482344106267536e-03
5.800000000000000294e-02 8.868082112044792936e-03
5.899999999999999689e-02 8.398746705252429709e-03
5.999999999999999778e-02 7.966537836297634539e-03
6.099999999999999867e-02 7.569263964503740449e-03
6.199999999999999956e-02 7.207649421329762746e-03
6.300000000000000044e-02 6.878591126212549832e-03
6.400000000000000133e-02 6.574090079871025040e-03
6.500000000000000222e-02 6.292539468856542771e-03
6.600000000000000311e-02 6.031041645340311577e-03
6.700000000000000400e-02 5.787819961512519380e-03
6.800000000000000488e-02 5.566021441873184733e-03
6.900000000000000577e-02 5.357798906626231976e-03
7.000000000000000666e-02 5.162815794836569244e-03
7.099999999999999367e-02 4.980017826113805612e-03
7.199999999999999456e-02 4.808280013546583839e-03
7.299999999999999545e-02 4.648733845741092122e-03
7.399999999999999634e-02 4.498299957113487298e-03
7.499999999999999722e-02 4.355804246550901669e-03
7.599999999999999811e-02 4.220676227373944787e-03
7.699999999999999900e-02 4.092570851224727226e-03
7.799999999999999989e-02 3.972041907951682528e-03
7.900000000000000078e-02 3.857570837562712164e-03
8.000000000000000167e-02 3.748304459038889844e-03
8.100000000000000255e-02 3.643847013818657127e-03
8.200000000000000344e-02 3.543837098254457290e-03
8.300000000000000433e-02 3.448659783474662937e-03
8.400000000000000522e-02 3.357875260455493293e-03
8.500000000000000611e-02 3.270544744132083004e-03
8.599999999999999312e-02 3.186449882589146784e-03
8.699999999999999400e-02 3.105554548341372262e-03
8.799999999999999489e-02 3.027769486047494820e-03
8.899999999999999578e-02 2.953289456134157356e-03
8.999999999999999667e-02 2.881256112058619336e-03
9.099999999999999756e-02 2.811507047305397862e-03
9.199999999999999845e-02 2.744019979951777162e-03
9.299999999999999933e-02 2.678920877704685406e-03
9.400000000000000022e-02 2.616131846743335876e-03
9.500000000000000111e-02 2.555169890545268968e-03
9.600000000000000200e-02 2.495956961781718633e-03
9.700000000000000289e-02 2.438525171402342821e-03
9.800000000000000377e-02 2.382584515213678235e-03
9.900000000000000466e-02 2.328698763124736285e-03
1.000000000000000056e-01 2.276226475079661058e-03
1.010000000000000064e-01 2.225023074514834425e-03
1.019999999999999934e-01 2.175265370287462596e-03
1.029999999999999943e-01 2.126801964079397256e-03
1.039999999999999952e-01 2.079704910472565758e-03
1.049999999999999961e-01 2.033170262664976517e-03
1.059999999999999970e-01 1.989118744765112218e-03
1.069999999999999979e-01 1.945070920335224395e-03
1.079999999999999988e-01 1.901313634521855592e-03
1.089999999999999997e-01 1.861141883331083159e-03
1.100000000000000006e-01 1.820975222981542152e-03
1.110000000000000014e-01 1.780813997948475606e-03
1.120000000000000023e-01 1.740658584449815980e-03
1.130000000000000032e-01 1.703559087075429438e-03
1.140000000000000041e-01 1.667420562464541059e-03
1.150000000000000050e-01 1.631289476915116950e-03
1.160000000000000059e-01 1.595166335919408901e-03
1.170000000000000068e-01 1.559300537753299364e-03
1.179999999999999938e-01 1.526761111700557835e-03
1.189999999999999947e-01 1.494231189590805673e-03
1.199999999999999956e-01 1.461711405945861214e-03
1.209999999999999964e-01 1.429202452831626656e-03
1.219999999999999973e-01 1.397578460734308359e-03
1.229999999999999982e-01 1.368225195679454017e-03
1.239999999999999991e-01 1.338884282196336649e-03
1.250000000000000000e-01 1.309556550504575433e-03
1.260000000000000009e-01 1.280242906507668421e-03
1.270000000000000018e-01 1.251874475120176751e-03
1.280000000000000027e-01 1.225498432340140246e-03
1.290000000000000036e-01 1.199137828644760307e-03
1.300000000000000044e-01 1.172793705096341005e-03
1.310000000000000053e-01 1.146467197763782970e-03
1.320000000000000062e-01 1.120041847093427309e-03
1.330000000000000071e-01 1.096382995526719350e-03
1.340000000000000080e-01 1.072742937976619562e-03
1.350000000000000089e-01 1.049122944909774979e-03
1.360000000000000098e-01 1.025524402709408886e-03
1.370000000000000107e-01 1.001948255051578283e-03
1.380000000000000115e-01 9.804685349163852395e-04
1.390000000000000124e-01 9.590116816552716810e-04
1.400000000000000133e-01 9.375792652205305585e-04
1.409999999999999865e-01 9.161730005963274019e-04
1.419999999999999873e-01 8.950659242546126328e-04
1.429999999999999882e-01 8.756483226907478502e-04
1.439999999999999891e-01 8.562581322472396757e-04
1.449999999999999900e-01 8.368972582025815694e-04
1.459999999999999909e-01 8.175677832898749654e-04
1.469999999999999918e-01 7.986519021572982416e-04
1.479999999999999927e-01 7.810953651641183325e-04
1.489999999999999936e-01 7.635715607175409727e-04
1.499999999999999944e-01 7.460827952625199164e-04
1.509999999999999953e-01 7.286315918426851954e-04
1.519999999999999962e-01 7.115638789205741424e-04
1.529999999999999971e-01 6.957533191361909078e-04
1.539999999999999980e-01 6.799815676694873382e-04
1.549999999999999989e-01 6.642513888793722060e-04
1.559999999999999998e-01 6.485658076577815101e-04
1.570000000000000007e-01 6.332884482035311185e-04
1.580000000000000016e-01 6.190717849591590967e-04
1.590000000000000024e-01 6.049011377414779738e-04
1.600000000000000033e-01 5.907798178283368883e-04
1.610000000000000042e-01 5.767114487068586036e-04
1.620000000000000051e-01 5.630838116446774955e-04
1.630000000000000060e-01 5.503671988861118551e-04
1.640000000000000069e-01 5.377049147663768647e-04
1.650000000000000078e-01 5.251008895429648115e-04
1.660000000000000087e-01 5.125594210571442254e-04
1.670000000000000095e-01 5.004692742493035192e-04
1.680000000000000104e-01 4.891258387332837569e-04
1.690000000000000113e-01 4.778467683885026518e-04
1.700000000000000122e-01 4.666367305474519419e-04
1.710000000000000131e-01 4.555008219823302503e-04
1.719999999999999862e-01 4.449952345511369264e-04
1.729999999999999871e-01 4.349495974547613495e-04
1.739999999999999880e-01 4.249799500634120273e-04
1.749999999999999889e-01 4.150917677607507275e-04
1.759999999999999898e-01 4.052910132813130131e-04
1.769999999999999907e-01 3.961524198010730113e-04
1.779999999999999916e-01 3.873695760934930434e-04
1.789999999999999925e-01 3.786754005140310951e-04
1.799999999999999933e-01 3.700761423397536977e-04
1.809999999999999942e-01 3.615785737660459458e-04
1.819999999999999951e-01 3.537630746783719873e-04
1.829999999999999960e-01 3.461992283379928246e-04
1.839999999999999969e-01 3.387373677059923698e-04
1.849999999999999978e-01 3.313843821630475155e-04
1.859999999999999987e-01 3.241476809810945920e-04
1.869999999999999996e-01 3.174021479952373161e-04
1.880000000000000004e-01 3.110606334544949603e-04
1.890000000000000013e-01 3.048324271826034163e-04
1.900000000000000022e-01 2.987246164660142984e-04
1.910000000000000031e-01 2.927447371812209073e-04
1.920000000000000040e-01 2.872829969621677466e-04
1.930000000000000049e-01 2.820087470624582692e-04
1.940000000000000058e-01 2.768613556347741702e-04
1.950000000000000067e-01 2.718480288987344153e-04
1.960000000000000075e-01 2.669763194299147970e-04
1.970000000000000084e-01 2.624828856112668553e-04
1.980000000000000093e-01 2.583277706912875168e-04
1.990000000000000102e-01 2.543040532429225592e-04
2.000000000000000111e-01 2.504180672299097634e-04
2.010000000000000120e-01 2.466763219453458516e-04
2.020000000000000129e-01 2.400446121100266407e-04
2.030000000000000138e-01 2.375579413653829998e-04
2.039999999999999869e-01 2.351547374055623174e-04
2.049999999999999878e-01 2.328375847207956879e-04
2.059999999999999887e-01 2.306090772471087482e-04
2.069999999999999896e-01 2.284718089277684673e-04
2.079999999999999905e-01 2.264283634099426630e-04
2.089999999999999913e-01 2.244813029053818558e-04
2.099999999999999922e-01 2.226331562627299906e-04
2.109999999999999931e-01 2.208864063194632631e-04
2.119999999999999940e-01 2.192434766230535125e-04
2.129999999999999949e-01 2.177067176331827156e-04
2.139999999999999958e-01 2.162783925390599643e-04
2.149999999999999967e-01 2.149606628473211547e-04
2.159999999999999976e-01 2.137555739157558370e-04
2.169999999999999984e-01 2.126650406253062986e-04
2.179999999999999993e-01 2.116908333964573417e-04
2.190000000000000002e-01 2.108345647654215164e-04
2.200000000000000011e-01 2.100976767395996254e-04
2.210000000000000020e-01 2.094814291500427818e-04
2.220000000000000029e-01 2.089868892106057634e-04
2.230000000000000038e-01 2.086149224790071139e-04
2.240000000000000047e-01 2.083661853942064465e-04
2.250000000000000056e-01 2.082411195378040402e-04
2.260000000000000064e-01 2.082399477352933571e-04
2.270000000000000073e-01 2.083626720769627891e-04
2.280000000000000082e-01 2.086090738992930514e-04
2.290000000000000091e-01 2.089787157272337637e-04
2.300000000000000100e-01 2.117178188071968151e-04
2.310000000000000109e-01 2.115485655262252021e-04
2.320000000000000118e-01 2.114000795635516720e-04
2.330000000000000127e-01 2.112724047060905318e-04
2.340000000000000135e-01 2.111655787022544671e-04
2.349999999999999867e-01 2.110796332064458845e-04
2.359999999999999876e-01 2.110145937323369323e-04
2.369999999999999885e-01 2.109704796150979026e-04
2.379999999999999893e-01 2.109473039827043086e-04
2.389999999999999902e-01 2.109450737364213814e-04
2.399999999999999911e-01 2.109637895405342626e-04
2.409999999999999920e-01 2.110034458213589682e-04
2.419999999999999929e-01 2.110640307755380532e-04
2.429999999999999938e-01 2.111455263875917302e-04
2.439999999999999947e-01 2.112479084566634300e-04
2.449999999999999956e-01 2.113711466323686477e-04
2.459999999999999964e-01 2.115152044596215798e-04
2.469999999999999973e-01 2.116800394322868419e-04
2.479999999999999982e-01 2.118656030554730632e-04
2.489999999999999991e-01 2.120718409162560718e-04
2.500000000000000000e-01 2.122986927625936885e-04
2.510000000000000009e-01 2.125460925901679623e-04
2.520000000000000018e-01 2.128139687368668035e-04
2.530000000000000027e-01 2.131022439845947961e-04
2.540000000000000036e-01 2.134108356680822368e-04
2.550000000000000044e-01 2.137396557903432069e-04
2.560000000000000053e-01 2.140886111444169750e-04
2.570000000000000062e-01 2.144576034410114170e-04
2.580000000000000071e-01 2.148465294416566495e-04
2.590000000000000080e-01 2.152552810969638733e-04
2.600000000000000089e-01 2.156837456895790560e-04
2.610000000000000098e-01 2.161318059814123290e-04
2.620000000000000107e-01 2.165993403647215325e-04
2.630000000000000115e-01 2.170862230166251204e-04
2.640000000000000124e-01 2.175923240566198760e-04
2.650000000000000133e-01 2.181175097066808733e-04
2.660000000000000142e-01 2.186616424535239324e-04
2.670000000000000151e-01 2.192245812126168941e-04
2.680000000000000160e-01 2.198061814935319978e-04
2.690000000000000169e-01 2.204062955662418680e-04
2.700000000000000178e-01 2.210247726279690396e-04
2.710000000000000187e-01 2.216614589702121008e-04
2.720000000000000195e-01 2.223161981455836172e-04
2.730000000000000204e-01 2.163350495913575586e-04
2.740000000000000213e-01 2.159070428875145759e-04
2.750000000000000222e-01 2.154808242662987604e-04
2.760000000000000231e-01 2.150564043590717344e-04
2.770000000000000240e-01 2.146337938362413060e-04
2.780000000000000249e-01 2.142130034067499429e-04
2.790000000000000258e-01 2.137940438175463319e-04
2.800000000000000266e-01 2.133769258530410283e-04
2.810000000000000275e-01 2.129616603345445953e-04
2.819999999999999729e-01 2.125482581196897782e-04
2.829999999999999738e-01 2.121367301018358710e-04
2.839999999999999747e-01 2.117270872094560068e-04
2.849999999999999756e-01 2.113193404055071004e-04
2.859999999999999765e-01 2.109135006867817667e-04
2.869999999999999774e-01 2.105095790832431086e-04
2.879999999999999782e-01 2.101075866573404226e-04
2.889999999999999791e-01 2.097075345033077470e-04
2.899999999999999800e-01 2.093094337464432742e-04
2.909999999999999809e-01 2.089132955423709278e-04
2.919999999999999818e-01 2.085191310762824510e-04
2.929999999999999827e-01 2.081269515621613343e-04
2.939999999999999836e-01 2.077367682419873913e-04
2.949999999999999845e-01 2.073485923849223325e-04
2.959999999999999853e-01 2.069624352864758785e-04
2.969999999999999862e-01 2.065783082676526017e-04
2.979999999999999871e-01 2.061962226740791969e-04
2.989999999999999880e-01 2.058161898751119671e-04
2.999999999999999889e-01 2.054382212629246563e-04
3.009999999999999898e-01 2.050623282515761986e-04


==> data_fig_22d_nl.txt <==
-3.009999999999999898e-01 2.343368754911972802e-04
-2.999999999999999889e-01 2.348609149603873326e-04
-2.989999999999999880e-01 2.353854840308619784e-04
-2.979999999999999871e-01 2.359105791697688214e-04
-2.969999999999999862e-01 2.364361968721116823e-04
-2.959999999999999853e-01 2.369623336605202867e-04
-2.949999999999999845e-01 2.374889860850204417e-04
-2.939999999999999836e-01 2.380161507228070847e-04
-2.929999999999999827e-01 2.385438241780168456e-04
-2.919999999999999818e-01 2.390720030815042941e-04
-2.909999999999999809e-01 2.396006840906187568e-04
-2.899999999999999800e-01 2.401298638889837363e-04
-2.889999999999999791e-01 2.406595391862763030e-04
-2.879999999999999782e-01 2.411897067180094961e-04
-2.869999999999999774e-01 2.417203632453160248e-04
-2.859999999999999765e-01 2.422515055547339762e-04
-2.849999999999999756e-01 2.427831304579926579e-04
-2.839999999999999747e-01 2.433152347918018563e-04
-2.829999999999999738e-01 2.438478154176415016e-04
-2.819999999999999729e-01 2.443808692215540968e-04
-2.810000000000000275e-01 2.449143931139370666e-04
-2.800000000000000266e-01 2.454483840293380050e-04
-2.790000000000000258e-01 2.459828389262518761e-04
-2.780000000000000249e-01 2.465177547869177796e-04
-2.770000000000000240e-01 2.470531286171197835e-04
-2.760000000000000231e-01 2.475889574459870512e-04
-2.750000000000000222e-01 2.481252383257982514e-04
-2.740000000000000213e-01 2.486619683317840162e-04
-2.730000000000000204e-01 2.491991445619341165e-04
-2.720000000000000195e-01 2.563336852490970220e-04
-2.710000000000000187e-01 2.556326240521905060e-04
-2.700000000000000178e-01 2.549345277222303443e-04
-2.690000000000000169e-01 2.542394206822129314e-04
-2.680000000000000160e-01 2.535473275178035850e-04
-2.670000000000000151e-01 2.528582729766540413e-04
-2.660000000000000142e-01 2.521722819676550055e-04
-2.650000000000000133e-01 2.514893795601225125e-04
-2.640000000000000124e-01 2.508095909829184222e-04
-2.630000000000000115e-01 2.501329416234993573e-04
-2.620000000000000107e-01 2.494594570268954931e-04
-2.610000000000000098e-01 2.487891628946178988e-04
-2.600000000000000089e-01 2.481220850834897672e-04
-2.590000000000000080e-01 2.474582496044026728e-04
-2.580000000000000071e-01 2.467976826209957960e-04
-2.570000000000000062e-01 2.461404104482545923e-04
-2.560000000000000053e-01 2.454864595510297177e-04
-2.550000000000000044e-01 2.448358565424721455e-04
-2.540000000000000036e-01 2.441886281823852332e-04
-2.530000000000000027e-01 2.435448013754903246e-04
-2.520000000000000018e-01 2.429044031696036632e-04
-2.510000000000000009e-01 2.422674607537262455e-04
-2.500000000000000000e-01 2.416340014560404859e-04
-2.489999999999999991e-01 2.410040527418158096e-04
-2.479999999999999982e-01 2.403776422112184554e-04
-2.469999999999999973e-01 2.397547975970278208e-04
-2.459999999999999964e-01 2.391355467622529251e-04
-2.449999999999999956e-01 2.385199176976505889e-04
-2.439999999999999947e-01 2.379079385191443013e-04
-2.429999999999999938e-01 2.372996374651391120e-04
-2.419999999999999929e-01 2.366950428937340931e-04
-2.409999999999999920e-01 2.360941832798285492e-04
-2.399999999999999911e-01 2.354970872121235213e-04
-2.389999999999999902e-01 2.349037833900135413e-04
-2.379999999999999893e-01 2.343143006203692621e-04
-2.369999999999999885e-01 2.337286678142108816e-04
-2.359999999999999876e-01 2.331469139832677794e-04
-2.349999999999999867e-01 2.325690682364261823e-04
-2.340000000000000135e-01 2.319951597760611193e-04
-2.330000000000000127e-01 2.314252178942549675e-04
-2.320000000000000118e-01 2.308592719688973337e-04
-2.310000000000000109e-01 2.302973514596676782e-04
-2.300000000000000100e-01 2.297394859039008730e-04
-2.290000000000000091e-01 2.220671686675194858e-04
-2.280000000000000082e-01 2.194784809490963327e-04
-2.270000000000000073e-01 2.169143128691478160e-04
-2.260000000000000064e-01 2.143755442752828496e-04
-2.250000000000000056e-01 2.118630882603441431e-04
-2.240000000000000047e-01 2.093778920496488952e-04
-2.230000000000000038e-01 2.069209378462121527e-04
-2.220000000000000029e-01 2.044932436224115868e-04
-2.210000000000000020e-01 2.020958638451846295e-04
-2.200000000000000011e-01 1.997298901203955752e-04
-2.190000000000000002e-01 1.973964517404926881e-04
-2.179999999999999993e-01 1.950967161179947276e-04
-2.169999999999999984e-01 1.928318890857309246e-04
-2.159999999999999976e-01 1.906032150431237883e-04
-2.149999999999999967e-01 1.884119769261934335e-04
-2.139999999999999958e-01 1.862594959773998093e-04
-2.129999999999999949e-01 1.841471312899851877e-04
-2.119999999999999940e-01 1.820762791001741612e-04
-2.109999999999999931e-01 1.800483717995123283e-04
-2.099999999999999922e-01 1.780648766388357904e-04
-2.089999999999999913e-01 1.761272940949518042e-04
-2.079999999999999905e-01 1.742371558711657388e-04
-2.069999999999999896e-01 1.723960225034024151e-04
-2.059999999999999887e-01 1.706054805449455213e-04
-2.049999999999999878e-01 1.688671393048612741e-04
-2.039999999999999869e-01 1.671826271180725453e-04
-2.030000000000000138e-01 1.655535871289143127e-04
-2.020000000000000129e-01 1.639816725748916688e-04
-2.010000000000000120e-01 1.586720249255238859e-04
-2.000000000000000111e-01 1.566134232322537948e-04
-1.990000000000000102e-01 1.546916560147386659e-04
-1.980000000000000093e-01 1.529118824883718072e-04
-1.970000000000000084e-01 1.512791143323864533e-04
-1.960000000000000075e-01 1.497042292125647968e-04
-1.950000000000000067e-01 1.482018672690147277e-04
-1.940000000000000058e-01 1.469025086089813172e-04
-1.930000000000000049e-01 1.458115803525071032e-04
-1.920000000000000040e-01 1.449337891931141823e-04
-1.910000000000000031e-01 1.442614552044042743e-04
-1.900000000000000022e-01 1.437702613658555406e-04
-1.890000000000000013e-01 1.435457331486368474e-04
-1.880000000000000004e-01 1.435891215016376731e-04
-1.869999999999999996e-01 1.439001840808539412e-04
-1.859999999999999987e-01 1.445021262197415202e-04
-1.849999999999999978e-01 1.454455473617823785e-04
-1.839999999999999969e-01 1.467087098739418879e-04
-1.829999999999999960e-01 1.482834427660417970e-04
-1.819999999999999951e-01 1.501599440076785289e-04
-1.809999999999999942e-01 1.523733982208565446e-04
-1.799999999999999933e-01 1.550774832818528160e-04
-1.789999999999999925e-01 1.581029263562954085e-04
-1.779999999999999916e-01 1.614316604311069310e-04
-1.769999999999999907e-01 1.650453356577927960e-04
-1.759999999999999898e-01 1.690517458876746818e-04
-1.749999999999999889e-01 1.736081801366173285e-04
-1.739999999999999880e-01 1.784424384683794263e-04
-1.729999999999999871e-01 1.835325684892209525e-04
-1.719999999999999862e-01 1.888578824393510674e-04
-1.710000000000000131e-01 1.946222269517996193e-04
-1.700000000000000122e-01 2.009306683312754832e-04
-1.690000000000000113e-01 2.074547533571035436e-04
-1.680000000000000104e-01 2.141747764487888627e-04
-1.670000000000000095e-01 2.210728703512692458e-04
-1.660000000000000087e-01 2.285740148278312344e-04
-1.650000000000000078e-01 2.364923552981249987e-04
-1.640000000000000069e-01 2.445693866621314943e-04
-1.630000000000000060e-01 2.527898981130842905e-04
-1.620000000000000051e-01 2.611403400504246509e-04
-1.610000000000000042e-01 2.701943427976204984e-04
-1.600000000000000033e-01 2.796328696709658658e-04
-1.590000000000000024e-01 2.891866798215525459e-04
-1.580000000000000016e-01 2.988447169304145985e-04
-1.570000000000000007e-01 3.085971953103890369e-04
-1.559999999999999998e-01 3.191477659541442800e-04
-1.549999999999999989e-01 3.300390632254581423e-04
-1.539999999999999980e-01 3.410138515765394102e-04
-1.529999999999999971e-01 3.520643231719247364e-04
-1.519999999999999962e-01 3.631835697069132050e-04
-1.509999999999999953e-01 3.752299015373732191e-04
-1.499999999999999944e-01 3.875824606159886869e-04
-1.489999999999999936e-01 3.999960730304830928e-04
-1.479999999999999927e-01 4.124652264079207748e-04
-1.469999999999999918e-01 4.249850320245796681e-04
-1.459999999999999909e-01 4.384936213603394064e-04
-1.449999999999999900e-01 4.523156416492534328e-04
-1.439999999999999891e-01 4.661825176495292965e-04
-1.429999999999999882e-01 4.800903625549445821e-04
-1.419999999999999873e-01 4.940357163696052194e-04
-1.409999999999999865e-01 5.091889389006482459e-04
-1.400000000000000133e-01 5.245643835902335118e-04
-1.390000000000000124e-01 5.399730333325411698e-04
-1.380000000000000115e-01 5.554121245378068530e-04
-1.370000000000000107e-01 5.708791873970932252e-04
-1.360000000000000098e-01 5.878208698513878250e-04
-1.350000000000000089e-01 6.047832779136009997e-04
-1.340000000000000080e-01 6.217701321551288591e-04
-1.330000000000000071e-01 6.387794823111504544e-04
-1.320000000000000062e-01 6.558095779937990174e-04
-1.310000000000000053e-01 6.747562473614469609e-04
-1.300000000000000044e-01 6.936301593827626146e-04
-1.290000000000000036e-01 7.125221338544982788e-04
-1.280000000000000027e-01 7.314307711840778957e-04
-1.270000000000000018e-01 7.503548116807532689e-04
-1.260000000000000009e-01 7.706377906119522229e-04
-1.250000000000000000e-01 7.915524326909410737e-04
-1.239999999999999991e-01 8.124800778012626927e-04
-1.229999999999999982e-01 8.334197464028971283e-04
-1.219999999999999973e-01 8.543705544492483615e-04
-1.209999999999999964e-01 8.768370610492787990e-04
-1.199999999999999956e-01 8.998820333593970195e-04
-1.189999999999999947e-01 9.229359606191229288e-04
-1.179999999999999938e-01 9.459981881336963164e-04
-1.170000000000000068e-01 9.690681233060562420e-04
-1.160000000000000059e-01 9.943098475354895677e-04
-1.150000000000000050e-01 1.019709467179597245e-03
-1.140000000000000041e-01 1.045114866057578499e-03
-1.130000000000000032e-01 1.070525632716287472e-03
-1.120000000000000023e-01 1.096559429818711644e-03
-1.110000000000000014e-01 1.124527987721391604e-03
-1.100000000000000006e-01 1.152500142353363351e-03
-1.089999999999999997e-01 1.180475638033983560e-03
-1.079999999999999988e-01 1.208454242729269492e-03
-1.069999999999999979e-01 1.238684428746931934e-03
-1.059999999999999970e-01 1.269086785854337983e-03
-1.049999999999999961e-01 1.299490977381792187e-03
-1.039999999999999952e-01 1.331432026123614137e-03
-1.029999999999999943e-01 1.363715903228325836e-03
-1.019999999999999934e-01 1.396835530432559338e-03
-1.010000000000000064e-01 1.430745382927897050e-03
-1.000000000000000056e-01 1.465532203414611403e-03
-9.900000000000000466e-02 1.501087513758430671e-03
-9.800000000000000377e-02 1.537495865173821525e-03
-9.700000000000000289e-02 1.575137987108908176e-03
-9.600000000000000200e-02 1.613672539785637001e-03
-9.500000000000000111e-02 1.653269458337943299e-03
-9.400000000000000022e-02 1.693906503110427031e-03
-9.299999999999999933e-02 1.735628255274915483e-03
-9.199999999999999845e-02 1.778715148720358885e-03
-9.099999999999999756e-02 1.823209399575114863e-03
-8.999999999999999667e-02 1.869033302867843197e-03
-8.899999999999999578e-02 1.916198050235577667e-03
-8.799999999999999489e-02 1.964795432645717512e-03
-8.699999999999999400e-02 2.015321831973240340e-03
-8.599999999999999312e-02 2.067660912805954331e-03
-8.500000000000000611e-02 2.121861427043416314e-03
-8.400000000000000522e-02 2.177940689888589569e-03
-8.300000000000000433e-02 2.236023777172507082e-03
-8.200000000000000344e-02 2.296648971484589914e-03
-8.100000000000000255e-02 2.360068582881703729e-03
-8.000000000000000167e-02 2.426056439920774941e-03
-7.900000000000000078e-02 2.494818593976464577e-03
-7.799999999999999989e-02 2.566582364489121589e-03
-7.699999999999999900e-02 2.641834825544595380e-03
-7.599999999999999811e-02 2.721444618829754747e-03
-7.499999999999999722e-02 2.805094282846347636e-03
-7.399999999999999634e-02 2.892979980655722809e-03
-7.299999999999999545e-02 2.985428797301307047e-03
-7.199999999999999456e-02 3.083113895728114250e-03
-7.099999999999999367e-02 3.187798037099679599e-03
-7.000000000000000666e-02 3.298834565890430490e-03
-6.900000000000000577e-02 3.416870968297984132e-03
-6.800000000000000488e-02 3.542514942300566648e-03
-6.700000000000000400e-02 3.675961431240575526e-03
-6.600000000000000311e-02 3.821708150699297275e-03
-6.500000000000000222e-02 3.977965182763551662e-03
-6.400000000000000133e-02 4.145760434663854459e-03
-6.300000000000000044e-02 4.326765275232385272e-03
-6.199999999999999956e-02 4.521917362554920411e-03
-6.099999999999999867e-02 4.735830294190539018e-03
-5.999999999999999778e-02 4.970313104434839757e-03
-5.899999999999999689e-02 5.224986484016080727e-03
-5.800000000000000294e-02 5.501151016333969031e-03
-5.700000000000000205e-02 5.801686444996973641e-03
-5.600000000000000117e-02 6.136454020422103632e-03
-5.500000000000000028e-02 6.503835250052582284e-03
-5.399999999999999939e-02 6.904508927345954540e-03
-5.299999999999999850e-02 7.341050513774600994e-03
-5.199999999999999761e-02 7.814970731735254930e-03
-5.099999999999999672e-02 8.336980804795798491e-03
-5.000000000000000278e-02 8.904433593763281390e-03
-4.900000000000000189e-02 9.512185848697124121e-03
-4.800000000000000100e-02 1.015910832231918005e-02
-4.700000000000000011e-02 1.084351447979835063e-02
-4.599999999999999922e-02 1.156169578012231081e-02
-4.499999999999999833e-02 1.230983674270822413e-02
-4.399999999999999745e-02 1.307250451756600609e-02
-4.299999999999999656e-02 1.384312632925741547e-02
-4.200000000000000261e-02 1.461363249974869001e-02
-4.100000000000000172e-02 1.537511625647327781e-02
-4.000000000000000083e-02 1.611682481017660123e-02
-3.899999999999999994e-02 1.683515803833230198e-02
-3.799999999999999906e-02 1.752489224056861389e-02
-3.699999999999999817e-02 1.818609959670392309e-02
-3.599999999999999728e-02 1.881241856520916161e-02
-3.500000000000000333e-02 1.939637838596515451e-02
-3.400000000000000244e-02 1.994669440344547587e-02
-3.300000000000000155e-02 2.046375022513375122e-02
-3.200000000000000067e-02 2.094566645540036146e-02
-3.099999999999999978e-02 2.139856740006933905e-02
-2.999999999999999889e-02 2.180839767178170685e-02
-2.900000000000000147e-02 2.219101927313852501e-02
-2.800000000000000058e-02 2.254613373358360651e-02
-2.699999999999999969e-02 2.287547955751863607e-02
-2.599999999999999881e-02 2.317972528770340795e-02
-2.500000000000000139e-02 2.345636017782636376e-02
-2.400000000000000050e-02 2.371043794611485400e-02
-2.299999999999999961e-02 2.394580589645093141e-02
-2.199999999999999872e-02 2.416254972144664739e-02
-2.100000000000000130e-02 2.436373237111309764e-02
-2.000000000000000042e-02 2.454584878175839618e-02
-1.899999999999999953e-02 2.471128588289045469e-02
-1.799999999999999864e-02 2.486488097706326950e-02
-1.700000000000000122e-02 2.500496746061596498e-02
-1.600000000000000033e-02 2.513429527786770548e-02
-1.499999999999999944e-02 2.525054592149301655e-02
-1.400000000000000029e-02 2.535494282406516517e-02
-1.299999999999999940e-02 2.545010951264107049e-02
-1.200000000000000025e-02 2.553636965132594083e-02
-1.099999999999999936e-02 2.561445806091940808e-02
-1.000000000000000021e-02 2.568508259878773611e-02
-8.999999999999999320e-03 2.574525053014923431e-02
-8.000000000000000167e-03 2.579907358796095299e-02
-7.000000000000000146e-03 2.584687933466546517e-02
-6.000000000000000125e-03 2.588746678217700853e-02
-5.000000000000000104e-03 2.592233728464525544e-02
-4.000000000000000083e-03 2.594953548912738717e-02
-3.000000000000000062e-03 2.597024435059850159e-02
-2.000000000000000042e-03 2.598508640864722816e-02
-1.000000000000000021e-03 2.599464100770572730e-02
-0.000000000000000000e+00 2.599716252850834894e-02
1.000000000000000021e-03 2.599464100770572730e-02
2.000000000000000042e-03 2.598508640864722816e-02
3.000000000000000062e-03 2.597024435059850159e-02
4.000000000000000083e-03 2.594953548912738717e-02
5.000000000000000104e-03 2.592233728464525544e-02
6.000000000000000125e-03 2.588746678217700853e-02
7.000000000000000146e-03 2.584687933466546517e-02
8.000000000000000167e-03 2.579907358796095299e-02
8.999999999999999320e-03 2.574525053014923431e-02
1.000000000000000021e-02 2.568508259878773611e-02
1.099999999999999936e-02 2.561445806091940808e-02
1.200000000000000025e-02 2.553636965132594083e-02
1.299999999999999940e-02 2.545010951264107049e-02
1.400000000000000029e-02 2.535494282406516517e-02
1.499999999999999944e-02 2.525054592149301655e-02
1.600000000000000033e-02 2.513429527786770548e-02
1.700000000000000122e-02 2.500496746061596498e-02
1.799999999999999864e-02 2.486488097706326950e-02
1.899999999999999953e-02 2.471128588289045469e-02
2.000000000000000042e-02 2.454584878175839618e-02
2.100000000000000130e-02 2.436373237111309764e-02
2.199999999999999872e-02 2.416254972144664739e-02
2.299999999999999961e-02 2.394580589645093141e-02
2.400000000000000050e-02 2.371043794611485400e-02
2.500000000000000139e-02 2.345636017782636376e-02
2.599999999999999881e-02 2.317972528770340795e-02
2.699999999999999969e-02 2.287547955751863607e-02
2.800000000000000058e-02 2.254613373358360651e-02
2.900000000000000147e-02 2.219101927313852501e-02
2.999999999999999889e-02 2.180839767178170685e-02
3.099999999999999978e-02 2.139856740006933905e-02
3.200000000000000067e-02 2.094566645540036146e-02
3.300000000000000155e-02 2.046375022513375122e-02
3.400000000000000244e-02 1.994669440344547587e-02
3.500000000000000333e-02 1.939637838596515451e-02
3.599999999999999728e-02 1.881241856520916161e-02
3.699999999999999817e-02 1.818609959670392309e-02
3.799999999999999906e-02 1.752489224056861389e-02
3.899999999999999994e-02 1.683515803833230198e-02
4.000000000000000083e-02 1.611682481017660123e-02
4.100000000000000172e-02 1.537511625647327781e-02
4.200000000000000261e-02 1.461363249974869001e-02
4.299999999999999656e-02 1.384312632925741547e-02
4.399999999999999745e-02 1.307250451756600609e-02
4.499999999999999833e-02 1.230983674270822413e-02
4.599999999999999922e-02 1.156169578012231081e-02
4.700000000000000011e-02 1.084351447979835063e-02
4.800000000000000100e-02 1.015910832231918005e-02
4.900000000000000189e-02 9.512185848697124121e-03
5.000000000000000278e-02 8.904433593763281390e-03
5.099999999999999672e-02 8.336980804795798491e-03
5.199999999999999761e-02 7.814970731735254930e-03
5.299999999999999850e-02 7.341050513774600994e-03
5.399999999999999939e-02 6.904508927345954540e-03
5.500000000000000028e-02 6.503835250052582284e-03
5.600000000000000117e-02 6.136454020422103632e-03
5.700000000000000205e-02 5.801686444996973641e-03
5.800000000000000294e-02 5.501151016333969031e-03
5.899999999999999689e-02 5.224986484016080727e-03
5.999999999999999778e-02 4.970313104434839757e-03
6.099999999999999867e-02 4.735830294190539018e-03
6.199999999999999956e-02 4.521917362554920411e-03
6.300000000000000044e-02 4.326765275232385272e-03
6.400000000000000133e-02 4.145760434663854459e-03
6.500000000000000222e-02 3.977965182763551662e-03
6.600000000000000311e-02 3.821708150699297275e-03
6.700000000000000400e-02 3.675961431240575526e-03
6.800000000000000488e-02 3.542514942300566648e-03
6.900000000000000577e-02 3.416870968297984132e-03
7.000000000000000666e-02 3.298834565890430490e-03
7.099999999999999367e-02 3.187798037099679599e-03
7.199999999999999456e-02 3.083113895728114250e-03
7.299999999999999545e-02 2.985428797301307047e-03
7.399999999999999634e-02 2.892979980655722809e-03
7.499999999999999722e-02 2.805094282846347636e-03
7.599999999999999811e-02 2.721444618829754747e-03
7.699999999999999900e-02 2.641834825544595380e-03
7.799999999999999989e-02 2.566582364489121589e-03
7.900000000000000078e-02 2.494818593976464577e-03
8.000000000000000167e-02 2.426056439920774941e-03
8.100000000000000255e-02 2.360068582881703729e-03
8.200000000000000344e-02 2.296648971484589914e-03
8.300000000000000433e-02 2.236023777172507082e-03
8.400000000000000522e-02 2.177940689888589569e-03
8.500000000000000611e-02 2.121861427043416314e-03
8.599999999999999312e-02 2.067660912805954331e-03
8.699999999999999400e-02 2.015321831973240340e-03
8.799999999999999489e-02 1.964795432645717512e-03
8.899999999999999578e-02 1.916198050235577667e-03
8.999999999999999667e-02 1.869033302867843197e-03
9.099999999999999756e-02 1.823209399575114863e-03
9.199999999999999845e-02 1.778715148720358885e-03
9.299999999999999933e-02 1.735628255274915483e-03
9.400000000000000022e-02 1.693906503110427031e-03
9.500000000000000111e-02 1.653269458337943299e-03
9.600000000000000200e-02 1.613672539785637001e-03
9.700000000000000289e-02 1.575137987108908176e-03
9.800000000000000377e-02 1.537495865173821525e-03
9.900000000000000466e-02 1.501087513758430671e-03
1.000000000000000056e-01 1.465532203414611403e-03
1.010000000000000064e-01 1.430745382927897050e-03
1.019999999999999934e-01 1.396835530432559338e-03
1.029999999999999943e-01 1.363715903228325836e-03
1.039999999999999952e-01 1.331432026123614137e-03
1.049999999999999961e-01 1.299490977381792187e-03
1.059999999999999970e-01 1.269086785854337983e-03
1.069999999999999979e-01 1.238684428746931934e-03
1.079999999999999988e-01 1.208454242729269492e-03
1.089999999999999997e-01 1.180475638033983560e-03
1.100000000000000006e-01 1.152500142353363351e-03
1.110000000000000014e-01 1.124527987721391604e-03
1.120000000000000023e-01 1.096559429818711644e-03
1.130000000000000032e-01 1.070525632716287472e-03
1.140000000000000041e-01 1.045114866057578499e-03
1.150000000000000050e-01 1.019709467179597245e-03
1.160000000000000059e-01 9.943098475354895677e-04
1.170000000000000068e-01 9.690681233060562420e-04
1.179999999999999938e-01 9.459981881336963164e-04
1.189999999999999947e-01 9.229359606191229288e-04
1.199999999999999956e-01 8.998820333593970195e-04
1.209999999999999964e-01 8.768370610492787990e-04
1.219999999999999973e-01 8.543705544492483615e-04
1.229999999999999982e-01 8.334197464028971283e-04
1.239999999999999991e-01 8.124800778012626927e-04
1.250000000000000000e-01 7.915524326909410737e-04
1.260000000000000009e-01 7.706377906119522229e-04
1.270000000000000018e-01 7.503548116807532689e-04
1.280000000000000027e-01 7.314307711840778957e-04
1.290000000000000036e-01 7.125221338544982788e-04
1.300000000000000044e-01 6.936301593827626146e-04
1.310000000000000053e-01 6.747562473614469609e-04
1.320000000000000062e-01 6.558095779937990174e-04
1.330000000000000071e-01 6.387794823111504544e-04
1.340000000000000080e-01 6.217701321551288591e-04
1.350000000000000089e-01 6.047832779136009997e-04
1.360000000000000098e-01 5.878208698513878250e-04
1.370000000000000107e-01 5.708791873970932252e-04
1.380000000000000115e-01 5.554121245378068530e-04
1.390000000000000124e-01 5.399730333325411698e-04
1.400000000000000133e-01 5.245643835902335118e-04
1.409999999999999865e-01 5.091889389006482459e-04
1.419999999999999873e-01 4.940357163696052194e-04
1.429999999999999882e-01 4.800903625549445821e-04
1.439999999999999891e-01 4.661825176495292965e-04
1.449999999999999900e-01 4.523156416492534328e-04
1.459999999999999909e-01 4.384936213603394064e-04
1.469999999999999918e-01 4.249850320245796681e-04
1.479999999999999927e-01 4.124652264079207748e-04
1.489999999999999936e-01 3.999960730304830928e-04
1.499999999999999944e-01 3.875824606159886869e-04
1.509999999999999953e-01 3.752299015373732191e-04
1.519999999999999962e-01 3.631835697069132050e-04
1.529999999999999971e-01 3.520643231719247364e-04
1.539999999999999980e-01 3.410138515765394102e-04
1.549999999999999989e-01 3.300390632254581423e-04
1.559999999999999998e-01 3.191477659541442800e-04
1.570000000000000007e-01 3.085971953103890369e-04
1.580000000000000016e-01 2.988447169304145985e-04
1.590000000000000024e-01 2.891866798215525459e-04
1.600000000000000033e-01 2.796328696709658658e-04
1.610000000000000042e-01 2.701943427976204984e-04
1.620000000000000051e-01 2.611403400504246509e-04
1.630000000000000060e-01 2.527898981130842905e-04
1.640000000000000069e-01 2.445693866621314943e-04
1.650000000000000078e-01 2.364923552981249987e-04
1.660000000000000087e-01 2.285740148278312344e-04
1.670000000000000095e-01 2.210728703512692458e-04
1.680000000000000104e-01 2.141747764487888627e-04
1.690000000000000113e-01 2.074547533571035436e-04
1.700000000000000122e-01 2.009306683312754832e-04
1.710000000000000131e-01 1.946222269517996193e-04
1.719999999999999862e-01 1.888578824393510674e-04
1.729999999999999871e-01 1.835325684892209525e-04
1.739999999999999880e-01 1.784424384683794263e-04
1.749999999999999889e-01 1.736081801366173285e-04
1.759999999999999898e-01 1.690517458876746818e-04
1.769999999999999907e-01 1.650453356577927960e-04
1.779999999999999916e-01 1.614316604311069310e-04
1.789999999999999925e-01 1.581029263562954085e-04
1.799999999999999933e-01 1.550774832818528160e-04
1.809999999999999942e-01 1.523733982208565446e-04
1.819999999999999951e-01 1.501599440076785289e-04
1.829999999999999960e-01 1.482834427660417970e-04
1.839999999999999969e-01 1.467087098739418879e-04
1.849999999999999978e-01 1.454455473617823785e-04
1.859999999999999987e-01 1.445021262197415202e-04
1.869999999999999996e-01 1.439001840808539412e-04
1.880000000000000004e-01 1.435891215016376731e-04
1.890000000000000013e-01 1.435457331486368474e-04
1.900000000000000022e-01 1.437702613658555406e-04
1.910000000000000031e-01 1.442614552044042743e-04
1.920000000000000040e-01 1.449337891931141823e-04
1.930000000000000049e-01 1.458115803525071032e-04
1.940000000000000058e-01 1.469025086089813172e-04
1.950000000000000067e-01 1.482018672690147277e-04
1.960000000000000075e-01 1.497042292125647968e-04
1.970000000000000084e-01 1.512791143323864533e-04
1.980000000000000093e-01 1.529118824883718072e-04
1.990000000000000102e-01 1.546916560147386659e-04
2.000000000000000111e-01 1.566134232322537948e-04
2.010000000000000120e-01 1.586720249255238859e-04
2.020000000000000129e-01 1.639816725748916688e-04
2.030000000000000138e-01 1.655535871289143127e-04
2.039999999999999869e-01 1.671826271180725453e-04
2.049999999999999878e-01 1.688671393048612741e-04
2.059999999999999887e-01 1.706054805449455213e-04
2.069999999999999896e-01 1.723960225034024151e-04
2.079999999999999905e-01 1.742371558711657388e-04
2.089999999999999913e-01 1.761272940949518042e-04
2.099999999999999922e-01 1.780648766388357904e-04
2.109999999999999931e-01 1.800483717995123283e-04
2.119999999999999940e-01 1.820762791001741612e-04
2.129999999999999949e-01 1.841471312899851877e-04
2.139999999999999958e-01 1.862594959773998093e-04
2.149999999999999967e-01 1.884119769261934335e-04
2.159999999999999976e-01 1.906032150431237883e-04
2.169999999999999984e-01 1.928318890857309246e-04
2.179999999999999993e-01 1.950967161179947276e-04
2.190000000000000002e-01 1.973964517404926881e-04
2.200000000000000011e-01 1.997298901203955752e-04
2.210000000000000020e-01 2.020958638451846295e-04
2.220000000000000029e-01 2.044932436224115868e-04
2.230000000000000038e-01 2.069209378462121527e-04
2.240000000000000047e-01 2.093778920496488952e-04
2.250000000000000056e-01 2.118630882603441431e-04
2.260000000000000064e-01 2.143755442752828496e-04
2.270000000000000073e-01 2.169143128691478160e-04
2.280000000000000082e-01 2.194784809490963327e-04
2.290000000000000091e-01 2.220671686675194858e-04
2.300000000000000100e-01 2.297394859039008730e-04
2.310000000000000109e-01 2.302973514596676782e-04
2.320000000000000118e-01 2.308592719688973337e-04
2.330000000000000127e-01 2.314252178942549675e-04
2.340000000000000135e-01 2.319951597760611193e-04
2.349999999999999867e-01 2.325690682364261823e-04
2.359999999999999876e-01 2.331469139832677794e-04
2.369999999999999885e-01 2.337286678142108816e-04
2.379999999999999893e-01 2.343143006203692621e-04
2.389999999999999902e-01 2.349037833900135413e-04
2.399999999999999911e-01 2.354970872121235213e-04
2.409999999999999920e-01 2.360941832798285492e-04
2.419999999999999929e-01 2.366950428937340931e-04
2.429999999999999938e-01 2.372996374651391120e-04
2.439999999999999947e-01 2.379079385191443013e-04
2.449999999999999956e-01 2.385199176976505889e-04
2.459999999999999964e-01 2.391355467622529251e-04
2.469999999999999973e-01 2.397547975970278208e-04
2.479999999999999982e-01 2.403776422112184554e-04
2.489999999999999991e-01 2.410040527418158096e-04
2.500000000000000000e-01 2.416340014560404859e-04
2.510000000000000009e-01 2.422674607537262455e-04
2.520000000000000018e-01 2.429044031696036632e-04
2.530000000000000027e-01 2.435448013754903246e-04
2.540000000000000036e-01 2.441886281823852332e-04
2.550000000000000044e-01 2.448358565424721455e-04
2.560000000000000053e-01 2.454864595510297177e-04
2.570000000000000062e-01 2.461404104482545923e-04
2.580000000000000071e-01 2.467976826209957960e-04
2.590000000000000080e-01 2.474582496044026728e-04
2.600000000000000089e-01 2.481220850834897672e-04
2.610000000000000098e-01 2.487891628946178988e-04
2.620000000000000107e-01 2.494594570268954931e-04
2.630000000000000115e-01 2.501329416234993573e-04
2.640000000000000124e-01 2.508095909829184222e-04
2.650000000000000133e-01 2.514893795601225125e-04
2.660000000000000142e-01 2.521722819676550055e-04
2.670000000000000151e-01 2.528582729766540413e-04
2.680000000000000160e-01 2.535473275178035850e-04
2.690000000000000169e-01 2.542394206822129314e-04
2.700000000000000178e-01 2.549345277222303443e-04
2.710000000000000187e-01 2.556326240521905060e-04
2.720000000000000195e-01 2.563336852490970220e-04
2.730000000000000204e-01 2.491991445619341165e-04
2.740000000000000213e-01 2.486619683317840162e-04
2.750000000000000222e-01 2.481252383257982514e-04
2.760000000000000231e-01 2.475889574459870512e-04
2.770000000000000240e-01 2.470531286171197835e-04
2.780000000000000249e-01 2.465177547869177796e-04
2.790000000000000258e-01 2.459828389262518761e-04
2.800000000000000266e-01 2.454483840293380050e-04
2.810000000000000275e-01 2.449143931139370666e-04
2.819999999999999729e-01 2.443808692215540968e-04
2.829999999999999738e-01 2.438478154176415016e-04
2.839999999999999747e-01 2.433152347918018563e-04
2.849999999999999756e-01 2.427831304579926579e-04
2.859999999999999765e-01 2.422515055547339762e-04
2.869999999999999774e-01 2.417203632453160248e-04
2.879999999999999782e-01 2.411897067180094961e-04
2.889999999999999791e-01 2.406595391862763030e-04
2.899999999999999800e-01 2.401298638889837363e-04
2.909999999999999809e-01 2.396006840906187568e-04
2.919999999999999818e-01 2.390720030815042941e-04
2.929999999999999827e-01 2.385438241780168456e-04
2.939999999999999836e-01 2.380161507228070847e-04
2.949999999999999845e-01 2.374889860850204417e-04
2.959999999999999853e-01 2.369623336605202867e-04
2.969999999999999862e-01 2.364361968721116823e-04
2.979999999999999871e-01 2.359105791697688214e-04
2.989999999999999880e-01 2.353854840308619784e-04
2.999999999999999889e-01 2.348609149603873326e-04
3.009999999999999898e-01 2.343368754911972802e-04
3.019999999999999907e-01 2.338133691842344316e-04
3.029999999999999916e-01 2.332903996287650681e-04
3.039999999999999925e-01 2.327679704426157141e-04
3.049999999999999933e-01 2.322460852724097375e-04
3.059999999999999942e-01 2.317247477938082321e-04
3.069999999999999951e-01 2.312039617117499517e-04
3.079999999999999960e-01 2.295970210744457680e-04
3.089999999999999969e-01 2.293973788060049820e-04
3.099999999999999978e-01 2.291979110381835269e-04


==> data_fig_23_lin.txt <==
f(Hz) P(W)
10 1.5
100 59.2
500 917.0
1000 2168.0
2000 4727.4
5000 12592.1
7000 17829.4
10000 25598.2
30000 73618.5
65000 145741.6

==> data_fig_23_nl.txt <==
f(Hz) P(W)
10 1.5
100 67.75
500 2025.52
1000 6714.5
2000 19979.2
5000 75194.08
7000 119717.36
10000 170929.58
30000 745228.4
65000 2083553.2

==> data_fig_24a_lin.txt <==
-3.009999999999999898e-01 4.294329648007973502e-04
-2.999999999999999889e-01 4.337614294465383987e-04
-2.989999999999999880e-01 4.380898941472273012e-04
-2.979999999999999871e-01 4.424183589012510901e-04
-2.969999999999999862e-01 4.467468237070598442e-04
-2.959999999999999853e-01 4.510752885631625145e-04
-2.949999999999999845e-01 4.554037534681252978e-04
-2.939999999999999836e-01 4.597322184205679505e-04
-2.929999999999999827e-01 4.640606834191618913e-04
-2.919999999999999818e-01 4.683891484626275447e-04
-2.909999999999999809e-01 4.727176135497325525e-04
-2.899999999999999800e-01 4.770460786792886290e-04
-2.889999999999999791e-01 4.813745438501511277e-04
-2.879999999999999782e-01 4.857030090612154635e-04
-2.869999999999999774e-01 4.900314743114161367e-04
-2.859999999999999765e-01 4.943599395997255947e-04
-2.849999999999999756e-01 4.986884049251511962e-04
-2.839999999999999747e-01 5.030168702867346148e-04
-2.829999999999999738e-01 5.073453356835509178e-04
-2.819999999999999729e-01 5.116738011147056384e-04
-2.810000000000000275e-01 5.160022665793342336e-04
-2.800000000000000266e-01 5.203307320766023016e-04
-2.790000000000000258e-01 5.246591976057011358e-04
-2.780000000000000249e-01 5.289876631658500025e-04
-2.770000000000000240e-01 5.333161287562923451e-04
-2.760000000000000231e-01 5.376445943762969779e-04
-2.750000000000000222e-01 5.419730600251553747e-04
-2.740000000000000213e-01 5.463015257021816692e-04
-2.730000000000000204e-01 5.506299914067113539e-04
-2.720000000000000195e-01 5.401646295532352678e-04
-2.710000000000000187e-01 5.491896462571140697e-04
-2.700000000000000178e-01 5.582146629635303383e-04
-2.690000000000000169e-01 5.672396796723628599e-04
-2.680000000000000160e-01 5.762646963834980101e-04
-2.670000000000000151e-01 5.852897130968295371e-04
-2.660000000000000142e-01 5.943147298122570437e-04
-2.650000000000000133e-01 6.033397465296868548e-04
-2.640000000000000124e-01 6.123647632490300660e-04
-2.630000000000000115e-01 6.213897799702033020e-04
-2.620000000000000107e-01 6.304147966931283919e-04
-2.610000000000000098e-01 6.394398134177307425e-04
-2.600000000000000089e-01 6.484648301439406397e-04
-2.590000000000000080e-01 6.574898468716917303e-04
-2.580000000000000071e-01 6.665148636009214558e-04
-2.570000000000000062e-01 6.755398803315704019e-04
-2.560000000000000053e-01 6.845648970635826239e-04
-2.550000000000000044e-01 6.935899137969047789e-04
-2.540000000000000036e-01 7.026149305314864516e-04
-2.530000000000000027e-01 7.116399472672796118e-04
-2.520000000000000018e-01 7.206649640042389398e-04
-2.510000000000000009e-01 7.296899807423210677e-04
-2.500000000000000000e-01 7.387149974814849040e-04
-2.489999999999999991e-01 7.477400142216908754e-04
-2.479999999999999982e-01 7.567650309629022276e-04
-2.469999999999999973e-01 7.657900477050833985e-04
-2.459999999999999964e-01 7.748150644482002360e-04
-2.449999999999999956e-01 7.838400811922205391e-04
-2.439999999999999947e-01 7.928650979371134081e-04
-2.429999999999999938e-01 8.018901146828491359e-04
-2.419999999999999929e-01 8.109151314294004006e-04
-2.409999999999999920e-01 8.199401481767394466e-04
-2.399999999999999911e-01 8.289651649248407951e-04
-2.389999999999999902e-01 8.379901816736796179e-04
-2.379999999999999893e-01 8.470151984232328216e-04
-2.369999999999999885e-01 8.560402151734775294e-04
-2.359999999999999876e-01 8.650652319243920573e-04
-2.349999999999999867e-01 8.740902486759558054e-04
-2.340000000000000135e-01 8.831152654281483909e-04
-2.330000000000000127e-01 8.921402821809513821e-04
-2.320000000000000118e-01 9.011652989343463477e-04
-2.310000000000000109e-01 9.101903156883153984e-04
-2.300000000000000100e-01 9.192153324428418374e-04
-2.290000000000000091e-01 9.506469389662755868e-04
-2.280000000000000082e-01 9.676360977865416848e-04
-2.270000000000000073e-01 9.846252566166459417e-04
-2.260000000000000064e-01 1.001614415456084962e-03
-2.250000000000000056e-01 1.018603574304393841e-03
-2.240000000000000047e-01 1.035592733161135861e-03
-2.230000000000000038e-01 1.052581892025900977e-03
-2.220000000000000029e-01 1.069571050898308418e-03
-2.210000000000000020e-01 1.086560209777999962e-03
-2.200000000000000011e-01 1.103549368664638207e-03
-2.190000000000000002e-01 1.120538527557906998e-03
-2.179999999999999993e-01 1.137527686457510782e-03
-2.169999999999999984e-01 1.154516845363168969e-03
-2.159999999999999976e-01 1.171506004274618096e-03
-2.149999999999999967e-01 1.188495163191609231e-03
-2.139999999999999958e-01 1.205484322113908836e-03
-2.129999999999999949e-01 1.222473481041295518e-03
-2.119999999999999940e-01 1.239462639973560243e-03
-2.109999999999999931e-01 1.256451798910505251e-03
-2.099999999999999922e-01 1.273440957851941675e-03
-2.089999999999999913e-01 1.290430116797694308e-03
-2.079999999999999905e-01 1.307419275747593148e-03
-2.069999999999999896e-01 1.324408434701479899e-03
-2.059999999999999887e-01 1.341397593659203209e-03
-2.049999999999999878e-01 1.358386752620616925e-03
-2.039999999999999869e-01 1.375375911585586608e-03
-2.030000000000000138e-01 1.392365070553981069e-03
-2.020000000000000129e-01 1.409354229525676709e-03
-2.010000000000000120e-01 1.453577389397683103e-03
-2.000000000000000111e-01 1.476452456355767037e-03
-1.990000000000000102e-01 1.499327523317943835e-03
-1.980000000000000093e-01 1.522202590284028314e-03
-1.970000000000000084e-01 1.545077657253847003e-03
-1.960000000000000075e-01 1.569116145268171147e-03
-1.950000000000000067e-01 1.594414893882403804e-03
-1.940000000000000058e-01 1.619713642499656615e-03
-1.930000000000000049e-01 1.645012391119792753e-03
-1.920000000000000040e-01 1.670311139742680379e-03
-1.910000000000000031e-01 1.695922857348215740e-03
-1.900000000000000022e-01 1.723389435644650212e-03
-1.890000000000000013e-01 1.750856013943059885e-03
-1.880000000000000004e-01 1.778322592243353900e-03
-1.869999999999999996e-01 1.805789170545445306e-03
-1.859999999999999987e-01 1.834524844926653953e-03
-1.849999999999999978e-01 1.864868827243080455e-03
-1.839999999999999969e-01 1.895212809560383859e-03
-1.829999999999999960e-01 1.925556791878522533e-03
-1.819999999999999951e-01 1.955900774197457011e-03
-1.809999999999999942e-01 1.986868677591702506e-03
-1.799999999999999933e-01 2.020180097131326746e-03
-1.789999999999999925e-01 2.053491516671158285e-03
-1.779999999999999916e-01 2.086802936211186715e-03
-1.769999999999999907e-01 2.120114355751402929e-03
-1.759999999999999898e-01 2.154469492997259338e-03
-1.749999999999999889e-01 2.191045776960698875e-03
-1.739999999999999880e-01 2.227622060924145785e-03
-1.729999999999999871e-01 2.264198344887598767e-03
-1.719999999999999862e-01 2.300774628851057820e-03
-1.710000000000000131e-01 2.338799632588353140e-03
-1.700000000000000122e-01 2.378923409604063576e-03
-1.690000000000000113e-01 2.419047186620176034e-03
-1.680000000000000104e-01 2.459170963636670565e-03
-1.670000000000000095e-01 2.499294740653527219e-03
-1.660000000000000087e-01 2.541944129905795730e-03
-1.650000000000000078e-01 2.586051230494381195e-03
-1.640000000000000069e-01 2.630158331084458088e-03
-1.630000000000000060e-01 2.674265431675953118e-03
-1.620000000000000051e-01 2.718372532268796896e-03
-1.610000000000000042e-01 2.765632494411739053e-03
-1.600000000000000033e-01 2.814352550262930706e-03
-1.590000000000000024e-01 2.863072606117786096e-03
-1.580000000000000016e-01 2.911792661976120907e-03
-1.570000000000000007e-01 2.960512717837762101e-03
-1.559999999999999998e-01 3.012991260363304287e-03
-1.549999999999999989e-01 3.066852820145168912e-03
-1.539999999999999980e-01 3.120714379934034881e-03
-1.529999999999999971e-01 3.174575939729544841e-03
-1.519999999999999962e-01 3.228437499531368327e-03
-1.509999999999999953e-01 3.286863888139493484e-03
-1.499999999999999944e-01 3.346634336425940732e-03
-1.489999999999999936e-01 3.406404784724262162e-03
-1.479999999999999927e-01 3.466175233033845851e-03
-1.469999999999999918e-01 3.525945681354117171e-03
-1.459999999999999909e-01 3.590769281896812916e-03
-1.449999999999999900e-01 3.657118890951955876e-03
-1.439999999999999891e-01 3.723468500025160777e-03
-1.429999999999999882e-01 3.789818109115480893e-03
-1.419999999999999873e-01 3.856167718222031950e-03
-1.409999999999999865e-01 3.929004732977510114e-03
-1.400000000000000133e-01 4.002977863560110150e-03
-1.390000000000000124e-01 4.076950994168337256e-03
-1.380000000000000115e-01 4.150924124800821000e-03
-1.370000000000000107e-01 4.224897255456288095e-03
-1.360000000000000098e-01 4.307187486908161007e-03
-1.350000000000000089e-01 4.389555196972917857e-03
-1.340000000000000080e-01 4.471922907071100226e-03
-1.330000000000000071e-01 4.554290617200891858e-03
-1.320000000000000062e-01 4.636658327360614409e-03
-1.310000000000000053e-01 4.730340914433230071e-03
-1.300000000000000044e-01 4.823686203957329097e-03
-1.290000000000000036e-01 4.917031493526254245e-03
-1.280000000000000027e-01 5.010376783137494502e-03
-1.270000000000000018e-01 5.103722072788730545e-03
-1.260000000000000009e-01 5.205471687882147654e-03
-1.250000000000000000e-01 5.311348013006531206e-03
-1.239999999999999991e-01 5.417224338185331299e-03
-1.229999999999999982e-01 5.523100663415422829e-03
-1.219999999999999973e-01 5.628976988693910541e-03
-1.209999999999999964e-01 5.744803088258380354e-03
-1.199999999999999956e-01 5.864625152567921884e-03
-1.189999999999999947e-01 5.984447216935522874e-03
-1.179999999999999938e-01 6.104269281357765919e-03
-1.170000000000000068e-01 6.224091345831492088e-03
-1.160000000000000059e-01 6.359017576870803524e-03
-1.150000000000000050e-01 6.495186097499885784e-03
-1.140000000000000041e-01 6.631354618181125107e-03
-1.130000000000000032e-01 6.767523138911378175e-03
-1.120000000000000023e-01 6.908082890537361152e-03
-1.110000000000000014e-01 7.063083283937149348e-03
-1.100000000000000006e-01 7.218083677382499189e-03
-1.089999999999999997e-01 7.373084070870539707e-03
-1.079999999999999988e-01 7.528084464398629785e-03
-1.069999999999999979e-01 7.700178611004551005e-03
-1.059999999999999970e-01 7.873713543740532700e-03
-1.049999999999999961e-01 8.047248476505012432e-03
-1.039999999999999952e-01 8.232772133086978250e-03
-1.029999999999999943e-01 8.421026362819572855e-03
-1.019999999999999934e-01 8.615929509548661547e-03
-1.010000000000000064e-01 8.817127384843836610e-03
-1.000000000000000056e-01 9.025392674133407220e-03
-9.900000000000000466e-02 9.239852633369061846e-03
-9.800000000000000377e-02 9.461229651400115959e-03
-9.700000000000000289e-02 9.692675976563489351e-03
-9.600000000000000200e-02 9.931423486633743705e-03
-9.500000000000000111e-02 1.017889236473366529e-02
-9.400000000000000022e-02 1.043492028300154785e-02
-9.299999999999999933e-02 1.069986873207536514e-02
-9.199999999999999845e-02 1.097609311163959440e-02
-9.099999999999999756e-02 1.126394017693809965e-02
-8.999999999999999667e-02 1.156275757641915189e-02
-8.899999999999999578e-02 1.187260934751517907e-02
-8.799999999999999489e-02 1.219426023877176989e-02
-8.699999999999999400e-02 1.253177235031071798e-02
-8.599999999999999312e-02 1.288411685060851172e-02
-8.500000000000000611e-02 1.325162768550465497e-02
-8.400000000000000522e-02 1.363441045525523587e-02
-8.300000000000000433e-02 1.403339927242069560e-02
-8.200000000000000344e-02 1.445285628521380226e-02
-8.100000000000000255e-02 1.489463364729336735e-02
-8.000000000000000167e-02 1.535677273536003445e-02
-7.900000000000000078e-02 1.584078495938174430e-02
-7.799999999999999989e-02 1.634825898631182134e-02
-7.699999999999999900e-02 1.688280791728933444e-02
-7.599999999999999811e-02 1.745088693226136065e-02
-7.499999999999999722e-02 1.804960977590367582e-02
-7.399999999999999634e-02 1.868019371186844732e-02
-7.299999999999999545e-02 1.934478192598254598e-02
-7.199999999999999456e-02 2.004794404718772058e-02
-7.099999999999999367e-02 2.080203947461755146e-02
-7.000000000000000666e-02 2.160163304766518980e-02
-6.900000000000000577e-02 2.245065614400857876e-02
-6.800000000000000488e-02 2.335270422366718043e-02
-6.700000000000000400e-02 2.430855208685721303e-02
-6.600000000000000311e-02 2.534741633789670129e-02
-6.500000000000000222e-02 2.645577065602580658e-02
-6.400000000000000133e-02 2.763894101099041364e-02
-6.300000000000000044e-02 2.890626557035834432e-02
-6.199999999999999956e-02 3.026190534089791273e-02
-6.099999999999999867e-02 3.173117227918851452e-02
-5.999999999999999778e-02 3.332150447592371889e-02
-5.899999999999999689e-02 3.502623824408875736e-02
-5.800000000000000294e-02 3.684887700719925718e-02
-5.700000000000000205e-02 3.880114477445726490e-02
-5.600000000000000117e-02 4.092444069258293488e-02
-5.500000000000000028e-02 4.319987750831932871e-02
-5.399999999999999939e-02 4.561898098351429426e-02
-5.299999999999999850e-02 4.817982401303701201e-02
-5.199999999999999761e-02 5.087566207067405893e-02
-5.099999999999999672e-02 5.371254136262398199e-02
-5.000000000000000278e-02 5.665072856632390880e-02
-4.900000000000000189e-02 5.964350395985535541e-02
-4.800000000000000100e-02 6.265266049058011710e-02
-4.700000000000000011e-02 6.563659890600023750e-02
-4.599999999999999922e-02 6.852839792058421087e-02
-4.499999999999999833e-02 7.125306081045480744e-02
-4.399999999999999745e-02 7.378954638513988973e-02
-4.299999999999999656e-02 7.610309257604939981e-02
-4.200000000000000261e-02 7.817721812962537264e-02
-4.100000000000000172e-02 7.998242555939670539e-02
-4.000000000000000083e-02 8.148518367848929522e-02
-3.899999999999999994e-02 8.275929283414008852e-02
-3.799999999999999906e-02 8.381877281150124093e-02
-3.699999999999999817e-02 8.470168986009396495e-02
-3.599999999999999728e-02 8.541481447796078763e-02
-3.500000000000000333e-02 8.595634659650848441e-02
-3.400000000000000244e-02 8.639723982065462826e-02
-3.300000000000000155e-02 8.675084184053596936e-02
-3.200000000000000067e-02 8.702937968732683827e-02
-3.099999999999999978e-02 8.725236167457010861e-02
-2.999999999999999889e-02 8.741565127994441187e-02
-2.900000000000000147e-02 8.754658661263997610e-02
-2.800000000000000058e-02 8.765062714128309118e-02
-2.699999999999999969e-02 8.773369332372631113e-02
-2.599999999999999881e-02 8.779916524641837028e-02
-2.500000000000000139e-02 8.784922561869359936e-02
-2.400000000000000050e-02 8.788868049475354050e-02
-2.299999999999999961e-02 8.792110990156352945e-02
-2.199999999999999872e-02 8.794747346592424186e-02
-2.100000000000000130e-02 8.796924889238688650e-02
-2.000000000000000042e-02 8.798658759146656128e-02
-1.899999999999999953e-02 8.800067730117115683e-02
-1.799999999999999864e-02 8.801273022916948630e-02
-1.700000000000000122e-02 8.802282767099350869e-02
-1.600000000000000033e-02 8.803146811310773312e-02
-1.499999999999999944e-02 8.803857715263636863e-02
-1.400000000000000029e-02 8.804446948828241470e-02
-1.299999999999999940e-02 8.804952646213305700e-02
-1.200000000000000025e-02 8.805382269252913507e-02
-1.099999999999999936e-02 8.805751059503826028e-02
-1.000000000000000021e-02 8.806071696647917169e-02
-8.999999999999999320e-03 8.806329139502283576e-02
-8.000000000000000167e-03 8.806558782932284724e-02
-7.000000000000000146e-03 8.806766363375695406e-02
-6.000000000000000125e-03 8.806941228139560096e-02
-5.000000000000000104e-03 8.807098593592159463e-02
-4.000000000000000083e-03 8.807224016574505265e-02
-3.000000000000000062e-03 8.807324421320548991e-02
-2.000000000000000042e-03 8.807399558303222187e-02
-1.000000000000000021e-03 8.807450142396580639e-02
-0.000000000000000000e+00 8.807464704798656507e-02
1.000000000000000021e-03 8.807450142396580639e-02
2.000000000000000042e-03 8.807399558303222187e-02
3.000000000000000062e-03 8.807324421320548991e-02
4.000000000000000083e-03 8.807224016574505265e-02
5.000000000000000104e-03 8.807098593592159463e-02
6.000000000000000125e-03 8.806941228139560096e-02
7.000000000000000146e-03 8.806766363375695406e-02
8.000000000000000167e-03 8.806558782932284724e-02
8.999999999999999320e-03 8.806329139502283576e-02
1.000000000000000021e-02 8.806071696647917169e-02
1.099999999999999936e-02 8.805751059503826028e-02
1.200000000000000025e-02 8.805382269252913507e-02
1.299999999999999940e-02 8.804952646213305700e-02
1.400000000000000029e-02 8.804446948828241470e-02
1.499999999999999944e-02 8.803857715263636863e-02
1.600000000000000033e-02 8.803146811310773312e-02
1.700000000000000122e-02 8.802282767099350869e-02
1.799999999999999864e-02 8.801273022916948630e-02
1.899999999999999953e-02 8.800067730117115683e-02
2.000000000000000042e-02 8.798658759146656128e-02
2.100000000000000130e-02 8.796924889238688650e-02
2.199999999999999872e-02 8.794747346592424186e-02
2.299999999999999961e-02 8.792110990156352945e-02
2.400000000000000050e-02 8.788868049475354050e-02
2.500000000000000139e-02 8.784922561869359936e-02
2.599999999999999881e-02 8.779916524641837028e-02
2.699999999999999969e-02 8.773369332372631113e-02
2.800000000000000058e-02 8.765062714128309118e-02
2.900000000000000147e-02 8.754658661263997610e-02
2.999999999999999889e-02 8.741565127994441187e-02
3.099999999999999978e-02 8.725236167457010861e-02
3.200000000000000067e-02 8.702937968732683827e-02
3.300000000000000155e-02 8.675084184053596936e-02
3.400000000000000244e-02 8.639723982065462826e-02
3.500000000000000333e-02 8.595634659650848441e-02
3.599999999999999728e-02 8.541481447796078763e-02
3.699999999999999817e-02 8.470168986009396495e-02
3.799999999999999906e-02 8.381877281150124093e-02
3.899999999999999994e-02 8.275929283414008852e-02
4.000000000000000083e-02 8.148518367848929522e-02
4.100000000000000172e-02 7.998242555939670539e-02
4.200000000000000261e-02 7.817721812962537264e-02
4.299999999999999656e-02 7.610309257604939981e-02
4.399999999999999745e-02 7.378954638513988973e-02
4.499999999999999833e-02 7.125306081045480744e-02
4.599999999999999922e-02 6.852839792058421087e-02
4.700000000000000011e-02 6.563659890600023750e-02
4.800000000000000100e-02 6.265266049058011710e-02
4.900000000000000189e-02 5.964350395985535541e-02
5.000000000000000278e-02 5.665072856632390880e-02
5.099999999999999672e-02 5.371254136262398199e-02
5.199999999999999761e-02 5.087566207067405893e-02
5.299999999999999850e-02 4.817982401303701201e-02
5.399999999999999939e-02 4.561898098351429426e-02
5.500000000000000028e-02 4.319987750831932871e-02
5.600000000000000117e-02 4.092444069258293488e-02
5.700000000000000205e-02 3.880114477445726490e-02
5.800000000000000294e-02 3.684887700719925718e-02
5.899999999999999689e-02 3.502623824408875736e-02
5.999999999999999778e-02 3.332150447592371889e-02
6.099999999999999867e-02 3.173117227918851452e-02
6.199999999999999956e-02 3.026190534089791273e-02
6.300000000000000044e-02 2.890626557035834432e-02
6.400000000000000133e-02 2.763894101099041364e-02
6.500000000000000222e-02 2.645577065602580658e-02
6.600000000000000311e-02 2.534741633789670129e-02
6.700000000000000400e-02 2.430855208685721303e-02
6.800000000000000488e-02 2.335270422366718043e-02
6.900000000000000577e-02 2.245065614400857876e-02
7.000000000000000666e-02 2.160163304766518980e-02
7.099999999999999367e-02 2.080203947461755146e-02
7.199999999999999456e-02 2.004794404718772058e-02
7.299999999999999545e-02 1.934478192598254598e-02
7.399999999999999634e-02 1.868019371186844732e-02
7.499999999999999722e-02 1.804960977590367582e-02
7.599999999999999811e-02 1.745088693226136065e-02
7.699999999999999900e-02 1.688280791728933444e-02
7.799999999999999989e-02 1.634825898631182134e-02
7.900000000000000078e-02 1.584078495938174430e-02
8.000000000000000167e-02 1.535677273536003445e-02
8.100000000000000255e-02 1.489463364729336735e-02
8.200000000000000344e-02 1.445285628521380226e-02
8.300000000000000433e-02 1.403339927242069560e-02
8.400000000000000522e-02 1.363441045525523587e-02
8.500000000000000611e-02 1.325162768550465497e-02
8.599999999999999312e-02 1.288411685060851172e-02
8.699999999999999400e-02 1.253177235031071798e-02
8.799999999999999489e-02 1.219426023877176989e-02
8.899999999999999578e-02 1.187260934751517907e-02
8.999999999999999667e-02 1.156275757641915189e-02
9.099999999999999756e-02 1.126394017693809965e-02
9.199999999999999845e-02 1.097609311163959440e-02
9.299999999999999933e-02 1.069986873207536514e-02
9.400000000000000022e-02 1.043492028300154785e-02
9.500000000000000111e-02 1.017889236473366529e-02
9.600000000000000200e-02 9.931423486633743705e-03
9.700000000000000289e-02 9.692675976563489351e-03
9.800000000000000377e-02 9.461229651400115959e-03
9.900000000000000466e-02 9.239852633369061846e-03
1.000000000000000056e-01 9.025392674133407220e-03
1.010000000000000064e-01 8.817127384843836610e-03
1.019999999999999934e-01 8.615929509548661547e-03
1.029999999999999943e-01 8.421026362819572855e-03
1.039999999999999952e-01 8.232772133086978250e-03
1.049999999999999961e-01 8.047248476505012432e-03
1.059999999999999970e-01 7.873713543740532700e-03
1.069999999999999979e-01 7.700178611004551005e-03
1.079999999999999988e-01 7.528084464398629785e-03
1.089999999999999997e-01 7.373084070870539707e-03
1.100000000000000006e-01 7.218083677382499189e-03
1.110000000000000014e-01 7.063083283937149348e-03
1.120000000000000023e-01 6.908082890537361152e-03
1.130000000000000032e-01 6.767523138911378175e-03
1.140000000000000041e-01 6.631354618181125107e-03
1.150000000000000050e-01 6.495186097499885784e-03
1.160000000000000059e-01 6.359017576870803524e-03
1.170000000000000068e-01 6.224091345831492088e-03
1.179999999999999938e-01 6.104269281357765919e-03
1.189999999999999947e-01 5.984447216935522874e-03
1.199999999999999956e-01 5.864625152567921884e-03
1.209999999999999964e-01 5.744803088258380354e-03
1.219999999999999973e-01 5.628976988693910541e-03
1.229999999999999982e-01 5.523100663415422829e-03
1.239999999999999991e-01 5.417224338185331299e-03
1.250000000000000000e-01 5.311348013006531206e-03
1.260000000000000009e-01 5.205471687882147654e-03
1.270000000000000018e-01 5.103722072788730545e-03
1.280000000000000027e-01 5.010376783137494502e-03
1.290000000000000036e-01 4.917031493526254245e-03
1.300000000000000044e-01 4.823686203957329097e-03
1.310000000000000053e-01 4.730340914433230071e-03
1.320000000000000062e-01 4.636658327360614409e-03
1.330000000000000071e-01 4.554290617200891858e-03
1.340000000000000080e-01 4.471922907071100226e-03
1.350000000000000089e-01 4.389555196972917857e-03
1.360000000000000098e-01 4.307187486908161007e-03
1.370000000000000107e-01 4.224897255456288095e-03
1.380000000000000115e-01 4.150924124800821000e-03
1.390000000000000124e-01 4.076950994168337256e-03
1.400000000000000133e-01 4.002977863560110150e-03
1.409999999999999865e-01 3.929004732977510114e-03
1.419999999999999873e-01 3.856167718222031950e-03
1.429999999999999882e-01 3.789818109115480893e-03
1.439999999999999891e-01 3.723468500025160777e-03
1.449999999999999900e-01 3.657118890951955876e-03
1.459999999999999909e-01 3.590769281896812916e-03
1.469999999999999918e-01 3.525945681354117171e-03
1.479999999999999927e-01 3.466175233033845851e-03
1.489999999999999936e-01 3.406404784724262162e-03
1.499999999999999944e-01 3.346634336425940732e-03
1.509999999999999953e-01 3.286863888139493484e-03
1.519999999999999962e-01 3.228437499531368327e-03
1.529999999999999971e-01 3.174575939729544841e-03
1.539999999999999980e-01 3.120714379934034881e-03
1.549999999999999989e-01 3.066852820145168912e-03
1.559999999999999998e-01 3.012991260363304287e-03
1.570000000000000007e-01 2.960512717837762101e-03
1.580000000000000016e-01 2.911792661976120907e-03
1.590000000000000024e-01 2.863072606117786096e-03
1.600000000000000033e-01 2.814352550262930706e-03
1.610000000000000042e-01 2.765632494411739053e-03
1.620000000000000051e-01 2.718372532268796896e-03
1.630000000000000060e-01 2.674265431675953118e-03
1.640000000000000069e-01 2.630158331084458088e-03
1.650000000000000078e-01 2.586051230494381195e-03
1.660000000000000087e-01 2.541944129905795730e-03
1.670000000000000095e-01 2.499294740653527219e-03
1.680000000000000104e-01 2.459170963636670565e-03
1.690000000000000113e-01 2.419047186620176034e-03
1.700000000000000122e-01 2.378923409604063576e-03
1.710000000000000131e-01 2.338799632588353140e-03
1.719999999999999862e-01 2.300774628851057820e-03
1.729999999999999871e-01 2.264198344887598767e-03
1.739999999999999880e-01 2.227622060924145785e-03
1.749999999999999889e-01 2.191045776960698875e-03
1.759999999999999898e-01 2.154469492997259338e-03
1.769999999999999907e-01 2.120114355751402929e-03
1.779999999999999916e-01 2.086802936211186715e-03
1.789999999999999925e-01 2.053491516671158285e-03
1.799999999999999933e-01 2.020180097131326746e-03
1.809999999999999942e-01 1.986868677591702506e-03
1.819999999999999951e-01 1.955900774197457011e-03
1.829999999999999960e-01 1.925556791878522533e-03
1.839999999999999969e-01 1.895212809560383859e-03
1.849999999999999978e-01 1.864868827243080455e-03
1.859999999999999987e-01 1.834524844926653953e-03
1.869999999999999996e-01 1.805789170545445306e-03
1.880000000000000004e-01 1.778322592243353900e-03
1.890000000000000013e-01 1.750856013943059885e-03
1.900000000000000022e-01 1.723389435644650212e-03
1.910000000000000031e-01 1.695922857348215740e-03
1.920000000000000040e-01 1.670311139742680379e-03
1.930000000000000049e-01 1.645012391119792753e-03
1.940000000000000058e-01 1.619713642499656615e-03
1.950000000000000067e-01 1.594414893882403804e-03
1.960000000000000075e-01 1.569116145268171147e-03
1.970000000000000084e-01 1.545077657253847003e-03
1.980000000000000093e-01 1.522202590284028314e-03
1.990000000000000102e-01 1.499327523317943835e-03
2.000000000000000111e-01 1.476452456355767037e-03
2.010000000000000120e-01 1.453577389397683103e-03
2.020000000000000129e-01 1.409354229525676709e-03
2.030000000000000138e-01 1.392365070553981069e-03
2.039999999999999869e-01 1.375375911585586608e-03
2.049999999999999878e-01 1.358386752620616925e-03
2.059999999999999887e-01 1.341397593659203209e-03
2.069999999999999896e-01 1.324408434701479899e-03
2.079999999999999905e-01 1.307419275747593148e-03
2.089999999999999913e-01 1.290430116797694308e-03
2.099999999999999922e-01 1.273440957851941675e-03
2.109999999999999931e-01 1.256451798910505251e-03
2.119999999999999940e-01 1.239462639973560243e-03
2.129999999999999949e-01 1.222473481041295518e-03
2.139999999999999958e-01 1.205484322113908836e-03
2.149999999999999967e-01 1.188495163191609231e-03
2.159999999999999976e-01 1.171506004274618096e-03
2.169999999999999984e-01 1.154516845363168969e-03
2.179999999999999993e-01 1.137527686457510782e-03
2.190000000000000002e-01 1.120538527557906998e-03
2.200000000000000011e-01 1.103549368664638207e-03
2.210000000000000020e-01 1.086560209777999962e-03
2.220000000000000029e-01 1.069571050898308418e-03
2.230000000000000038e-01 1.052581892025900977e-03
2.240000000000000047e-01 1.035592733161135861e-03
2.250000000000000056e-01 1.018603574304393841e-03
2.260000000000000064e-01 1.001614415456084962e-03
2.270000000000000073e-01 9.846252566166459417e-04
2.280000000000000082e-01 9.676360977865416848e-04
2.290000000000000091e-01 9.506469389662755868e-04
2.300000000000000100e-01 9.192153324428418374e-04
2.310000000000000109e-01 9.101903156883153984e-04
2.320000000000000118e-01 9.011652989343463477e-04
2.330000000000000127e-01 8.921402821809513821e-04
2.340000000000000135e-01 8.831152654281483909e-04
2.349999999999999867e-01 8.740902486759558054e-04
2.359999999999999876e-01 8.650652319243920573e-04
2.369999999999999885e-01 8.560402151734775294e-04
2.379999999999999893e-01 8.470151984232328216e-04
2.389999999999999902e-01 8.379901816736796179e-04
2.399999999999999911e-01 8.289651649248407951e-04
2.409999999999999920e-01 8.199401481767394466e-04
2.419999999999999929e-01 8.109151314294004006e-04
2.429999999999999938e-01 8.018901146828491359e-04
2.439999999999999947e-01 7.928650979371134081e-04
2.449999999999999956e-01 7.838400811922205391e-04
2.459999999999999964e-01 7.748150644482002360e-04
2.469999999999999973e-01 7.657900477050833985e-04
2.479999999999999982e-01 7.567650309629022276e-04
2.489999999999999991e-01 7.477400142216908754e-04
2.500000000000000000e-01 7.387149974814849040e-04
2.510000000000000009e-01 7.296899807423210677e-04
2.520000000000000018e-01 7.206649640042389398e-04
2.530000000000000027e-01 7.116399472672796118e-04
2.540000000000000036e-01 7.026149305314864516e-04
2.550000000000000044e-01 6.935899137969047789e-04
2.560000000000000053e-01 6.845648970635826239e-04
2.570000000000000062e-01 6.755398803315704019e-04
2.580000000000000071e-01 6.665148636009214558e-04
2.590000000000000080e-01 6.574898468716917303e-04
2.600000000000000089e-01 6.484648301439406397e-04
2.610000000000000098e-01 6.394398134177307425e-04
2.620000000000000107e-01 6.304147966931283919e-04
2.630000000000000115e-01 6.213897799702033020e-04
2.640000000000000124e-01 6.123647632490300660e-04
2.650000000000000133e-01 6.033397465296868548e-04
2.660000000000000142e-01 5.943147298122570437e-04
2.670000000000000151e-01 5.852897130968295371e-04
2.680000000000000160e-01 5.762646963834980101e-04
2.690000000000000169e-01 5.672396796723628599e-04
2.700000000000000178e-01 5.582146629635303383e-04
2.710000000000000187e-01 5.491896462571140697e-04
2.720000000000000195e-01 5.401646295532352678e-04
2.730000000000000204e-01 5.506299914067113539e-04
2.740000000000000213e-01 5.463015257021816692e-04
2.750000000000000222e-01 5.419730600251553747e-04
2.760000000000000231e-01 5.376445943762969779e-04
2.770000000000000240e-01 5.333161287562923451e-04
2.780000000000000249e-01 5.289876631658500025e-04
2.790000000000000258e-01 5.246591976057011358e-04
2.800000000000000266e-01 5.203307320766023016e-04
2.810000000000000275e-01 5.160022665793342336e-04
2.819999999999999729e-01 5.116738011147056384e-04
2.829999999999999738e-01 5.073453356835509178e-04
2.839999999999999747e-01 5.030168702867346148e-04
2.849999999999999756e-01 4.986884049251511962e-04
2.859999999999999765e-01 4.943599395997255947e-04
2.869999999999999774e-01 4.900314743114161367e-04
2.879999999999999782e-01 4.857030090612154635e-04
2.889999999999999791e-01 4.813745438501511277e-04
2.899999999999999800e-01 4.770460786792886290e-04
2.909999999999999809e-01 4.727176135497325525e-04
2.919999999999999818e-01 4.683891484626275447e-04
2.929999999999999827e-01 4.640606834191618913e-04
2.939999999999999836e-01 4.597322184205679505e-04
2.949999999999999845e-01 4.554037534681252978e-04
2.959999999999999853e-01 4.510752885631625145e-04
2.969999999999999862e-01 4.467468237070598442e-04
2.979999999999999871e-01 4.424183589012510901e-04
2.989999999999999880e-01 4.380898941472273012e-04
2.999999999999999889e-01 4.337614294465383987e-04
3.009999999999999898e-01 4.294329648007973502e-04

==> data_fig_24a_nl.txt <==
-3.009999999999999898e-01 3.890527065982538947e-04
-2.999999999999999889e-01 3.931378923534093188e-04
-2.989999999999999880e-01 3.972230781086307167e-04
-2.979999999999999871e-01 4.013082638639161367e-04
-2.969999999999999862e-01 4.053934496192635730e-04
-2.959999999999999853e-01 4.094786353746712368e-04
-2.949999999999999845e-01 4.135638211301374476e-04
-2.939999999999999836e-01 4.176490068856602536e-04
-2.929999999999999827e-01 4.217341926412383540e-04
-2.919999999999999818e-01 4.258193783968697971e-04
-2.909999999999999809e-01 4.299045641525531193e-04
-2.899999999999999800e-01 4.339897499082870196e-04
-2.889999999999999791e-01 4.380749356640698715e-04
-2.879999999999999782e-01 4.421601214199005368e-04
-2.869999999999999774e-01 4.462453071757777685e-04
-2.859999999999999765e-01 4.503304929316999947e-04
-2.849999999999999756e-01 4.544156786876661310e-04
-2.839999999999999747e-01 4.585008644436750391e-04
-2.829999999999999738e-01 4.625860501997255264e-04
-2.819999999999999729e-01 4.666712359558165628e-04
-2.810000000000000275e-01 4.707564217119468474e-04
-2.800000000000000266e-01 4.748416074681158922e-04
-2.790000000000000258e-01 4.789267932243225045e-04
-2.780000000000000249e-01 4.830119789805654377e-04
-2.770000000000000240e-01 4.870971647368439869e-04
-2.760000000000000231e-01 4.911823504931572305e-04
-2.750000000000000222e-01 4.952675362495043013e-04
-2.740000000000000213e-01 4.993527220058847655e-04
-2.730000000000000204e-01 5.034379077622969968e-04
-2.720000000000000195e-01 4.930760258775720647e-04
-2.710000000000000187e-01 5.017062638093626849e-04
-2.700000000000000178e-01 5.103365021124833334e-04
-2.690000000000000169e-01 5.189667407684085730e-04
-2.680000000000000160e-01 5.275969797598254298e-04
-2.670000000000000151e-01 5.362272190705352727e-04
-2.660000000000000142e-01 5.448574586853655597e-04
-2.650000000000000133e-01 5.534876985900910162e-04
-2.640000000000000124e-01 5.621179387713588251e-04
-2.630000000000000115e-01 5.707481792166238998e-04
-2.620000000000000107e-01 5.793784199140896872e-04
-2.610000000000000098e-01 5.880086608526512463e-04
-2.600000000000000089e-01 5.966389020218462432e-04
-2.590000000000000080e-01 6.052691434118094137e-04
-2.580000000000000071e-01 6.138993850132297382e-04
-2.570000000000000062e-01 6.225296268173129274e-04
-2.560000000000000053e-01 6.311598688157457528e-04
-2.550000000000000044e-01 6.397901110006633035e-04
-2.540000000000000036e-01 6.484203533646193873e-04
-2.530000000000000027e-01 6.570505959005589923e-04
-2.520000000000000018e-01 6.656808386017932415e-04
-2.510000000000000009e-01 6.743110814619754324e-04
-2.500000000000000000e-01 6.829413244750796776e-04
-2.489999999999999991e-01 6.915715676353811729e-04
-2.479999999999999982e-01 7.002018109374367897e-04
-2.469999999999999973e-01 7.088320543760691372e-04
-2.459999999999999964e-01 7.174622979463495410e-04
-2.449999999999999956e-01 7.260925416435836223e-04
-2.439999999999999947e-01 7.347227854632978547e-04
-2.429999999999999938e-01 7.433530294012262278e-04
-2.419999999999999929e-01 7.519832734532987551e-04
-2.409999999999999920e-01 7.606135176156298729e-04
-2.399999999999999911e-01 7.692437618845085739e-04
-2.389999999999999902e-01 7.778740062563886497e-04
-2.379999999999999893e-01 7.865042507278793664e-04
-2.369999999999999885e-01 7.951344952957370080e-04
-2.359999999999999876e-01 8.037647399568580457e-04
-2.349999999999999867e-01 8.123949847082695972e-04
-2.340000000000000135e-01 8.210252295471242223e-04
-2.330000000000000127e-01 8.296554744706941768e-04
-2.320000000000000118e-01 8.382857194763621966e-04
-2.310000000000000109e-01 8.469159645616185705e-04
-2.300000000000000100e-01 8.555462097240548519e-04
-2.290000000000000091e-01 8.859485307903118860e-04
-2.280000000000000082e-01 9.022994699459130916e-04
-2.270000000000000073e-01 9.186504096791128131e-04
-2.260000000000000064e-01 9.350013499596054314e-04
-2.250000000000000056e-01 9.513522907591740428e-04
-2.240000000000000047e-01 9.677032320515065785e-04
-2.230000000000000038e-01 9.840541738120385951e-04
-2.220000000000000029e-01 1.000405116017813846e-03
-2.210000000000000020e-01 1.016756058647351685e-03
-2.200000000000000011e-01 1.033107001680531704e-03
-2.190000000000000002e-01 1.049457945098486184e-03
-2.179999999999999993e-01 1.065808888883507718e-03
-2.169999999999999984e-01 1.082159833018957271e-03
-2.159999999999999976e-01 1.098510777489186772e-03
-2.149999999999999967e-01 1.114861722279465164e-03
-2.139999999999999958e-01 1.131212667375915311e-03
-2.129999999999999949e-01 1.147563612765449808e-03
-2.119999999999999940e-01 1.163914558435715906e-03
-2.109999999999999931e-01 1.180265504375047590e-03
-2.099999999999999922e-01 1.196616450572413103e-03
-2.089999999999999913e-01 1.212967397017378950e-03
-2.079999999999999905e-01 1.229318343700065014e-03
-2.069999999999999896e-01 1.245669290611109642e-03
-2.059999999999999887e-01 1.262020237741638207e-03
-2.049999999999999878e-01 1.278371185083226674e-03
-2.039999999999999869e-01 1.294722132627880353e-03
-2.030000000000000138e-01 1.311073080368000722e-03
-2.020000000000000129e-01 1.327424028296365476e-03
-2.010000000000000120e-01 1.370135405470467938e-03
-2.000000000000000111e-01 1.392182101842979200e-03
-1.990000000000000102e-01 1.414228798499567261e-03
-1.980000000000000093e-01 1.436275495427151438e-03
-1.970000000000000084e-01 1.458322192613440565e-03
-1.960000000000000075e-01 1.481493495332024055e-03
-1.950000000000000067e-01 1.505884111450299162e-03
-1.940000000000000058e-01 1.530274727831354301e-03
-1.930000000000000049e-01 1.554665344462823930e-03
-1.920000000000000040e-01 1.579055961333102748e-03
-1.910000000000000031e-01 1.603749096389940317e-03
-1.900000000000000022e-01 1.630235229536422048e-03
-1.890000000000000013e-01 1.656721362912828800e-03
-1.880000000000000004e-01 1.683207496508306407e-03
-1.869999999999999996e-01 1.709693630312673343e-03
-1.859999999999999987e-01 1.737406303259954191e-03
-1.849999999999999978e-01 1.766672878796226491e-03
-1.839999999999999969e-01 1.795939454532018012e-03
-1.829999999999999960e-01 1.825206030457732047e-03
-1.819999999999999951e-01 1.854472606564376222e-03
-1.809999999999999942e-01 1.884342107537173615e-03
-1.799999999999999933e-01 1.916474866577675545e-03
-1.789999999999999925e-01 1.948607625784735649e-03
-1.779999999999999916e-01 1.980740385150248431e-03
-1.769999999999999907e-01 2.012873144666625560e-03
-1.759999999999999898e-01 2.046014031760314943e-03
-1.749999999999999889e-01 2.081298907791315298e-03
-1.739999999999999880e-01 2.116583783956104900e-03
-1.729999999999999871e-01 2.151868660248104810e-03
-1.719999999999999862e-01 2.187153536661155025e-03
-1.710000000000000131e-01 2.223836992907975759e-03
-1.700000000000000122e-01 2.262545178358331497e-03
-1.690000000000000113e-01 2.301253363911339930e-03
-1.680000000000000104e-01 2.339961549561910947e-03
-1.670000000000000095e-01 2.378669735305279261e-03
-1.660000000000000087e-01 2.419814317887623075e-03
-1.650000000000000078e-01 2.462364299330594038e-03
-1.640000000000000069e-01 2.504914280847460317e-03
-1.630000000000000060e-01 2.547464262434520881e-03
-1.620000000000000051e-01 2.590014244088313222e-03
-1.610000000000000042e-01 2.635603860630516757e-03
-1.600000000000000033e-01 2.682600219665745491e-03
-1.590000000000000024e-01 2.729596578748706877e-03
-1.580000000000000016e-01 2.776592937876982709e-03
-1.570000000000000007e-01 2.823589297048306572e-03
-1.559999999999999998e-01 2.874206710679572726e-03
-1.549999999999999989e-01 2.926155570895023258e-03
-1.539999999999999980e-01 2.978104431136534107e-03
-1.529999999999999971e-01 3.030053291402769102e-03
-1.519999999999999962e-01 3.082002151692474472e-03
-1.509999999999999953e-01 3.138345985360452804e-03
-1.499999999999999944e-01 3.195982472242782195e-03
-1.489999999999999936e-01 3.253618959135077572e-03
-1.479999999999999927e-01 3.311255446036827192e-03
-1.469999999999999918e-01 3.368891932947544032e-03
-1.459999999999999909e-01 3.431389679881540790e-03
-1.449999999999999900e-01 3.495353975076899086e-03
-1.439999999999999891e-01 3.559318270273536308e-03
-1.429999999999999882e-01 3.623282565471385233e-03
-1.419999999999999873e-01 3.687246860670384714e-03
-1.409999999999999865e-01 3.757447216319596914e-03
-1.400000000000000133e-01 3.828737800783603516e-03
-1.390000000000000124e-01 3.900028385248601511e-03
-1.380000000000000115e-01 3.971318969714531487e-03
-1.370000000000000107e-01 4.042609554181346605e-03
-1.360000000000000098e-01 4.121887665931234061e-03
-1.350000000000000089e-01 4.201238448287986094e-03
-1.340000000000000080e-01 4.280589230654133388e-03
-1.330000000000000071e-01 4.359940013029155528e-03
-1.320000000000000062e-01 4.439290795412584138e-03
-1.310000000000000053e-01 4.529499320065652999e-03
-1.300000000000000044e-01 4.619380250107379439e-03
-1.290000000000000036e-01 4.709261180179621399e-03
-1.280000000000000027e-01 4.799142110280664106e-03
-1.270000000000000018e-01 4.889023040408915950e-03
-1.260000000000000009e-01 4.986961877744526192e-03
-1.250000000000000000e-01 5.088851283814400071e-03
-1.239999999999999991e-01 5.190740689945358768e-03
-1.229999999999999982e-01 5.292630096133877325e-03
-1.219999999999999973e-01 5.394519502376690992e-03
-1.209999999999999964e-01 5.505937419624178097e-03
-1.199999999999999956e-01 5.621177307035246824e-03
-1.189999999999999947e-01 5.736417194539297597e-03
-1.179999999999999938e-01 5.851657082130838280e-03
-1.170000000000000068e-01 5.966896969804799146e-03
-1.160000000000000059e-01 6.096585867109976555e-03
-1.150000000000000050e-01 6.227459311893343043e-03
-1.140000000000000041e-01 6.358332756794594399e-03
-1.130000000000000032e-01 6.489206201806600911e-03
-1.120000000000000023e-01 6.624278226457199284e-03
-1.110000000000000014e-01 6.773143856935020905e-03
-1.100000000000000006e-01 6.922009487557267797e-03
-1.089999999999999997e-01 7.070875118314817916e-03
-1.079999999999999988e-01 7.219740749199296884e-03
-1.069999999999999979e-01 7.384927677553245612e-03
-1.059999999999999970e-01 7.551486308118778371e-03
-1.049999999999999961e-01 7.718044938820172070e-03
-1.039999999999999952e-01 7.896042437828702798e-03
-1.029999999999999943e-01 8.076643528173610420e-03
-1.019999999999999934e-01 8.263584629681196975e-03
-1.010000000000000064e-01 8.456527955374180949e-03
-1.000000000000000056e-01 8.656207477292024444e-03
-9.900000000000000466e-02 8.861791292138933643e-03
-9.800000000000000377e-02 9.073966418177025275e-03
-9.700000000000000289e-02 9.295733735695973360e-03
-9.600000000000000200e-02 9.524455181806361012e-03
-9.500000000000000111e-02 9.761481653278563861e-03
-9.400000000000000022e-02 1.000665704668375101e-02
-9.299999999999999933e-02 1.026032483859101035e-02
-9.199999999999999845e-02 1.052472376969414494e-02
-9.099999999999999756e-02 1.080018186306157084e-02
-8.999999999999999667e-02 1.108607646594587937e-02
-8.899999999999999578e-02 1.138246750392742611e-02
-8.799999999999999489e-02 1.169008001735257450e-02
-8.699999999999999400e-02 1.201277350481349399e-02
-8.599999999999999312e-02 1.234956796452515645e-02
-8.500000000000000611e-02 1.270077854229567302e-02
-8.400000000000000522e-02 1.306650244776326290e-02
-8.300000000000000433e-02 1.344762602503774343e-02
-8.200000000000000344e-02 1.384819478393693737e-02
-8.100000000000000255e-02 1.426996660724894929e-02
-8.000000000000000167e-02 1.471107679536910566e-02
-7.900000000000000078e-02 1.517295786759795088e-02
-7.799999999999999989e-02 1.565711745032034169e-02
-7.699999999999999900e-02 1.616698180371846719e-02
-7.599999999999999811e-02 1.670867490857659565e-02
-7.499999999999999722e-02 1.727945605532277620e-02
-7.399999999999999634e-02 1.788047683775718585e-02
-7.299999999999999545e-02 1.851376956636946458e-02
-7.199999999999999456e-02 1.918367083650954555e-02
-7.099999999999999367e-02 1.990190974209427380e-02
-7.000000000000000666e-02 2.066332692734113713e-02
-6.900000000000000577e-02 2.147165796254717554e-02
-6.800000000000000488e-02 2.233032015709507379e-02
-6.700000000000000400e-02 2.324004816689197520e-02
-6.600000000000000311e-02 2.422860213921987013e-02
-6.500000000000000222e-02 2.528315690014555292e-02
-6.400000000000000133e-02 2.640879698800618208e-02
-6.300000000000000044e-02 2.761442310915963871e-02
-6.199999999999999956e-02 2.890403280144772727e-02
-6.099999999999999867e-02 3.030179611933716058e-02
-5.999999999999999778e-02 3.181489232707862547e-02
-5.899999999999999689e-02 3.343712094097354981e-02
-5.800000000000000294e-02 3.517197743324148446e-02
-5.700000000000000205e-02 3.703081931961818563e-02
-5.600000000000000117e-02 3.905373650865266721e-02
-5.500000000000000028e-02 4.122313497077441380e-02
-5.399999999999999939e-02 4.353146580536246951e-02
-5.299999999999999850e-02 4.597763303663496282e-02
-5.199999999999999761e-02 4.855587236241867138e-02
-5.099999999999999672e-02 5.127435688731118990e-02
-5.000000000000000278e-02 5.409630143202762836e-02
-4.900000000000000189e-02 5.697785661041880612e-02
-4.800000000000000100e-02 5.988387806553014531e-02
-4.700000000000000011e-02 6.277592770488411855e-02
-4.599999999999999922e-02 6.559179209945893707e-02
-4.499999999999999833e-02 6.826166229478199121e-02
-4.399999999999999745e-02 7.076218294419636679e-02
-4.299999999999999656e-02 7.305955020705909297e-02
-4.200000000000000261e-02 7.513634567827369437e-02
-4.100000000000000172e-02 7.696284751549045677e-02
-4.000000000000000083e-02 7.850503872075913214e-02
-3.899999999999999994e-02 7.982989995607371603e-02
-3.799999999999999906e-02 8.094894244663281002e-02
-3.699999999999999817e-02 8.189735179162205281e-02
-3.599999999999999728e-02 8.267982817885337343e-02
-3.500000000000000333e-02 8.329271061084257688e-02
-3.400000000000000244e-02 8.380423620489797776e-02
-3.300000000000000155e-02 8.422690780459855808e-02
-3.200000000000000067e-02 8.457197216583708932e-02
-3.099999999999999978e-02 8.485873214046819879e-02
-2.999999999999999889e-02 8.508112261491083961e-02
-2.900000000000000147e-02 8.526770775229650101e-02
-2.800000000000000058e-02 8.542379857461973591e-02
-2.699999999999999969e-02 8.555556593089348738e-02
-2.599999999999999881e-02 8.566636256156318074e-02
-2.500000000000000139e-02 8.575796984241652876e-02
-2.400000000000000050e-02 8.583584460742969824e-02
-2.299999999999999961e-02 8.590431440145522568e-02
-2.199999999999999872e-02 8.596438967850787705e-02
-2.100000000000000130e-02 8.601766716490942544e-02
-2.000000000000000042e-02 8.606423364047129099e-02
-1.899999999999999953e-02 8.610561388485332701e-02
-1.799999999999999864e-02 8.614312616996107341e-02
-1.700000000000000122e-02 8.617730917098619103e-02
-1.600000000000000033e-02 8.620839949575541394e-02
-1.499999999999999944e-02 8.623637552980843723e-02
-1.400000000000000029e-02 8.626162136318916984e-02
-1.299999999999999940e-02 8.628465183489461565e-02
-1.200000000000000025e-02 8.630576322385445642e-02
-1.099999999999999936e-02 8.632489512191979242e-02
-1.000000000000000021e-02 8.634217056518163347e-02
-8.999999999999999320e-03 8.635760478027315612e-02
-8.000000000000000167e-03 8.637156270610334141e-02
-7.000000000000000146e-03 8.638389716941165253e-02
-6.000000000000000125e-03 8.639513748195598586e-02
-5.000000000000000104e-03 8.640452672186307859e-02
-4.000000000000000083e-03 8.641200974406403057e-02
-3.000000000000000062e-03 8.641807037718216011e-02
-2.000000000000000042e-03 8.642271952360017218e-02
-1.000000000000000021e-03 8.642551048431335037e-02
-0.000000000000000000e+00 8.642666423568884371e-02
1.000000000000000021e-03 8.642551048431335037e-02
2.000000000000000042e-03 8.642271952360017218e-02
3.000000000000000062e-03 8.641807037718216011e-02
4.000000000000000083e-03 8.641200974406403057e-02
5.000000000000000104e-03 8.640452672186307859e-02
6.000000000000000125e-03 8.639513748195598586e-02
7.000000000000000146e-03 8.638389716941165253e-02
8.000000000000000167e-03 8.637156270610334141e-02
8.999999999999999320e-03 8.635760478027315612e-02
1.000000000000000021e-02 8.634217056518163347e-02
1.099999999999999936e-02 8.632489512191979242e-02
1.200000000000000025e-02 8.630576322385445642e-02
1.299999999999999940e-02 8.628465183489461565e-02
1.400000000000000029e-02 8.626162136318916984e-02
1.499999999999999944e-02 8.623637552980843723e-02
1.600000000000000033e-02 8.620839949575541394e-02
1.700000000000000122e-02 8.617730917098619103e-02
1.799999999999999864e-02 8.614312616996107341e-02
1.899999999999999953e-02 8.610561388485332701e-02
2.000000000000000042e-02 8.606423364047129099e-02
2.100000000000000130e-02 8.601766716490942544e-02
2.199999999999999872e-02 8.596438967850787705e-02
2.299999999999999961e-02 8.590431440145522568e-02
2.400000000000000050e-02 8.583584460742969824e-02
2.500000000000000139e-02 8.575796984241652876e-02
2.599999999999999881e-02 8.566636256156318074e-02
2.699999999999999969e-02 8.555556593089348738e-02
2.800000000000000058e-02 8.542379857461973591e-02
2.900000000000000147e-02 8.526770775229650101e-02
2.999999999999999889e-02 8.508112261491083961e-02
3.099999999999999978e-02 8.485873214046819879e-02
3.200000000000000067e-02 8.457197216583708932e-02
3.300000000000000155e-02 8.422690780459855808e-02
3.400000000000000244e-02 8.380423620489797776e-02
3.500000000000000333e-02 8.329271061084257688e-02
3.599999999999999728e-02 8.267982817885337343e-02
3.699999999999999817e-02 8.189735179162205281e-02
3.799999999999999906e-02 8.094894244663281002e-02
3.899999999999999994e-02 7.982989995607371603e-02
4.000000000000000083e-02 7.850503872075913214e-02
4.100000000000000172e-02 7.696284751549045677e-02
4.200000000000000261e-02 7.513634567827369437e-02
4.299999999999999656e-02 7.305955020705909297e-02
4.399999999999999745e-02 7.076218294419636679e-02
4.499999999999999833e-02 6.826166229478199121e-02
4.599999999999999922e-02 6.559179209945893707e-02
4.700000000000000011e-02 6.277592770488411855e-02
4.800000000000000100e-02 5.988387806553014531e-02
4.900000000000000189e-02 5.697785661041880612e-02
5.000000000000000278e-02 5.409630143202762836e-02
5.099999999999999672e-02 5.127435688731118990e-02
5.199999999999999761e-02 4.855587236241867138e-02
5.299999999999999850e-02 4.597763303663496282e-02
5.399999999999999939e-02 4.353146580536246951e-02
5.500000000000000028e-02 4.122313497077441380e-02
5.600000000000000117e-02 3.905373650865266721e-02
5.700000000000000205e-02 3.703081931961818563e-02
5.800000000000000294e-02 3.517197743324148446e-02
5.899999999999999689e-02 3.343712094097354981e-02
5.999999999999999778e-02 3.181489232707862547e-02
6.099999999999999867e-02 3.030179611933716058e-02
6.199999999999999956e-02 2.890403280144772727e-02
6.300000000000000044e-02 2.761442310915963871e-02
6.400000000000000133e-02 2.640879698800618208e-02
6.500000000000000222e-02 2.528315690014555292e-02
6.600000000000000311e-02 2.422860213921987013e-02
6.700000000000000400e-02 2.324004816689197520e-02
6.800000000000000488e-02 2.233032015709507379e-02
6.900000000000000577e-02 2.147165796254717554e-02
7.000000000000000666e-02 2.066332692734113713e-02
7.099999999999999367e-02 1.990190974209427380e-02
7.199999999999999456e-02 1.918367083650954555e-02
7.299999999999999545e-02 1.851376956636946458e-02
7.399999999999999634e-02 1.788047683775718585e-02
7.499999999999999722e-02 1.727945605532277620e-02
7.599999999999999811e-02 1.670867490857659565e-02
7.699999999999999900e-02 1.616698180371846719e-02
7.799999999999999989e-02 1.565711745032034169e-02
7.900000000000000078e-02 1.517295786759795088e-02
8.000000000000000167e-02 1.471107679536910566e-02
8.100000000000000255e-02 1.426996660724894929e-02
8.200000000000000344e-02 1.384819478393693737e-02
8.300000000000000433e-02 1.344762602503774343e-02
8.400000000000000522e-02 1.306650244776326290e-02
8.500000000000000611e-02 1.270077854229567302e-02
8.599999999999999312e-02 1.234956796452515645e-02
8.699999999999999400e-02 1.201277350481349399e-02
8.799999999999999489e-02 1.169008001735257450e-02
8.899999999999999578e-02 1.138246750392742611e-02
8.999999999999999667e-02 1.108607646594587937e-02
9.099999999999999756e-02 1.080018186306157084e-02
9.199999999999999845e-02 1.052472376969414494e-02
9.299999999999999933e-02 1.026032483859101035e-02
9.400000000000000022e-02 1.000665704668375101e-02
9.500000000000000111e-02 9.761481653278563861e-03
9.600000000000000200e-02 9.524455181806361012e-03
9.700000000000000289e-02 9.295733735695973360e-03
9.800000000000000377e-02 9.073966418177025275e-03
9.900000000000000466e-02 8.861791292138933643e-03
1.000000000000000056e-01 8.656207477292024444e-03
1.010000000000000064e-01 8.456527955374180949e-03
1.019999999999999934e-01 8.263584629681196975e-03
1.029999999999999943e-01 8.076643528173610420e-03
1.039999999999999952e-01 7.896042437828702798e-03
1.049999999999999961e-01 7.718044938820172070e-03
1.059999999999999970e-01 7.551486308118778371e-03
1.069999999999999979e-01 7.384927677553245612e-03
1.079999999999999988e-01 7.219740749199296884e-03
1.089999999999999997e-01 7.070875118314817916e-03
1.100000000000000006e-01 6.922009487557267797e-03
1.110000000000000014e-01 6.773143856935020905e-03
1.120000000000000023e-01 6.624278226457199284e-03
1.130000000000000032e-01 6.489206201806600911e-03
1.140000000000000041e-01 6.358332756794594399e-03
1.150000000000000050e-01 6.227459311893343043e-03
1.160000000000000059e-01 6.096585867109976555e-03
1.170000000000000068e-01 5.966896969804799146e-03
1.179999999999999938e-01 5.851657082130838280e-03
1.189999999999999947e-01 5.736417194539297597e-03
1.199999999999999956e-01 5.621177307035246824e-03
1.209999999999999964e-01 5.505937419624178097e-03
1.219999999999999973e-01 5.394519502376690992e-03
1.229999999999999982e-01 5.292630096133877325e-03
1.239999999999999991e-01 5.190740689945358768e-03
1.250000000000000000e-01 5.088851283814400071e-03
1.260000000000000009e-01 4.986961877744526192e-03
1.270000000000000018e-01 4.889023040408915950e-03
1.280000000000000027e-01 4.799142110280664106e-03
1.290000000000000036e-01 4.709261180179621399e-03
1.300000000000000044e-01 4.619380250107379439e-03
1.310000000000000053e-01 4.529499320065652999e-03
1.320000000000000062e-01 4.439290795412584138e-03
1.330000000000000071e-01 4.359940013029155528e-03
1.340000000000000080e-01 4.280589230654133388e-03
1.350000000000000089e-01 4.201238448287986094e-03
1.360000000000000098e-01 4.121887665931234061e-03
1.370000000000000107e-01 4.042609554181346605e-03
1.380000000000000115e-01 3.971318969714531487e-03
1.390000000000000124e-01 3.900028385248601511e-03
1.400000000000000133e-01 3.828737800783603516e-03
1.409999999999999865e-01 3.757447216319596914e-03
1.419999999999999873e-01 3.687246860670384714e-03
1.429999999999999882e-01 3.623282565471385233e-03
1.439999999999999891e-01 3.559318270273536308e-03
1.449999999999999900e-01 3.495353975076899086e-03
1.459999999999999909e-01 3.431389679881540790e-03
1.469999999999999918e-01 3.368891932947544032e-03
1.479999999999999927e-01 3.311255446036827192e-03
1.489999999999999936e-01 3.253618959135077572e-03
1.499999999999999944e-01 3.195982472242782195e-03
1.509999999999999953e-01 3.138345985360452804e-03
1.519999999999999962e-01 3.082002151692474472e-03
1.529999999999999971e-01 3.030053291402769102e-03
1.539999999999999980e-01 2.978104431136534107e-03
1.549999999999999989e-01 2.926155570895023258e-03
1.559999999999999998e-01 2.874206710679572726e-03
1.570000000000000007e-01 2.823589297048306572e-03
1.580000000000000016e-01 2.776592937876982709e-03
1.590000000000000024e-01 2.729596578748706877e-03
1.600000000000000033e-01 2.682600219665745491e-03
1.610000000000000042e-01 2.635603860630516757e-03
1.620000000000000051e-01 2.590014244088313222e-03
1.630000000000000060e-01 2.547464262434520881e-03
1.640000000000000069e-01 2.504914280847460317e-03
1.650000000000000078e-01 2.462364299330594038e-03
1.660000000000000087e-01 2.419814317887623075e-03
1.670000000000000095e-01 2.378669735305279261e-03
1.680000000000000104e-01 2.339961549561910947e-03
1.690000000000000113e-01 2.301253363911339930e-03
1.700000000000000122e-01 2.262545178358331497e-03
1.710000000000000131e-01 2.223836992907975759e-03
1.719999999999999862e-01 2.187153536661155025e-03
1.729999999999999871e-01 2.151868660248104810e-03
1.739999999999999880e-01 2.116583783956104900e-03
1.749999999999999889e-01 2.081298907791315298e-03
1.759999999999999898e-01 2.046014031760314943e-03
1.769999999999999907e-01 2.012873144666625560e-03
1.779999999999999916e-01 1.980740385150248431e-03
1.789999999999999925e-01 1.948607625784735649e-03
1.799999999999999933e-01 1.916474866577675545e-03
1.809999999999999942e-01 1.884342107537173615e-03
1.819999999999999951e-01 1.854472606564376222e-03
1.829999999999999960e-01 1.825206030457732047e-03
1.839999999999999969e-01 1.795939454532018012e-03
1.849999999999999978e-01 1.766672878796226491e-03
1.859999999999999987e-01 1.737406303259954191e-03
1.869999999999999996e-01 1.709693630312673343e-03
1.880000000000000004e-01 1.683207496508306407e-03
1.890000000000000013e-01 1.656721362912828800e-03
1.900000000000000022e-01 1.630235229536422048e-03
1.910000000000000031e-01 1.603749096389940317e-03
1.920000000000000040e-01 1.579055961333102748e-03
1.930000000000000049e-01 1.554665344462823930e-03
1.940000000000000058e-01 1.530274727831354301e-03
1.950000000000000067e-01 1.505884111450299162e-03
1.960000000000000075e-01 1.481493495332024055e-03
1.970000000000000084e-01 1.458322192613440565e-03
1.980000000000000093e-01 1.436275495427151438e-03
1.990000000000000102e-01 1.414228798499567261e-03
2.000000000000000111e-01 1.392182101842979200e-03
2.010000000000000120e-01 1.370135405470467938e-03
2.020000000000000129e-01 1.327424028296365476e-03
2.030000000000000138e-01 1.311073080368000722e-03
2.039999999999999869e-01 1.294722132627880353e-03
2.049999999999999878e-01 1.278371185083226674e-03
2.059999999999999887e-01 1.262020237741638207e-03
2.069999999999999896e-01 1.245669290611109642e-03
2.079999999999999905e-01 1.229318343700065014e-03
2.089999999999999913e-01 1.212967397017378950e-03
2.099999999999999922e-01 1.196616450572413103e-03
2.109999999999999931e-01 1.180265504375047590e-03
2.119999999999999940e-01 1.163914558435715906e-03
2.129999999999999949e-01 1.147563612765449808e-03
2.139999999999999958e-01 1.131212667375915311e-03
2.149999999999999967e-01 1.114861722279465164e-03
2.159999999999999976e-01 1.098510777489186772e-03
2.169999999999999984e-01 1.082159833018957271e-03
2.179999999999999993e-01 1.065808888883507718e-03
2.190000000000000002e-01 1.049457945098486184e-03
2.200000000000000011e-01 1.033107001680531704e-03
2.210000000000000020e-01 1.016756058647351685e-03
2.220000000000000029e-01 1.000405116017813846e-03
2.230000000000000038e-01 9.840541738120385951e-04
2.240000000000000047e-01 9.677032320515065785e-04
2.250000000000000056e-01 9.513522907591740428e-04
2.260000000000000064e-01 9.350013499596054314e-04
2.270000000000000073e-01 9.186504096791128131e-04
2.280000000000000082e-01 9.022994699459130916e-04
2.290000000000000091e-01 8.859485307903118860e-04
2.300000000000000100e-01 8.555462097240548519e-04
2.310000000000000109e-01 8.469159645616185705e-04
2.320000000000000118e-01 8.382857194763621966e-04
2.330000000000000127e-01 8.296554744706941768e-04
2.340000000000000135e-01 8.210252295471242223e-04
2.349999999999999867e-01 8.123949847082695972e-04
2.359999999999999876e-01 8.037647399568580457e-04
2.369999999999999885e-01 7.951344952957370080e-04
2.379999999999999893e-01 7.865042507278793664e-04
2.389999999999999902e-01 7.778740062563886497e-04
2.399999999999999911e-01 7.692437618845085739e-04
2.409999999999999920e-01 7.606135176156298729e-04
2.419999999999999929e-01 7.519832734532987551e-04
2.429999999999999938e-01 7.433530294012262278e-04
2.439999999999999947e-01 7.347227854632978547e-04
2.449999999999999956e-01 7.260925416435836223e-04
2.459999999999999964e-01 7.174622979463495410e-04
2.469999999999999973e-01 7.088320543760691372e-04
2.479999999999999982e-01 7.002018109374367897e-04
2.489999999999999991e-01 6.915715676353811729e-04
2.500000000000000000e-01 6.829413244750796776e-04
2.510000000000000009e-01 6.743110814619754324e-04
2.520000000000000018e-01 6.656808386017932415e-04
2.530000000000000027e-01 6.570505959005589923e-04
2.540000000000000036e-01 6.484203533646193873e-04
2.550000000000000044e-01 6.397901110006633035e-04
2.560000000000000053e-01 6.311598688157457528e-04
2.570000000000000062e-01 6.225296268173129274e-04
2.580000000000000071e-01 6.138993850132297382e-04
2.590000000000000080e-01 6.052691434118094137e-04
2.600000000000000089e-01 5.966389020218462432e-04
2.610000000000000098e-01 5.880086608526512463e-04
2.620000000000000107e-01 5.793784199140896872e-04
2.630000000000000115e-01 5.707481792166238998e-04
2.640000000000000124e-01 5.621179387713588251e-04
2.650000000000000133e-01 5.534876985900910162e-04
2.660000000000000142e-01 5.448574586853655597e-04
2.670000000000000151e-01 5.362272190705352727e-04
2.680000000000000160e-01 5.275969797598254298e-04
2.690000000000000169e-01 5.189667407684085730e-04
2.700000000000000178e-01 5.103365021124833334e-04
2.710000000000000187e-01 5.017062638093626849e-04
2.720000000000000195e-01 4.930760258775720647e-04
2.730000000000000204e-01 5.034379077622969968e-04
2.740000000000000213e-01 4.993527220058847655e-04
2.750000000000000222e-01 4.952675362495043013e-04
2.760000000000000231e-01 4.911823504931572305e-04
2.770000000000000240e-01 4.870971647368439869e-04
2.780000000000000249e-01 4.830119789805654377e-04
2.790000000000000258e-01 4.789267932243225045e-04
2.800000000000000266e-01 4.748416074681158922e-04
2.810000000000000275e-01 4.707564217119468474e-04
2.819999999999999729e-01 4.666712359558165628e-04
2.829999999999999738e-01 4.625860501997255264e-04
2.839999999999999747e-01 4.585008644436750391e-04
2.849999999999999756e-01 4.544156786876661310e-04
2.859999999999999765e-01 4.503304929316999947e-04
2.869999999999999774e-01 4.462453071757777685e-04
2.879999999999999782e-01 4.421601214199005368e-04
2.889999999999999791e-01 4.380749356640698715e-04
2.899999999999999800e-01 4.339897499082870196e-04
2.909999999999999809e-01 4.299045641525531193e-04
2.919999999999999818e-01 4.258193783968697971e-04
2.929999999999999827e-01 4.217341926412383540e-04
2.939999999999999836e-01 4.176490068856602536e-04
2.949999999999999845e-01 4.135638211301374476e-04
2.959999999999999853e-01 4.094786353746712368e-04
2.969999999999999862e-01 4.053934496192635730e-04
2.979999999999999871e-01 4.013082638639161367e-04
2.989999999999999880e-01 3.972230781086307167e-04
2.999999999999999889e-01 3.931378923534093188e-04
3.009999999999999898e-01 3.890527065982538947e-04


==> data_fig_24b_lin.txt <==
-3.009999999999999898e-01 3.310136311178401821e-04
-2.999999999999999889e-01 3.341549923988719820e-04
-2.989999999999999880e-01 3.372964623856886611e-04
-2.979999999999999871e-01 3.404380380689676650e-04
-2.969999999999999862e-01 3.435797165493520238e-04
-2.959999999999999853e-01 3.467214950324766292e-04
-2.949999999999999845e-01 3.498633708242630141e-04
-2.939999999999999836e-01 3.530053413264639317e-04
-2.929999999999999827e-01 3.561474040324434783e-04
-2.919999999999999818e-01 3.592895565231768755e-04
-2.909999999999999809e-01 3.624317964634603153e-04
-2.899999999999999800e-01 3.655741215983136869e-04
-2.889999999999999791e-01 3.687165297495674531e-04
-2.879999999999999782e-01 3.718590188126224584e-04
-2.869999999999999774e-01 3.750015867533714451e-04
-2.859999999999999765e-01 3.781442316052749061e-04
-2.849999999999999756e-01 3.812869514665808649e-04
-2.839999999999999747e-01 3.844297444976799106e-04
-2.829999999999999738e-01 3.875726089185888728e-04
-2.819999999999999729e-01 3.907155430065572285e-04
-2.810000000000000275e-01 3.938585450937857240e-04
-2.800000000000000266e-01 3.970016135652552056e-04
-2.790000000000000258e-01 4.001447468566546556e-04
-2.780000000000000249e-01 4.032879434524092445e-04
-2.770000000000000240e-01 4.064312018837979942e-04
-2.760000000000000231e-01 4.095745207271579051e-04
-2.750000000000000222e-01 4.127178986021699954e-04
-2.740000000000000213e-01 4.158613341702236733e-04
-2.730000000000000204e-01 4.190048261328541308e-04
-2.720000000000000195e-01 4.103095850734970605e-04
-2.710000000000000187e-01 4.170348883456725681e-04
-2.700000000000000178e-01 4.237612898915216328e-04
-2.690000000000000169e-01 4.304887382293542497e-04
-2.680000000000000160e-01 4.372171850382976710e-04
-2.670000000000000151e-01 4.439465849199217100e-04
-2.660000000000000142e-01 4.506768951810662159e-04
-2.650000000000000133e-01 4.574080756357138062e-04
-2.640000000000000124e-01 4.641400884239846986e-04
-2.630000000000000115e-01 4.708728978465614220e-04
-2.620000000000000107e-01 4.776064702130288810e-04
-2.610000000000000098e-01 4.843407737027886190e-04
-2.600000000000000089e-01 4.910757782373503192e-04
-2.590000000000000080e-01 4.978114553629306525e-04
-2.580000000000000071e-01 5.045477781424030986e-04
-2.570000000000000062e-01 5.112847210557424369e-04
-2.560000000000000053e-01 5.180222599081988396e-04
-2.550000000000000044e-01 5.247603717455077326e-04
-2.540000000000000036e-01 5.314990347755165065e-04
-2.530000000000000027e-01 5.382382282956725333e-04
-2.520000000000000018e-01 5.449779326258630220e-04
-2.510000000000000009e-01 5.517181290461565515e-04
-2.500000000000000000e-01 5.584587997390315752e-04
-2.489999999999999991e-01 5.651999277357212066e-04
-2.479999999999999982e-01 5.719414968663363418e-04
-2.469999999999999973e-01 5.786834917134609391e-04
-2.459999999999999964e-01 5.854258975689384309e-04
-2.449999999999999956e-01 5.921687003936020694e-04
-2.439999999999999947e-01 5.989118867797122011e-04
-2.429999999999999938e-01 6.056554439158938182e-04
-2.419999999999999929e-01 6.123993595543827028e-04
-2.409999999999999920e-01 6.191436219804049559e-04
-2.399999999999999911e-01 6.258882199835266291e-04
-2.389999999999999902e-01 6.326331428308328399e-04
-2.379999999999999893e-01 6.393783802417960741e-04
-2.369999999999999885e-01 6.461239223647157132e-04
-2.359999999999999876e-01 6.528697597546115859e-04
-2.349999999999999867e-01 6.596158833524700619e-04
-2.340000000000000135e-01 6.663622844657481449e-04
-2.330000000000000127e-01 6.731089547500459028e-04
-2.320000000000000118e-01 6.798558861918634240e-04
-2.310000000000000109e-01 6.866030710923781179e-04
-2.300000000000000100e-01 6.933505020521602826e-04
-2.290000000000000091e-01 7.176675840656910601e-04
-2.280000000000000082e-01 7.304459549066023892e-04
-2.270000000000000073e-01 7.432255109601623375e-04
-2.260000000000000064e-01 7.560061921217395633e-04
-2.250000000000000056e-01 7.687879422784114902e-04
-2.240000000000000047e-01 7.815707089833775264e-04
-2.230000000000000038e-01 7.943544431616949945e-04
-2.220000000000000029e-01 8.071390988438842612e-04
-2.210000000000000020e-01 8.199246329243629634e-04
-2.200000000000000011e-01 8.327110049420674565e-04
-2.190000000000000002e-01 8.454981768809129942e-04
-2.179999999999999993e-01 8.582861129880353657e-04
-2.169999999999999984e-01 8.710747796079952414e-04
-2.159999999999999976e-01 8.838641450313316095e-04
-2.149999999999999967e-01 8.966541793560425886e-04
-2.139999999999999958e-01 9.094448543607211964e-04
-2.129999999999999949e-01 9.222361433882167708e-04
-2.119999999999999940e-01 9.350280212388253345e-04
-2.109999999999999931e-01 9.478204640721037046e-04
-2.099999999999999922e-01 9.606134493165107823e-04
-2.089999999999999913e-01 9.734069555861592574e-04
-2.079999999999999905e-01 9.862009626040266642e-04
-2.069999999999999896e-01 9.989954511310575585e-04
-2.059999999999999887e-01 1.011790402900633254e-03
-2.049999999999999878e-01 1.024585800557936514e-03
-2.039999999999999869e-01 1.037381627603801808e-03
-2.030000000000000138e-01 1.050177868342654303e-03
-2.020000000000000129e-01 1.062974507834206278e-03
-2.010000000000000120e-01 1.095903189563842339e-03
-2.000000000000000111e-01 1.113031429716598245e-03
-1.990000000000000102e-01 1.130160239025297230e-03
-1.980000000000000093e-01 1.147289591997779044e-03
-1.970000000000000084e-01 1.164419464641120155e-03
-1.960000000000000075e-01 1.182389733506300240e-03
-1.950000000000000067e-01 1.201284764702260444e-03
-1.940000000000000058e-01 1.220180316719840421e-03
-1.930000000000000049e-01 1.239076365731909581e-03
-1.920000000000000040e-01 1.257972889342359735e-03
-1.910000000000000031e-01 1.277097053688694590e-03
-1.900000000000000022e-01 1.297560591022486713e-03
-1.890000000000000013e-01 1.318024578194552888e-03
-1.880000000000000004e-01 1.338488994572333219e-03
-1.869999999999999996e-01 1.358953820765666787e-03
-1.859999999999999987e-01 1.380333441319759246e-03
-1.849999999999999978e-01 1.402867681319583133e-03
-1.839999999999999969e-01 1.425402305091391045e-03
-1.829999999999999960e-01 1.447937294716953802e-03
-1.819999999999999951e-01 1.470472633376148199e-03
-1.809999999999999942e-01 1.493455986857016330e-03
-1.799999999999999933e-01 1.518111892025323555e-03
-1.789999999999999925e-01 1.542768108428119048e-03
-1.779999999999999916e-01 1.567424621377874056e-03
-1.769999999999999907e-01 1.592081417096749031e-03
-1.759999999999999898e-01 1.617483077343809814e-03
-1.749999999999999889e-01 1.644460329389812667e-03
-1.739999999999999880e-01 1.671437820891455081e-03
-1.729999999999999871e-01 1.698415540438257074e-03
-1.719999999999999862e-01 1.725393477333287242e-03
-1.710000000000000131e-01 1.753398862294309503e-03
-1.700000000000000122e-01 1.782883181891652862e-03
-1.690000000000000113e-01 1.812367671949936506e-03
-1.680000000000000104e-01 1.841852324282911881e-03
-1.670000000000000095e-01 1.871337131220213992e-03
-1.660000000000000087e-01 1.902600175322237581e-03
-1.650000000000000078e-01 1.934882175477168134e-03
-1.640000000000000069e-01 1.967164282704166479e-03
-1.630000000000000060e-01 1.999446491817029586e-03
-1.620000000000000051e-01 2.031728797959153187e-03
-1.610000000000000042e-01 2.066217335167637968e-03
-1.600000000000000033e-01 2.101719305172810789e-03
-1.590000000000000024e-01 2.137221327895267708e-03
-1.580000000000000016e-01 2.172723400750831927e-03
-1.570000000000000007e-01 2.208225521321499282e-03
-1.559999999999999998e-01 2.246339954608464733e-03
-1.549999999999999989e-01 2.285408034908169295e-03
-1.539999999999999980e-01 2.324476129566178766e-03
-1.529999999999999971e-01 2.363544237870491074e-03
-1.519999999999999962e-01 2.402612359155411725e-03
-1.509999999999999953e-01 2.444834103510214185e-03
-1.499999999999999944e-01 2.487975732232053112e-03
-1.489999999999999936e-01 2.531117360988144153e-03
-1.479999999999999927e-01 2.574258989776772536e-03
-1.469999999999999918e-01 2.617400618596325834e-03
-1.459999999999999909e-01 2.664012420614187901e-03
-1.449999999999999900e-01 2.711662921592968272e-03
-1.439999999999999891e-01 2.759313443868241424e-03
-1.429999999999999882e-01 2.806963986355434388e-03
-1.419999999999999873e-01 2.854614548042384153e-03
-1.409999999999999865e-01 2.906694874959875417e-03
-1.400000000000000133e-01 2.959542601553329186e-03
-1.390000000000000124e-01 3.012390422424455864e-03
-1.380000000000000115e-01 3.065238332696926075e-03
-1.370000000000000107e-01 3.118086327824994963e-03
-1.360000000000000098e-01 3.176584617803871521e-03
-1.350000000000000089e-01 3.235129703400713326e-03
-1.340000000000000080e-01 3.293675019499600100e-03
-1.330000000000000071e-01 3.352220554023628996e-03
-1.320000000000000062e-01 3.410766295725050756e-03
-1.310000000000000053e-01 3.476971321661625428e-03
-1.300000000000000044e-01 3.542940582086530083e-03
-1.290000000000000036e-01 3.608910347304880063e-03
-1.280000000000000027e-01 3.674880590131218358e-03
-1.270000000000000018e-01 3.740851285297564117e-03
-1.260000000000000009e-01 3.812499698921662308e-03
-1.250000000000000000e-01 3.886927812012604816e-03
-1.239999999999999991e-01 3.961356855082341817e-03
-1.229999999999999982e-01 4.035786776678138878e-03
-1.219999999999999973e-01 4.110217529073594174e-03
-1.209999999999999964e-01 4.191362353841853079e-03
-1.199999999999999956e-01 4.275206794027366572e-03
-1.189999999999999947e-01 4.359052738228627079e-03
-1.179999999999999938e-01 4.442900101294753462e-03
-1.170000000000000068e-01 4.526748804382354704e-03
-1.160000000000000059e-01 4.620811366869414030e-03
-1.150000000000000050e-01 4.715724711838014879e-03
-1.140000000000000041e-01 4.810640335093504735e-03
-1.130000000000000032e-01 4.905558104390984539e-03
-1.120000000000000023e-01 5.003438159990643806e-03
-1.110000000000000014e-01 5.111164227489386341e-03
-1.100000000000000006e-01 5.218893719685827916e-03
-1.089999999999999997e-01 5.326626428789391250e-03
-1.079999999999999988e-01 5.434362163480776532e-03
-1.069999999999999979e-01 5.553787520701918348e-03
-1.059999999999999970e-01 5.674219710038811045e-03
-1.049999999999999961e-01 5.794656102833847799e-03
-1.039999999999999952e-01 5.923350591529941318e-03
-1.029999999999999943e-01 6.053946356637253737e-03
-1.019999999999999934e-01 6.189150361995457948e-03
-1.010000000000000064e-01 6.328734847593984504e-03
-1.000000000000000056e-01 6.473247750292883060e-03
-9.900000000000000466e-02 6.622098133082354905e-03
-9.800000000000000377e-02 6.775799719575061747e-03
-9.700000000000000289e-02 6.936593724143809599e-03
-9.600000000000000200e-02 7.102552958556508297e-03
-9.500000000000000111e-02 7.274702273555497777e-03
-9.400000000000000022e-02 7.452947399418789406e-03
-9.299999999999999933e-02 7.637569862733579323e-03
-9.199999999999999845e-02 7.830283120168231650e-03
-9.099999999999999756e-02 8.031374392488566799e-03
-8.999999999999999667e-02 8.240412935417358933e-03
-8.899999999999999578e-02 8.457478934479057547e-03
-8.799999999999999489e-02 8.683153150583790975e-03
-8.699999999999999400e-02 8.920458020679611702e-03
-8.599999999999999312e-02 9.168698973504162131e-03
-8.500000000000000611e-02 9.428178666769437138e-03
-8.400000000000000522e-02 9.699018144061245794e-03
-8.300000000000000433e-02 9.981962620746555326e-03
-8.200000000000000344e-02 1.028027157743056051e-02
-8.100000000000000255e-02 1.059542693969489635e-02
-8.000000000000000167e-02 1.092603552166492020e-02
-7.900000000000000078e-02 1.127330627933244636e-02
-7.799999999999999989e-02 1.163853516298349149e-02
-7.699999999999999900e-02 1.202458094976536010e-02
-7.599999999999999811e-02 1.243653258267217454e-02
-7.499999999999999722e-02 1.287231517930782776e-02
-7.399999999999999634e-02 1.333297058910215549e-02
-7.299999999999999545e-02 1.382027642793170336e-02
-7.199999999999999456e-02 1.433795977961674177e-02
-7.099999999999999367e-02 1.489596041222981254e-02
-7.000000000000000666e-02 1.549017210024742491e-02
-6.900000000000000577e-02 1.612391634820442218e-02
-6.800000000000000488e-02 1.680024993883932199e-02
-6.700000000000000400e-02 1.751993043619223117e-02
-6.600000000000000311e-02 1.830699605839700497e-02
-6.500000000000000222e-02 1.915078291674873756e-02
-6.400000000000000133e-02 2.005598426408765345e-02
-6.300000000000000044e-02 2.103061036501881198e-02
-6.199999999999999956e-02 2.207852424221608267e-02
-6.099999999999999867e-02 2.322158937198606082e-02
-5.999999999999999778e-02 2.446685394243011680e-02
-5.899999999999999689e-02 2.580978726057530509e-02
-5.800000000000000294e-02 2.725445858500579951e-02
-5.700000000000000205e-02 2.881209014207912131e-02
-5.600000000000000117e-02 3.052198956798031840e-02
-5.500000000000000028e-02 3.237087394394051743e-02
-5.399999999999999939e-02 3.435512527539880817e-02
-5.299999999999999850e-02 3.647819763386356967e-02
-5.199999999999999761e-02 3.873906808298335086e-02
-5.099999999999999672e-02 4.115990366593217514e-02
-5.000000000000000278e-02 4.371589745556134221e-02
-4.900000000000000189e-02 4.637439705382756516e-02
-4.800000000000000100e-02 4.911506926305917592e-02
-4.700000000000000011e-02 5.191534862737418737e-02
-4.599999999999999922e-02 5.473760526941686549e-02
-4.499999999999999833e-02 5.754111891020503161e-02
-4.399999999999999745e-02 6.028910377669748771e-02
-4.299999999999999656e-02 6.295426928840824887e-02
-4.200000000000000261e-02 6.551454576178049327e-02
-4.100000000000000172e-02 6.793857759841140376e-02
-4.000000000000000083e-02 7.018662681249240864e-02
-3.899999999999999994e-02 7.228120844722726868e-02
-3.799999999999999906e-02 7.421230264650206798e-02
-3.699999999999999817e-02 7.599364063399380309e-02
-3.599999999999999728e-02 7.760698386650315139e-02
-3.500000000000000333e-02 7.902127020617874531e-02
-3.400000000000000244e-02 8.029164919761112851e-02
-3.300000000000000155e-02 8.142082222387181378e-02
-3.200000000000000067e-02 8.240858146125448758e-02
-3.099999999999999978e-02 8.327680846023972905e-02
-2.999999999999999889e-02 8.398591497775648174e-02
-2.900000000000000147e-02 8.459330278561402738e-02
-2.800000000000000058e-02 8.510317710845810568e-02
-2.699999999999999969e-02 8.552692699933568676e-02
-2.599999999999999881e-02 8.586856651860266809e-02
-2.500000000000000139e-02 8.612511810651339583e-02
-2.400000000000000050e-02 8.631536852460294784e-02
-2.299999999999999961e-02 8.645627936971528316e-02
-2.199999999999999872e-02 8.655114850230748169e-02
-2.100000000000000130e-02 8.660806260168035786e-02
-2.000000000000000042e-02 8.662627043783920067e-02
-1.899999999999999953e-02 8.661528862174681931e-02
-1.799999999999999864e-02 8.658477125319072321e-02
-1.700000000000000122e-02 8.653770499030659369e-02
-1.600000000000000033e-02 8.647828948535189741e-02
-1.499999999999999944e-02 8.640882732141114131e-02
-1.400000000000000029e-02 8.633345237027932606e-02
-1.299999999999999940e-02 8.625600386609447168e-02
-1.200000000000000025e-02 8.617852190291763748e-02
-1.099999999999999936e-02 8.610264666599325156e-02
-1.000000000000000021e-02 8.602998602355581281e-02
-8.999999999999999320e-03 8.596354709669998262e-02
-8.000000000000000167e-03 8.590270137531171024e-02
-7.000000000000000146e-03 8.584801105893068163e-02
-6.000000000000000125e-03 8.579995831477614521e-02
-5.000000000000000104e-03 8.575913053200512337e-02
-4.000000000000000083e-03 8.572712867230865286e-02
-3.000000000000000062e-03 8.570240383101408732e-02
-2.000000000000000042e-03 8.568432160358480099e-02
-1.000000000000000021e-03 8.567309485922738888e-02
-0.000000000000000000e+00 8.566949144726583587e-02
1.000000000000000021e-03 8.567309485922738888e-02
2.000000000000000042e-03 8.568432160358480099e-02
3.000000000000000062e-03 8.570240383101408732e-02
4.000000000000000083e-03 8.572712867230865286e-02
5.000000000000000104e-03 8.575913053200512337e-02
6.000000000000000125e-03 8.579995831477614521e-02
7.000000000000000146e-03 8.584801105893068163e-02
8.000000000000000167e-03 8.590270137531171024e-02
8.999999999999999320e-03 8.596354709669998262e-02
1.000000000000000021e-02 8.602998602355581281e-02
1.099999999999999936e-02 8.610264666599325156e-02
1.200000000000000025e-02 8.617852190291763748e-02
1.299999999999999940e-02 8.625600386609447168e-02
1.400000000000000029e-02 8.633345237027932606e-02
1.499999999999999944e-02 8.640882732141114131e-02
1.600000000000000033e-02 8.647828948535189741e-02
1.700000000000000122e-02 8.653770499030659369e-02
1.799999999999999864e-02 8.658477125319072321e-02
1.899999999999999953e-02 8.661528862174681931e-02
2.000000000000000042e-02 8.662627043783920067e-02
2.100000000000000130e-02 8.660806260168035786e-02
2.199999999999999872e-02 8.655114850230748169e-02
2.299999999999999961e-02 8.645627936971528316e-02
2.400000000000000050e-02 8.631536852460294784e-02
2.500000000000000139e-02 8.612511810651339583e-02
2.599999999999999881e-02 8.586856651860266809e-02
2.699999999999999969e-02 8.552692699933568676e-02
2.800000000000000058e-02 8.510317710845810568e-02
2.900000000000000147e-02 8.459330278561402738e-02
2.999999999999999889e-02 8.398591497775648174e-02
3.099999999999999978e-02 8.327680846023972905e-02
3.200000000000000067e-02 8.240858146125448758e-02
3.300000000000000155e-02 8.142082222387181378e-02
3.400000000000000244e-02 8.029164919761112851e-02
3.500000000000000333e-02 7.902127020617874531e-02
3.599999999999999728e-02 7.760698386650315139e-02
3.699999999999999817e-02 7.599364063399380309e-02
3.799999999999999906e-02 7.421230264650206798e-02
3.899999999999999994e-02 7.228120844722726868e-02
4.000000000000000083e-02 7.018662681249240864e-02
4.100000000000000172e-02 6.793857759841140376e-02
4.200000000000000261e-02 6.551454576178049327e-02
4.299999999999999656e-02 6.295426928840824887e-02
4.399999999999999745e-02 6.028910377669748771e-02
4.499999999999999833e-02 5.754111891020503161e-02
4.599999999999999922e-02 5.473760526941686549e-02
4.700000000000000011e-02 5.191534862737418737e-02
4.800000000000000100e-02 4.911506926305917592e-02
4.900000000000000189e-02 4.637439705382756516e-02
5.000000000000000278e-02 4.371589745556134221e-02
5.099999999999999672e-02 4.115990366593217514e-02
5.199999999999999761e-02 3.873906808298335086e-02
5.299999999999999850e-02 3.647819763386356967e-02
5.399999999999999939e-02 3.435512527539880817e-02
5.500000000000000028e-02 3.237087394394051743e-02
5.600000000000000117e-02 3.052198956798031840e-02
5.700000000000000205e-02 2.881209014207912131e-02
5.800000000000000294e-02 2.725445858500579951e-02
5.899999999999999689e-02 2.580978726057530509e-02
5.999999999999999778e-02 2.446685394243011680e-02
6.099999999999999867e-02 2.322158937198606082e-02
6.199999999999999956e-02 2.207852424221608267e-02
6.300000000000000044e-02 2.103061036501881198e-02
6.400000000000000133e-02 2.005598426408765345e-02
6.500000000000000222e-02 1.915078291674873756e-02
6.600000000000000311e-02 1.830699605839700497e-02
6.700000000000000400e-02 1.751993043619223117e-02
6.800000000000000488e-02 1.680024993883932199e-02
6.900000000000000577e-02 1.612391634820442218e-02
7.000000000000000666e-02 1.549017210024742491e-02
7.099999999999999367e-02 1.489596041222981254e-02
7.199999999999999456e-02 1.433795977961674177e-02
7.299999999999999545e-02 1.382027642793170336e-02
7.399999999999999634e-02 1.333297058910215549e-02
7.499999999999999722e-02 1.287231517930782776e-02
7.599999999999999811e-02 1.243653258267217454e-02
7.699999999999999900e-02 1.202458094976536010e-02
7.799999999999999989e-02 1.163853516298349149e-02
7.900000000000000078e-02 1.127330627933244636e-02
8.000000000000000167e-02 1.092603552166492020e-02
8.100000000000000255e-02 1.059542693969489635e-02
8.200000000000000344e-02 1.028027157743056051e-02
8.300000000000000433e-02 9.981962620746555326e-03
8.400000000000000522e-02 9.699018144061245794e-03
8.500000000000000611e-02 9.428178666769437138e-03
8.599999999999999312e-02 9.168698973504162131e-03
8.699999999999999400e-02 8.920458020679611702e-03
8.799999999999999489e-02 8.683153150583790975e-03
8.899999999999999578e-02 8.457478934479057547e-03
8.999999999999999667e-02 8.240412935417358933e-03
9.099999999999999756e-02 8.031374392488566799e-03
9.199999999999999845e-02 7.830283120168231650e-03
9.299999999999999933e-02 7.637569862733579323e-03
9.400000000000000022e-02 7.452947399418789406e-03
9.500000000000000111e-02 7.274702273555497777e-03
9.600000000000000200e-02 7.102552958556508297e-03
9.700000000000000289e-02 6.936593724143809599e-03
9.800000000000000377e-02 6.775799719575061747e-03
9.900000000000000466e-02 6.622098133082354905e-03
1.000000000000000056e-01 6.473247750292883060e-03
1.010000000000000064e-01 6.328734847593984504e-03
1.019999999999999934e-01 6.189150361995457948e-03
1.029999999999999943e-01 6.053946356637253737e-03
1.039999999999999952e-01 5.923350591529941318e-03
1.049999999999999961e-01 5.794656102833847799e-03
1.059999999999999970e-01 5.674219710038811045e-03
1.069999999999999979e-01 5.553787520701918348e-03
1.079999999999999988e-01 5.434362163480776532e-03
1.089999999999999997e-01 5.326626428789391250e-03
1.100000000000000006e-01 5.218893719685827916e-03
1.110000000000000014e-01 5.111164227489386341e-03
1.120000000000000023e-01 5.003438159990643806e-03
1.130000000000000032e-01 4.905558104390984539e-03
1.140000000000000041e-01 4.810640335093504735e-03
1.150000000000000050e-01 4.715724711838014879e-03
1.160000000000000059e-01 4.620811366869414030e-03
1.170000000000000068e-01 4.526748804382354704e-03
1.179999999999999938e-01 4.442900101294753462e-03
1.189999999999999947e-01 4.359052738228627079e-03
1.199999999999999956e-01 4.275206794027366572e-03
1.209999999999999964e-01 4.191362353841853079e-03
1.219999999999999973e-01 4.110217529073594174e-03
1.229999999999999982e-01 4.035786776678138878e-03
1.239999999999999991e-01 3.961356855082341817e-03
1.250000000000000000e-01 3.886927812012604816e-03
1.260000000000000009e-01 3.812499698921662308e-03
1.270000000000000018e-01 3.740851285297564117e-03
1.280000000000000027e-01 3.674880590131218358e-03
1.290000000000000036e-01 3.608910347304880063e-03
1.300000000000000044e-01 3.542940582086530083e-03
1.310000000000000053e-01 3.476971321661625428e-03
1.320000000000000062e-01 3.410766295725050756e-03
1.330000000000000071e-01 3.352220554023628996e-03
1.340000000000000080e-01 3.293675019499600100e-03
1.350000000000000089e-01 3.235129703400713326e-03
1.360000000000000098e-01 3.176584617803871521e-03
1.370000000000000107e-01 3.118086327824994963e-03
1.380000000000000115e-01 3.065238332696926075e-03
1.390000000000000124e-01 3.012390422424455864e-03
1.400000000000000133e-01 2.959542601553329186e-03
1.409999999999999865e-01 2.906694874959875417e-03
1.419999999999999873e-01 2.854614548042384153e-03
1.429999999999999882e-01 2.806963986355434388e-03
1.439999999999999891e-01 2.759313443868241424e-03
1.449999999999999900e-01 2.711662921592968272e-03
1.459999999999999909e-01 2.664012420614187901e-03
1.469999999999999918e-01 2.617400618596325834e-03
1.479999999999999927e-01 2.574258989776772536e-03
1.489999999999999936e-01 2.531117360988144153e-03
1.499999999999999944e-01 2.487975732232053112e-03
1.509999999999999953e-01 2.444834103510214185e-03
1.519999999999999962e-01 2.402612359155411725e-03
1.529999999999999971e-01 2.363544237870491074e-03
1.539999999999999980e-01 2.324476129566178766e-03
1.549999999999999989e-01 2.285408034908169295e-03
1.559999999999999998e-01 2.246339954608464733e-03
1.570000000000000007e-01 2.208225521321499282e-03
1.580000000000000016e-01 2.172723400750831927e-03
1.590000000000000024e-01 2.137221327895267708e-03
1.600000000000000033e-01 2.101719305172810789e-03
1.610000000000000042e-01 2.066217335167637968e-03
1.620000000000000051e-01 2.031728797959153187e-03
1.630000000000000060e-01 1.999446491817029586e-03
1.640000000000000069e-01 1.967164282704166479e-03
1.650000000000000078e-01 1.934882175477168134e-03
1.660000000000000087e-01 1.902600175322237581e-03
1.670000000000000095e-01 1.871337131220213992e-03
1.680000000000000104e-01 1.841852324282911881e-03
1.690000000000000113e-01 1.812367671949936506e-03
1.700000000000000122e-01 1.782883181891652862e-03
1.710000000000000131e-01 1.753398862294309503e-03
1.719999999999999862e-01 1.725393477333287242e-03
1.729999999999999871e-01 1.698415540438257074e-03
1.739999999999999880e-01 1.671437820891455081e-03
1.749999999999999889e-01 1.644460329389812667e-03
1.759999999999999898e-01 1.617483077343809814e-03
1.769999999999999907e-01 1.592081417096749031e-03
1.779999999999999916e-01 1.567424621377874056e-03
1.789999999999999925e-01 1.542768108428119048e-03
1.799999999999999933e-01 1.518111892025323555e-03
1.809999999999999942e-01 1.493455986857016330e-03
1.819999999999999951e-01 1.470472633376148199e-03
1.829999999999999960e-01 1.447937294716953802e-03
1.839999999999999969e-01 1.425402305091391045e-03
1.849999999999999978e-01 1.402867681319583133e-03
1.859999999999999987e-01 1.380333441319759246e-03
1.869999999999999996e-01 1.358953820765666787e-03
1.880000000000000004e-01 1.338488994572333219e-03
1.890000000000000013e-01 1.318024578194552888e-03
1.900000000000000022e-01 1.297560591022486713e-03
1.910000000000000031e-01 1.277097053688694590e-03
1.920000000000000040e-01 1.257972889342359735e-03
1.930000000000000049e-01 1.239076365731909581e-03
1.940000000000000058e-01 1.220180316719840421e-03
1.950000000000000067e-01 1.201284764702260444e-03
1.960000000000000075e-01 1.182389733506300240e-03
1.970000000000000084e-01 1.164419464641120155e-03
1.980000000000000093e-01 1.147289591997779044e-03
1.990000000000000102e-01 1.130160239025297230e-03
2.000000000000000111e-01 1.113031429716598245e-03
2.010000000000000120e-01 1.095903189563842339e-03
2.020000000000000129e-01 1.062974507834206278e-03
2.030000000000000138e-01 1.050177868342654303e-03
2.039999999999999869e-01 1.037381627603801808e-03
2.049999999999999878e-01 1.024585800557936514e-03
2.059999999999999887e-01 1.011790402900633254e-03
2.069999999999999896e-01 9.989954511310575585e-04
2.079999999999999905e-01 9.862009626040266642e-04
2.089999999999999913e-01 9.734069555861592574e-04
2.099999999999999922e-01 9.606134493165107823e-04
2.109999999999999931e-01 9.478204640721037046e-04
2.119999999999999940e-01 9.350280212388253345e-04
2.129999999999999949e-01 9.222361433882167708e-04
2.139999999999999958e-01 9.094448543607211964e-04
2.149999999999999967e-01 8.966541793560425886e-04
2.159999999999999976e-01 8.838641450313316095e-04
2.169999999999999984e-01 8.710747796079952414e-04
2.179999999999999993e-01 8.582861129880353657e-04
2.190000000000000002e-01 8.454981768809129942e-04
2.200000000000000011e-01 8.327110049420674565e-04
2.210000000000000020e-01 8.199246329243629634e-04
2.220000000000000029e-01 8.071390988438842612e-04
2.230000000000000038e-01 7.943544431616949945e-04
2.240000000000000047e-01 7.815707089833775264e-04
2.250000000000000056e-01 7.687879422784114902e-04
2.260000000000000064e-01 7.560061921217395633e-04
2.270000000000000073e-01 7.432255109601623375e-04
2.280000000000000082e-01 7.304459549066023892e-04
2.290000000000000091e-01 7.176675840656910601e-04
2.300000000000000100e-01 6.933505020521602826e-04
2.310000000000000109e-01 6.866030710923781179e-04
2.320000000000000118e-01 6.798558861918634240e-04
2.330000000000000127e-01 6.731089547500459028e-04
2.340000000000000135e-01 6.663622844657481449e-04
2.349999999999999867e-01 6.596158833524700619e-04
2.359999999999999876e-01 6.528697597546115859e-04
2.369999999999999885e-01 6.461239223647157132e-04
2.379999999999999893e-01 6.393783802417960741e-04
2.389999999999999902e-01 6.326331428308328399e-04
2.399999999999999911e-01 6.258882199835266291e-04
2.409999999999999920e-01 6.191436219804049559e-04
2.419999999999999929e-01 6.123993595543827028e-04
2.429999999999999938e-01 6.056554439158938182e-04
2.439999999999999947e-01 5.989118867797122011e-04
2.449999999999999956e-01 5.921687003936020694e-04
2.459999999999999964e-01 5.854258975689384309e-04
2.469999999999999973e-01 5.786834917134609391e-04
2.479999999999999982e-01 5.719414968663363418e-04
2.489999999999999991e-01 5.651999277357212066e-04
2.500000000000000000e-01 5.584587997390315752e-04
2.510000000000000009e-01 5.517181290461565515e-04
2.520000000000000018e-01 5.449779326258630220e-04
2.530000000000000027e-01 5.382382282956725333e-04
2.540000000000000036e-01 5.314990347755165065e-04
2.550000000000000044e-01 5.247603717455077326e-04
2.560000000000000053e-01 5.180222599081988396e-04
2.570000000000000062e-01 5.112847210557424369e-04
2.580000000000000071e-01 5.045477781424030986e-04
2.590000000000000080e-01 4.978114553629306525e-04
2.600000000000000089e-01 4.910757782373503192e-04
2.610000000000000098e-01 4.843407737027886190e-04
2.620000000000000107e-01 4.776064702130288810e-04
2.630000000000000115e-01 4.708728978465614220e-04
2.640000000000000124e-01 4.641400884239846986e-04
2.650000000000000133e-01 4.574080756357138062e-04
2.660000000000000142e-01 4.506768951810662159e-04
2.670000000000000151e-01 4.439465849199217100e-04
2.680000000000000160e-01 4.372171850382976710e-04
2.690000000000000169e-01 4.304887382293542497e-04
2.700000000000000178e-01 4.237612898915216328e-04
2.710000000000000187e-01 4.170348883456725681e-04
2.720000000000000195e-01 4.103095850734970605e-04
2.730000000000000204e-01 4.190048261328541308e-04
2.740000000000000213e-01 4.158613341702236733e-04
2.750000000000000222e-01 4.127178986021699954e-04
2.760000000000000231e-01 4.095745207271579051e-04
2.770000000000000240e-01 4.064312018837979942e-04
2.780000000000000249e-01 4.032879434524092445e-04
2.790000000000000258e-01 4.001447468566546556e-04
2.800000000000000266e-01 3.970016135652552056e-04
2.810000000000000275e-01 3.938585450937857240e-04
2.819999999999999729e-01 3.907155430065572285e-04
2.829999999999999738e-01 3.875726089185888728e-04
2.839999999999999747e-01 3.844297444976799106e-04
2.849999999999999756e-01 3.812869514665808649e-04
2.859999999999999765e-01 3.781442316052749061e-04
2.869999999999999774e-01 3.750015867533714451e-04
2.879999999999999782e-01 3.718590188126224584e-04
2.889999999999999791e-01 3.687165297495674531e-04
2.899999999999999800e-01 3.655741215983136869e-04
2.909999999999999809e-01 3.624317964634603153e-04
2.919999999999999818e-01 3.592895565231768755e-04
2.929999999999999827e-01 3.561474040324434783e-04
2.939999999999999836e-01 3.530053413264639317e-04
2.949999999999999845e-01 3.498633708242630141e-04
2.959999999999999853e-01 3.467214950324766292e-04
2.969999999999999862e-01 3.435797165493520238e-04
2.979999999999999871e-01 3.404380380689676650e-04
2.989999999999999880e-01 3.372964623856886611e-04
2.999999999999999889e-01 3.341549923988719820e-04
3.009999999999999898e-01 3.310136311178401821e-04


==> data_fig_24b_nl.txt <==
-3.009999999999999898e-01 3.518343033269699660e-04
-2.999999999999999889e-01 3.551006959323420938e-04
-2.989999999999999880e-01 3.583671846188037579e-04
-2.979999999999999871e-01 3.616337667827723527e-04
-2.969999999999999862e-01 3.649004399138211160e-04
-2.959999999999999853e-01 3.681672015905526011e-04
-2.949999999999999845e-01 3.714340494766892606e-04
-2.939999999999999836e-01 3.747009813173691074e-04
-2.929999999999999827e-01 3.779679949356319233e-04
-2.919999999999999818e-01 3.812350882290860971e-04
-2.909999999999999809e-01 3.845022591667454095e-04
-2.899999999999999800e-01 3.877695057860247097e-04
-2.889999999999999791e-01 3.910368261898860241e-04
-2.879999999999999782e-01 3.943042185441278879e-04
-2.869999999999999774e-01 3.975716810748047814e-04
-2.859999999999999765e-01 4.008392120657755867e-04
-2.849999999999999756e-01 4.041068098563697334e-04
-2.839999999999999747e-01 4.073744728391645305e-04
-2.829999999999999738e-01 4.106421994578699419e-04
-2.819999999999999729e-01 4.139099882053120247e-04
-2.810000000000000275e-01 4.171778376215121023e-04
-2.800000000000000266e-01 4.204457462918548423e-04
-2.790000000000000258e-01 4.237137128453401973e-04
-2.780000000000000249e-01 4.269817359529174197e-04
-2.770000000000000240e-01 4.302498143258925859e-04
-2.760000000000000231e-01 4.335179467144098455e-04
-2.750000000000000222e-01 4.367861319059998916e-04
-2.740000000000000213e-01 4.400543687241928329e-04
-2.730000000000000204e-01 4.433226560271932978e-04
-2.720000000000000195e-01 4.345698538717457631e-04
-2.710000000000000187e-01 4.414976623540854293e-04
-2.700000000000000178e-01 4.484264499715493119e-04
-2.690000000000000169e-01 4.553561720280109451e-04
-2.680000000000000160e-01 4.622867865014892194e-04
-2.670000000000000151e-01 4.692182538474992063e-04
-2.660000000000000142e-01 4.761505368194724462e-04
-2.650000000000000133e-01 4.830836003045436869e-04
-2.640000000000000124e-01 4.900174111731964372e-04
-2.630000000000000115e-01 4.969519381414216766e-04
-2.620000000000000107e-01 5.038871516441972625e-04
-2.610000000000000098e-01 5.108230237192153784e-04
-2.600000000000000089e-01 5.177595278999068537e-04
-2.590000000000000080e-01 5.246966391169089784e-04
-2.580000000000000071e-01 5.316343336072057836e-04
-2.570000000000000062e-01 5.385725888302605579e-04
-2.560000000000000053e-01 5.455113833905143655e-04
-2.550000000000000044e-01 5.524506969657013095e-04
-2.540000000000000036e-01 5.593905102404746503e-04
-2.530000000000000027e-01 5.663308048448898249e-04
-2.520000000000000018e-01 5.732715632973397427e-04
-2.510000000000000009e-01 5.802127689515661386e-04
-2.500000000000000000e-01 5.871544059474170622e-04
-2.489999999999999991e-01 5.940964591650397695e-04
-2.479999999999999982e-01 6.010389141822382927e-04
-2.469999999999999973e-01 6.079817572347406829e-04
-2.459999999999999964e-01 6.149249751791472686e-04
-2.449999999999999956e-01 6.218685554583538218e-04
-2.439999999999999947e-01 6.288124860692552356e-04
-2.429999999999999938e-01 6.357567555325602509e-04
-2.419999999999999929e-01 6.427013528645560136e-04
-2.409999999999999920e-01 6.496462675506777191e-04
-2.399999999999999911e-01 6.565914895207487952e-04
-2.389999999999999902e-01 6.635370091257736637e-04
-2.379999999999999893e-01 6.704828171161671775e-04
-2.369999999999999885e-01 6.774289046213180596e-04
-2.359999999999999876e-01 6.843752631303961402e-04
-2.349999999999999867e-01 6.913218844743103646e-04
-2.340000000000000135e-01 6.982687608087424390e-04
-2.330000000000000127e-01 7.052158845981816278e-04
-2.320000000000000118e-01 7.121632486008858945e-04
-2.310000000000000109e-01 7.191108458547202688e-04
-2.300000000000000100e-01 7.260586696638007776e-04
-2.290000000000000091e-01 7.508989131511681304e-04
-2.280000000000000082e-01 7.639935862592981894e-04
-2.270000000000000073e-01 7.770893580358510886e-04
-2.260000000000000064e-01 7.901861738560631314e-04
-2.250000000000000056e-01 8.032839826533859752e-04
-2.240000000000000047e-01 8.163827366347079211e-04
-2.230000000000000038e-01 8.294823910224676444e-04
-2.220000000000000029e-01 8.425829038207535140e-04
-2.210000000000000020e-01 8.556842356028093993e-04
-2.200000000000000011e-01 8.687863493177149172e-04
-2.190000000000000002e-01 8.818892101142452970e-04
-2.179999999999999993e-01 8.949927851801604177e-04
-2.169999999999999984e-01 9.080970435953648022e-04
-2.159999999999999976e-01 9.212019561975706315e-04
-2.149999999999999967e-01 9.343074954592334256e-04
-2.139999999999999958e-01 9.474136353746806342e-04
-2.129999999999999949e-01 9.605203513564504166e-04
-2.119999999999999940e-01 9.736276201399878850e-04
-2.109999999999999931e-01 9.867354196959195970e-04
-2.099999999999999922e-01 9.998437291492076346e-04
-2.089999999999999913e-01 1.012952528704575902e-03
-2.079999999999999905e-01 1.026061799577628920e-03
-2.069999999999999896e-01 1.039171523931182702e-03
-2.059999999999999887e-01 1.052281684816342485e-03
-2.049999999999999878e-01 1.065392266117916407e-03
-2.039999999999999869e-01 1.078503252503814269e-03
-2.030000000000000138e-01 1.091614629378074262e-03
-2.020000000000000129e-01 1.104726382837235539e-03
-2.010000000000000120e-01 1.138369332441353061e-03
-2.000000000000000111e-01 1.155897972205464268e-03
-1.990000000000000102e-01 1.173427155344488465e-03
-1.980000000000000093e-01 1.190956857865319756e-03
-1.970000000000000084e-01 1.208487057166287822e-03
-1.960000000000000075e-01 1.226874091804519258e-03
-1.950000000000000067e-01 1.246204242083953466e-03
-1.940000000000000058e-01 1.265534893529675180e-03
-1.930000000000000049e-01 1.284866023521730313e-03
-1.920000000000000040e-01 1.304197610780732626e-03
-1.910000000000000031e-01 1.323761562631514850e-03
-1.900000000000000022e-01 1.344690917517586811e-03
-1.890000000000000013e-01 1.365620708989162633e-03
-1.880000000000000004e-01 1.386550917275650684e-03
-1.869999999999999996e-01 1.407481523782087721e-03
-1.859999999999999987e-01 1.429344882963174725e-03
-1.849999999999999978e-01 1.452385670093614542e-03
-1.839999999999999969e-01 1.475426834202164111e-03
-1.829999999999999960e-01 1.498468357899037425e-03
-1.819999999999999951e-01 1.521510224847579147e-03
-1.809999999999999942e-01 1.545008594990668555e-03
-1.799999999999999933e-01 1.570212558800880434e-03
-1.789999999999999925e-01 1.595416832881951449e-03
-1.779999999999999916e-01 1.620621402757671872e-03
-1.769999999999999907e-01 1.645826254838435483e-03
-1.759999999999999898e-01 1.671790169267200988e-03
-1.749999999999999889e-01 1.699360843206991663e-03
-1.739999999999999880e-01 1.726931760641193603e-03
-1.729999999999999871e-01 1.754502910090718947e-03
-1.719999999999999862e-01 1.782074280786775803e-03
-1.710000000000000131e-01 1.810692774344349306e-03
-1.700000000000000122e-01 1.840819241991571795e-03
-1.690000000000000113e-01 1.870945887952511376e-03
-1.680000000000000104e-01 1.901072703749858046e-03
-1.670000000000000095e-01 1.931199681435241114e-03
-1.660000000000000087e-01 1.963139605222321074e-03
-1.650000000000000078e-01 1.996117810707682353e-03
-1.640000000000000069e-01 2.029096133483393374e-03
-1.630000000000000060e-01 2.062074567922054548e-03
-1.620000000000000051e-01 2.095053108750575752e-03
-1.610000000000000042e-01 2.130280971028949977e-03
-1.600000000000000033e-01 2.166541080345329041e-03
-1.590000000000000024e-01 2.202801253008043660e-03
-1.580000000000000016e-01 2.239061485939530458e-03
-1.570000000000000007e-01 2.275321776258405933e-03
-1.559999999999999998e-01 2.314244795817704727e-03
-1.549999999999999989e-01 2.354138963537221775e-03
-1.539999999999999980e-01 2.394033153615627435e-03
-1.529999999999999971e-01 2.433927364953474351e-03
-1.519999999999999962e-01 2.473821596522238903e-03
-1.509999999999999953e-01 2.516929387016515838e-03
-1.499999999999999944e-01 2.560973801860978900e-03
-1.489999999999999936e-01 2.605018217774151754e-03
-1.479999999999999927e-01 2.649062634702732850e-03
-1.469999999999999918e-01 2.693107052596898764e-03
-1.459999999999999909e-01 2.740687304607513589e-03
-1.449999999999999900e-01 2.789324085872834594e-03
-1.439999999999999891e-01 2.837960876648679912e-03
-1.429999999999999882e-01 2.886597676454316034e-03
-1.419999999999999873e-01 2.935234484840872418e-03
-1.409999999999999865e-01 2.988382290555547868e-03
-1.400000000000000133e-01 3.042310387814318746e-03
-1.390000000000000124e-01 3.096238546107650275e-03
-1.380000000000000115e-01 3.150166762300961321e-03
-1.370000000000000107e-01 3.204095033470705060e-03
-1.360000000000000098e-01 3.263774905078737319e-03
-1.350000000000000089e-01 3.323500595350489459e-03
-1.340000000000000080e-01 3.383226451761247797e-03
-1.330000000000000071e-01 3.442952465664831773e-03
-1.320000000000000062e-01 3.502678629004763594e-03
-1.310000000000000053e-01 3.570197047583741415e-03
-1.300000000000000044e-01 3.637472967774258402e-03
-1.290000000000000036e-01 3.704749272505737830e-03
-1.280000000000000027e-01 3.772025941202631922e-03
-1.270000000000000018e-01 3.839302954731485442e-03
-1.260000000000000009e-01 3.912350148048348089e-03
-1.250000000000000000e-01 3.988221471807318168e-03
-1.239999999999999991e-01 4.064093524670684895e-03
-1.229999999999999982e-01 4.139966266552151143e-03
-1.219999999999999973e-01 4.215839660250801819e-03
-1.209999999999999964e-01 4.298531101148485821e-03
-1.199999999999999956e-01 4.383961057787376034e-03
-1.189999999999999947e-01 4.469392212692560595e-03
-1.179999999999999938e-01 4.554824498439314848e-03
-1.170000000000000068e-01 4.640257852567493228e-03
-1.160000000000000059e-01 4.736050924821342233e-03
-1.150000000000000050e-01 4.832703764656652058e-03
-1.140000000000000041e-01 4.929358436920912648e-03
-1.130000000000000032e-01 5.026014835896484498e-03
-1.120000000000000023e-01 5.125677285688176599e-03
-1.110000000000000014e-01 5.235306697454730589e-03
-1.100000000000000006e-01 5.344938875960724561e-03
-1.089999999999999997e-01 5.454573654378998791e-03
-1.079999999999999988e-01 5.564210879026953646e-03
-1.069999999999999979e-01 5.685675959303495425e-03
-1.059999999999999970e-01 5.808156669431116526e-03
-1.049999999999999961e-01 5.930640781488551866e-03
-1.039999999999999952e-01 6.061471567936770229e-03
-1.029999999999999943e-01 6.194220991427796912e-03
-1.019999999999999934e-01 6.331624568881080370e-03
-1.010000000000000064e-01 6.473449454958403460e-03
-1.000000000000000056e-01 6.620248190605793753e-03
-9.900000000000000466e-02 6.771421792705363714e-03
-9.800000000000000377e-02 6.927487860940382755e-03
-9.700000000000000289e-02 7.090703850126503331e-03
-9.600000000000000200e-02 7.259124283270001685e-03
-9.500000000000000111e-02 7.433780049611695903e-03
-9.400000000000000022e-02 7.614574191744734495e-03
-9.299999999999999933e-02 7.801787682319867405e-03
-9.199999999999999845e-02 7.997143439225126715e-03
-9.099999999999999756e-02 8.200927085766781047e-03
-8.999999999999999667e-02 8.412701814750964471e-03
-8.899999999999999578e-02 8.632545234018408967e-03
-8.799999999999999489e-02 8.861039598434733433e-03
-8.699999999999999400e-02 9.101218560630867579e-03
-8.599999999999999312e-02 9.352379460964862709e-03
-8.500000000000000611e-02 9.614822188396132327e-03
-8.400000000000000522e-02 9.888665807586514631e-03
-8.300000000000000433e-02 1.017465471115573325e-02
-8.200000000000000344e-02 1.047605552320449857e-02
-8.100000000000000255e-02 1.079434875654850315e-02
-8.000000000000000167e-02 1.112813293977604930e-02
-7.900000000000000078e-02 1.147861727787914329e-02
-7.799999999999999989e-02 1.184709585635440078e-02
-7.699999999999999900e-02 1.223643028214362743e-02
-7.599999999999999811e-02 1.265171515023750561e-02
-7.499999999999999722e-02 1.309086524153506119e-02
-7.399999999999999634e-02 1.355492293239277113e-02
-7.299999999999999545e-02 1.404566666949694925e-02
-7.199999999999999456e-02 1.456682616541456719e-02
-7.099999999999999367e-02 1.512835355401580782e-02
-7.000000000000000666e-02 1.572614114197474697e-02
-6.900000000000000577e-02 1.636351804623348977e-02
-6.800000000000000488e-02 1.704355150580464523e-02
-6.700000000000000400e-02 1.776701383810617985e-02
-6.600000000000000311e-02 1.855801304704210453e-02
-6.500000000000000222e-02 1.940589136534334042e-02
-6.400000000000000133e-02 2.031539277768473761e-02
-6.300000000000000044e-02 2.129460793836357446e-02
-6.199999999999999956e-02 2.234747035227183792e-02
-6.099999999999999867e-02 2.349608257843122452e-02
-5.999999999999999778e-02 2.474771741773838102e-02
-5.899999999999999689e-02 2.609802976277951145e-02
-5.800000000000000294e-02 2.755130009704008856e-02
-5.700000000000000205e-02 2.911915995016951461e-02
-5.600000000000000117e-02 3.084220090903217262e-02
-5.500000000000000028e-02 3.270756672995080161e-02
-5.399999999999999939e-02 3.471243253370852322e-02
-5.299999999999999850e-02 3.686124121476420240e-02
-5.199999999999999761e-02 3.915405756485070693e-02
-5.099999999999999672e-02 4.161675954534412719e-02
-5.000000000000000278e-02 4.422543609305348150e-02
-4.900000000000000189e-02 4.694803113437159142e-02
-4.800000000000000100e-02 4.976535821037638557e-02
-4.700000000000000011e-02 5.265580644314420827e-02
-4.599999999999999922e-02 5.558217007828624573e-02
-4.499999999999999833e-02 5.850329575014435318e-02
-4.399999999999999745e-02 6.137614875668905012e-02
-4.299999999999999656e-02 6.416941517247375104e-02
-4.200000000000000261e-02 6.685689009739222144e-02
-4.100000000000000172e-02 6.940101235052313633e-02
-4.000000000000000083e-02 7.175457086284907360e-02
-3.899999999999999994e-02 7.393752721383352322e-02
-3.799999999999999906e-02 7.593672506285674417e-02
-3.699999999999999817e-02 7.776651385145086359e-02
-3.599999999999999728e-02 7.940588053280234204e-02
-3.500000000000000333e-02 8.082026301237320298e-02
-3.400000000000000244e-02 8.207311173346917843e-02
-3.300000000000000155e-02 8.316884464000738608e-02
-3.200000000000000067e-02 8.410901860249754558e-02
-3.099999999999999978e-02 8.491925590998432305e-02
-2.999999999999999889e-02 8.556011492070493551e-02
-2.900000000000000147e-02 8.609480809244009214e-02
-2.800000000000000058e-02 8.652942988395198598e-02
-2.699999999999999969e-02 8.687701384342527700e-02
-2.599999999999999881e-02 8.714298266640839452e-02
-2.500000000000000139e-02 8.732636823207035048e-02
-2.400000000000000050e-02 8.744656107763339181e-02
-2.299999999999999961e-02 8.752054677364981550e-02
-2.199999999999999872e-02 8.755203734887022360e-02
-2.100000000000000130e-02 8.754914670501651175e-02
-2.000000000000000042e-02 8.751182243698561736e-02
-1.899999999999999953e-02 8.744918524599661069e-02
-1.799999999999999864e-02 8.737037733558858377e-02
-1.700000000000000122e-02 8.727802834467404680e-02
-1.600000000000000033e-02 8.717633682110211002e-02
-1.499999999999999944e-02 8.706772810365240312e-02
-1.400000000000000029e-02 8.695607199906574269e-02
-1.299999999999999940e-02 8.684475595987246888e-02
-1.200000000000000025e-02 8.673552950218231528e-02
-1.099999999999999936e-02 8.663020608897110952e-02
-1.000000000000000021e-02 8.653036439065490970e-02
-8.999999999999999320e-03 8.643919506386947560e-02
-8.000000000000000167e-03 8.635573934531849682e-02
-7.000000000000000146e-03 8.628082311061746612e-02
-6.000000000000000125e-03 8.621442026705641859e-02
-5.000000000000000104e-03 8.615807885503237729e-02
-4.000000000000000083e-03 8.611367892938734392e-02
-3.000000000000000062e-03 8.607907361356918752e-02
-2.000000000000000042e-03 8.605354396963985075e-02
-1.000000000000000021e-03 8.603778658774377530e-02
-0.000000000000000000e+00 8.603248336188638878e-02
1.000000000000000021e-03 8.603778658774377530e-02
2.000000000000000042e-03 8.605354396963985075e-02
3.000000000000000062e-03 8.607907361356918752e-02
4.000000000000000083e-03 8.611367892938734392e-02
5.000000000000000104e-03 8.615807885503237729e-02
6.000000000000000125e-03 8.621442026705641859e-02
7.000000000000000146e-03 8.628082311061746612e-02
8.000000000000000167e-03 8.635573934531849682e-02
8.999999999999999320e-03 8.643919506386947560e-02
1.000000000000000021e-02 8.653036439065490970e-02
1.099999999999999936e-02 8.663020608897110952e-02
1.200000000000000025e-02 8.673552950218231528e-02
1.299999999999999940e-02 8.684475595987246888e-02
1.400000000000000029e-02 8.695607199906574269e-02
1.499999999999999944e-02 8.706772810365240312e-02
1.600000000000000033e-02 8.717633682110211002e-02
1.700000000000000122e-02 8.727802834467404680e-02
1.799999999999999864e-02 8.737037733558858377e-02
1.899999999999999953e-02 8.744918524599661069e-02
2.000000000000000042e-02 8.751182243698561736e-02
2.100000000000000130e-02 8.754914670501651175e-02
2.199999999999999872e-02 8.755203734887022360e-02
2.299999999999999961e-02 8.752054677364981550e-02
2.400000000000000050e-02 8.744656107763339181e-02
2.500000000000000139e-02 8.732636823207035048e-02
2.599999999999999881e-02 8.714298266640839452e-02
2.699999999999999969e-02 8.687701384342527700e-02
2.800000000000000058e-02 8.652942988395198598e-02
2.900000000000000147e-02 8.609480809244009214e-02
2.999999999999999889e-02 8.556011492070493551e-02
3.099999999999999978e-02 8.491925590998432305e-02
3.200000000000000067e-02 8.410901860249754558e-02
3.300000000000000155e-02 8.316884464000738608e-02
3.400000000000000244e-02 8.207311173346917843e-02
3.500000000000000333e-02 8.082026301237320298e-02
3.599999999999999728e-02 7.940588053280234204e-02
3.699999999999999817e-02 7.776651385145086359e-02
3.799999999999999906e-02 7.593672506285674417e-02
3.899999999999999994e-02 7.393752721383352322e-02
4.000000000000000083e-02 7.175457086284907360e-02
4.100000000000000172e-02 6.940101235052313633e-02
4.200000000000000261e-02 6.685689009739222144e-02
4.299999999999999656e-02 6.416941517247375104e-02
4.399999999999999745e-02 6.137614875668905012e-02
4.499999999999999833e-02 5.850329575014435318e-02
4.599999999999999922e-02 5.558217007828624573e-02
4.700000000000000011e-02 5.265580644314420827e-02
4.800000000000000100e-02 4.976535821037638557e-02
4.900000000000000189e-02 4.694803113437159142e-02
5.000000000000000278e-02 4.422543609305348150e-02
5.099999999999999672e-02 4.161675954534412719e-02
5.199999999999999761e-02 3.915405756485070693e-02
5.299999999999999850e-02 3.686124121476420240e-02
5.399999999999999939e-02 3.471243253370852322e-02
5.500000000000000028e-02 3.270756672995080161e-02
5.600000000000000117e-02 3.084220090903217262e-02
5.700000000000000205e-02 2.911915995016951461e-02
5.800000000000000294e-02 2.755130009704008856e-02
5.899999999999999689e-02 2.609802976277951145e-02
5.999999999999999778e-02 2.474771741773838102e-02
6.099999999999999867e-02 2.349608257843122452e-02
6.199999999999999956e-02 2.234747035227183792e-02
6.300000000000000044e-02 2.129460793836357446e-02
6.400000000000000133e-02 2.031539277768473761e-02
6.500000000000000222e-02 1.940589136534334042e-02
6.600000000000000311e-02 1.855801304704210453e-02
6.700000000000000400e-02 1.776701383810617985e-02
6.800000000000000488e-02 1.704355150580464523e-02
6.900000000000000577e-02 1.636351804623348977e-02
7.000000000000000666e-02 1.572614114197474697e-02
7.099999999999999367e-02 1.512835355401580782e-02
7.199999999999999456e-02 1.456682616541456719e-02
7.299999999999999545e-02 1.404566666949694925e-02
7.399999999999999634e-02 1.355492293239277113e-02
7.499999999999999722e-02 1.309086524153506119e-02
7.599999999999999811e-02 1.265171515023750561e-02
7.699999999999999900e-02 1.223643028214362743e-02
7.799999999999999989e-02 1.184709585635440078e-02
7.900000000000000078e-02 1.147861727787914329e-02
8.000000000000000167e-02 1.112813293977604930e-02
8.100000000000000255e-02 1.079434875654850315e-02
8.200000000000000344e-02 1.047605552320449857e-02
8.300000000000000433e-02 1.017465471115573325e-02
8.400000000000000522e-02 9.888665807586514631e-03
8.500000000000000611e-02 9.614822188396132327e-03
8.599999999999999312e-02 9.352379460964862709e-03
8.699999999999999400e-02 9.101218560630867579e-03
8.799999999999999489e-02 8.861039598434733433e-03
8.899999999999999578e-02 8.632545234018408967e-03
8.999999999999999667e-02 8.412701814750964471e-03
9.099999999999999756e-02 8.200927085766781047e-03
9.199999999999999845e-02 7.997143439225126715e-03
9.299999999999999933e-02 7.801787682319867405e-03
9.400000000000000022e-02 7.614574191744734495e-03
9.500000000000000111e-02 7.433780049611695903e-03
9.600000000000000200e-02 7.259124283270001685e-03
9.700000000000000289e-02 7.090703850126503331e-03
9.800000000000000377e-02 6.927487860940382755e-03
9.900000000000000466e-02 6.771421792705363714e-03
1.000000000000000056e-01 6.620248190605793753e-03
1.010000000000000064e-01 6.473449454958403460e-03
1.019999999999999934e-01 6.331624568881080370e-03
1.029999999999999943e-01 6.194220991427796912e-03
1.039999999999999952e-01 6.061471567936770229e-03
1.049999999999999961e-01 5.930640781488551866e-03
1.059999999999999970e-01 5.808156669431116526e-03
1.069999999999999979e-01 5.685675959303495425e-03
1.079999999999999988e-01 5.564210879026953646e-03
1.089999999999999997e-01 5.454573654378998791e-03
1.100000000000000006e-01 5.344938875960724561e-03
1.110000000000000014e-01 5.235306697454730589e-03
1.120000000000000023e-01 5.125677285688176599e-03
1.130000000000000032e-01 5.026014835896484498e-03
1.140000000000000041e-01 4.929358436920912648e-03
1.150000000000000050e-01 4.832703764656652058e-03
1.160000000000000059e-01 4.736050924821342233e-03
1.170000000000000068e-01 4.640257852567493228e-03
1.179999999999999938e-01 4.554824498439314848e-03
1.189999999999999947e-01 4.469392212692560595e-03
1.199999999999999956e-01 4.383961057787376034e-03
1.209999999999999964e-01 4.298531101148485821e-03
1.219999999999999973e-01 4.215839660250801819e-03
1.229999999999999982e-01 4.139966266552151143e-03
1.239999999999999991e-01 4.064093524670684895e-03
1.250000000000000000e-01 3.988221471807318168e-03
1.260000000000000009e-01 3.912350148048348089e-03
1.270000000000000018e-01 3.839302954731485442e-03
1.280000000000000027e-01 3.772025941202631922e-03
1.290000000000000036e-01 3.704749272505737830e-03
1.300000000000000044e-01 3.637472967774258402e-03
1.310000000000000053e-01 3.570197047583741415e-03
1.320000000000000062e-01 3.502678629004763594e-03
1.330000000000000071e-01 3.442952465664831773e-03
1.340000000000000080e-01 3.383226451761247797e-03
1.350000000000000089e-01 3.323500595350489459e-03
1.360000000000000098e-01 3.263774905078737319e-03
1.370000000000000107e-01 3.204095033470705060e-03
1.380000000000000115e-01 3.150166762300961321e-03
1.390000000000000124e-01 3.096238546107650275e-03
1.400000000000000133e-01 3.042310387814318746e-03
1.409999999999999865e-01 2.988382290555547868e-03
1.419999999999999873e-01 2.935234484840872418e-03
1.429999999999999882e-01 2.886597676454316034e-03
1.439999999999999891e-01 2.837960876648679912e-03
1.449999999999999900e-01 2.789324085872834594e-03
1.459999999999999909e-01 2.740687304607513589e-03
1.469999999999999918e-01 2.693107052596898764e-03
1.479999999999999927e-01 2.649062634702732850e-03
1.489999999999999936e-01 2.605018217774151754e-03
1.499999999999999944e-01 2.560973801860978900e-03
1.509999999999999953e-01 2.516929387016515838e-03
1.519999999999999962e-01 2.473821596522238903e-03
1.529999999999999971e-01 2.433927364953474351e-03
1.539999999999999980e-01 2.394033153615627435e-03
1.549999999999999989e-01 2.354138963537221775e-03
1.559999999999999998e-01 2.314244795817704727e-03
1.570000000000000007e-01 2.275321776258405933e-03
1.580000000000000016e-01 2.239061485939530458e-03
1.590000000000000024e-01 2.202801253008043660e-03
1.600000000000000033e-01 2.166541080345329041e-03
1.610000000000000042e-01 2.130280971028949977e-03
1.620000000000000051e-01 2.095053108750575752e-03
1.630000000000000060e-01 2.062074567922054548e-03
1.640000000000000069e-01 2.029096133483393374e-03
1.650000000000000078e-01 1.996117810707682353e-03
1.660000000000000087e-01 1.963139605222321074e-03
1.670000000000000095e-01 1.931199681435241114e-03
1.680000000000000104e-01 1.901072703749858046e-03
1.690000000000000113e-01 1.870945887952511376e-03
1.700000000000000122e-01 1.840819241991571795e-03
1.710000000000000131e-01 1.810692774344349306e-03
1.719999999999999862e-01 1.782074280786775803e-03
1.729999999999999871e-01 1.754502910090718947e-03
1.739999999999999880e-01 1.726931760641193603e-03
1.749999999999999889e-01 1.699360843206991663e-03
1.759999999999999898e-01 1.671790169267200988e-03
1.769999999999999907e-01 1.645826254838435483e-03
1.779999999999999916e-01 1.620621402757671872e-03
1.789999999999999925e-01 1.595416832881951449e-03
1.799999999999999933e-01 1.570212558800880434e-03
1.809999999999999942e-01 1.545008594990668555e-03
1.819999999999999951e-01 1.521510224847579147e-03
1.829999999999999960e-01 1.498468357899037425e-03
1.839999999999999969e-01 1.475426834202164111e-03
1.849999999999999978e-01 1.452385670093614542e-03
1.859999999999999987e-01 1.429344882963174725e-03
1.869999999999999996e-01 1.407481523782087721e-03
1.880000000000000004e-01 1.386550917275650684e-03
1.890000000000000013e-01 1.365620708989162633e-03
1.900000000000000022e-01 1.344690917517586811e-03
1.910000000000000031e-01 1.323761562631514850e-03
1.920000000000000040e-01 1.304197610780732626e-03
1.930000000000000049e-01 1.284866023521730313e-03
1.940000000000000058e-01 1.265534893529675180e-03
1.950000000000000067e-01 1.246204242083953466e-03
1.960000000000000075e-01 1.226874091804519258e-03
1.970000000000000084e-01 1.208487057166287822e-03
1.980000000000000093e-01 1.190956857865319756e-03
1.990000000000000102e-01 1.173427155344488465e-03
2.000000000000000111e-01 1.155897972205464268e-03
2.010000000000000120e-01 1.138369332441353061e-03
2.020000000000000129e-01 1.104726382837235539e-03
2.030000000000000138e-01 1.091614629378074262e-03
2.039999999999999869e-01 1.078503252503814269e-03
2.049999999999999878e-01 1.065392266117916407e-03
2.059999999999999887e-01 1.052281684816342485e-03
2.069999999999999896e-01 1.039171523931182702e-03
2.079999999999999905e-01 1.026061799577628920e-03
2.089999999999999913e-01 1.012952528704575902e-03
2.099999999999999922e-01 9.998437291492076346e-04
2.109999999999999931e-01 9.867354196959195970e-04
2.119999999999999940e-01 9.736276201399878850e-04
2.129999999999999949e-01 9.605203513564504166e-04
2.139999999999999958e-01 9.474136353746806342e-04
2.149999999999999967e-01 9.343074954592334256e-04
2.159999999999999976e-01 9.212019561975706315e-04
2.169999999999999984e-01 9.080970435953648022e-04
2.179999999999999993e-01 8.949927851801604177e-04
2.190000000000000002e-01 8.818892101142452970e-04
2.200000000000000011e-01 8.687863493177149172e-04
2.210000000000000020e-01 8.556842356028093993e-04
2.220000000000000029e-01 8.425829038207535140e-04
2.230000000000000038e-01 8.294823910224676444e-04
2.240000000000000047e-01 8.163827366347079211e-04
2.250000000000000056e-01 8.032839826533859752e-04
2.260000000000000064e-01 7.901861738560631314e-04
2.270000000000000073e-01 7.770893580358510886e-04
2.280000000000000082e-01 7.639935862592981894e-04
2.290000000000000091e-01 7.508989131511681304e-04
2.300000000000000100e-01 7.260586696638007776e-04
2.310000000000000109e-01 7.191108458547202688e-04
2.320000000000000118e-01 7.121632486008858945e-04
2.330000000000000127e-01 7.052158845981816278e-04
2.340000000000000135e-01 6.982687608087424390e-04
2.349999999999999867e-01 6.913218844743103646e-04
2.359999999999999876e-01 6.843752631303961402e-04
2.369999999999999885e-01 6.774289046213180596e-04
2.379999999999999893e-01 6.704828171161671775e-04
2.389999999999999902e-01 6.635370091257736637e-04
2.399999999999999911e-01 6.565914895207487952e-04
2.409999999999999920e-01 6.496462675506777191e-04
2.419999999999999929e-01 6.427013528645560136e-04
2.429999999999999938e-01 6.357567555325602509e-04
2.439999999999999947e-01 6.288124860692552356e-04
2.449999999999999956e-01 6.218685554583538218e-04
2.459999999999999964e-01 6.149249751791472686e-04
2.469999999999999973e-01 6.079817572347406829e-04
2.479999999999999982e-01 6.010389141822382927e-04
2.489999999999999991e-01 5.940964591650397695e-04
2.500000000000000000e-01 5.871544059474170622e-04
2.510000000000000009e-01 5.802127689515661386e-04
2.520000000000000018e-01 5.732715632973397427e-04
2.530000000000000027e-01 5.663308048448898249e-04
2.540000000000000036e-01 5.593905102404746503e-04
2.550000000000000044e-01 5.524506969657013095e-04
2.560000000000000053e-01 5.455113833905143655e-04
2.570000000000000062e-01 5.385725888302605579e-04
2.580000000000000071e-01 5.316343336072057836e-04
2.590000000000000080e-01 5.246966391169089784e-04
2.600000000000000089e-01 5.177595278999068537e-04
2.610000000000000098e-01 5.108230237192153784e-04
2.620000000000000107e-01 5.038871516441972625e-04
2.630000000000000115e-01 4.969519381414216766e-04
2.640000000000000124e-01 4.900174111731964372e-04
2.650000000000000133e-01 4.830836003045436869e-04
2.660000000000000142e-01 4.761505368194724462e-04
2.670000000000000151e-01 4.692182538474992063e-04
2.680000000000000160e-01 4.622867865014892194e-04
2.690000000000000169e-01 4.553561720280109451e-04
2.700000000000000178e-01 4.484264499715493119e-04
2.710000000000000187e-01 4.414976623540854293e-04
2.720000000000000195e-01 4.345698538717457631e-04
2.730000000000000204e-01 4.433226560271932978e-04
2.740000000000000213e-01 4.400543687241928329e-04
2.750000000000000222e-01 4.367861319059998916e-04
2.760000000000000231e-01 4.335179467144098455e-04
2.770000000000000240e-01 4.302498143258925859e-04
2.780000000000000249e-01 4.269817359529174197e-04
2.790000000000000258e-01 4.237137128453401973e-04
2.800000000000000266e-01 4.204457462918548423e-04
2.810000000000000275e-01 4.171778376215121023e-04
2.819999999999999729e-01 4.139099882053120247e-04
2.829999999999999738e-01 4.106421994578699419e-04
2.839999999999999747e-01 4.073744728391645305e-04
2.849999999999999756e-01 4.041068098563697334e-04
2.859999999999999765e-01 4.008392120657755867e-04
2.869999999999999774e-01 3.975716810748047814e-04
2.879999999999999782e-01 3.943042185441278879e-04
2.889999999999999791e-01 3.910368261898860241e-04
2.899999999999999800e-01 3.877695057860247097e-04
2.909999999999999809e-01 3.845022591667454095e-04
2.919999999999999818e-01 3.812350882290860971e-04
2.929999999999999827e-01 3.779679949356319233e-04
2.939999999999999836e-01 3.747009813173691074e-04
2.949999999999999845e-01 3.714340494766892606e-04
2.959999999999999853e-01 3.681672015905526011e-04
2.969999999999999862e-01 3.649004399138211160e-04
2.979999999999999871e-01 3.616337667827723527e-04
2.989999999999999880e-01 3.583671846188037579e-04
2.999999999999999889e-01 3.551006959323420938e-04
3.009999999999999898e-01 3.518343033269699660e-04
3.019999999999999907e-01 3.485680095037836114e-04
3.029999999999999916e-01 3.453018172659966375e-04
3.039999999999999925e-01 3.420357295238094452e-04
3.049999999999999933e-01 3.387697492995560993e-04
3.059999999999999942e-01 3.355038797331535831e-04
3.069999999999999951e-01 3.322381240878704580e-04
3.079999999999999960e-01 3.284702303524851649e-04
3.089999999999999969e-01 3.263372243618512035e-04
3.099999999999999978e-01 3.242043254920669217e-04



==> data_fig_24c_lin.txt <==
-3.009999999999999898e-01 2.864957044357893776e-04
-2.999999999999999889e-01 2.892520230389642247e-04
-2.989999999999999880e-01 2.920087512034706982e-04
-2.979999999999999871e-01 2.947658774383324419e-04
-2.969999999999999862e-01 2.975233906768884134e-04
-2.959999999999999853e-01 3.002812802574569514e-04
-2.949999999999999845e-01 3.030395359050450143e-04
-2.939999999999999836e-01 3.057981477140359647e-04
-2.929999999999999827e-01 3.085571061317959993e-04
-2.919999999999999818e-01 3.113164019431423021e-04
-2.909999999999999809e-01 3.140760262556226146e-04
-2.899999999999999800e-01 3.168359704855552655e-04
-2.889999999999999791e-01 3.195962263447855870e-04
-2.879999999999999782e-01 3.223567858281158375e-04
-2.869999999999999774e-01 3.251176412013701412e-04
-2.859999999999999765e-01 3.278787849900549264e-04
-2.849999999999999756e-01 3.306402099685837445e-04
-2.839999999999999747e-01 3.334019091500319931e-04
-2.829999999999999738e-01 3.361638757763927036e-04
-2.819999999999999729e-01 3.389261033093033055e-04
-2.810000000000000275e-01 3.416885854212188653e-04
-2.800000000000000266e-01 3.444513159870077313e-04
-2.790000000000000258e-01 3.472142890759422605e-04
-2.780000000000000249e-01 3.499774989440679871e-04
-2.770000000000000240e-01 3.527409400269282467e-04
-2.760000000000000231e-01 3.555046069326241436e-04
-2.750000000000000222e-01 3.582684944351943040e-04
-2.740000000000000213e-01 3.610325974682960376e-04
-2.730000000000000204e-01 3.637969111191727820e-04
-2.720000000000000195e-01 3.556735456206974212e-04
-2.710000000000000187e-01 3.616765626658960918e-04
-2.700000000000000178e-01 3.676826669539072848e-04
-2.690000000000000169e-01 3.736917096270110671e-04
-2.680000000000000160e-01 3.797035511799686435e-04
-2.670000000000000151e-01 3.857180607419107509e-04
-2.660000000000000142e-01 3.917351154229373644e-04
-2.650000000000000133e-01 3.977545997187765386e-04
-2.640000000000000124e-01 4.037764049676089849e-04
-2.630000000000000115e-01 4.098004288538380072e-04
-2.620000000000000107e-01 4.158265749541663618e-04
-2.610000000000000098e-01 4.218547523218584461e-04
-2.600000000000000089e-01 4.278848751055134019e-04
-2.590000000000000080e-01 4.339168621990685537e-04
-2.580000000000000071e-01 4.399506369201100107e-04
-2.570000000000000062e-01 4.459861267138651988e-04
-2.560000000000000053e-01 4.520232628805311102e-04
-2.550000000000000044e-01 4.580619803238291710e-04
-2.540000000000000036e-01 4.641022173188949582e-04
-2.530000000000000027e-01 4.701439152977966631e-04
-2.520000000000000018e-01 4.761870186511486455e-04
-2.510000000000000009e-01 4.822314745444321901e-04
-2.500000000000000000e-01 4.882772327477760362e-04
-2.489999999999999991e-01 4.943242454780612510e-04
-2.479999999999999982e-01 5.003724672523297227e-04
-2.469999999999999973e-01 5.064218547515633197e-04
-2.459999999999999964e-01 5.124723666939942157e-04
-2.449999999999999956e-01 5.185239637171786594e-04
-2.439999999999999947e-01 5.245766082681393213e-04
-2.429999999999999938e-01 5.306302645009387635e-04
-2.419999999999999929e-01 5.366848981811094032e-04
-2.409999999999999920e-01 5.427404765964116392e-04
-2.399999999999999911e-01 5.487969684734352862e-04
-2.389999999999999902e-01 5.548543438996092264e-04
-2.379999999999999893e-01 5.609125742502116176e-04
-2.369999999999999885e-01 5.669716321200144165e-04
-2.359999999999999876e-01 5.730314912592214495e-04
-2.349999999999999867e-01 5.790921265133915780e-04
-2.340000000000000135e-01 5.851535137670598602e-04
-2.330000000000000127e-01 5.912156298907973685e-04
-2.320000000000000118e-01 5.972784526914631147e-04
-2.310000000000000109e-01 6.033419608654322190e-04
-2.300000000000000100e-01 6.094061339545913964e-04
-2.290000000000000091e-01 6.316627660017425702e-04
-2.280000000000000082e-01 6.432231146521699781e-04
-2.270000000000000073e-01 6.547866207900389238e-04
-2.260000000000000064e-01 6.663531200357421507e-04
-2.250000000000000056e-01 6.779224591869117663e-04
-2.240000000000000047e-01 6.894944952873985735e-04
-2.230000000000000038e-01 7.010690947874891835e-04
-2.220000000000000029e-01 7.126461327851337391e-04
-2.210000000000000020e-01 7.242254923392267866e-04
-2.200000000000000011e-01 7.358070638471173692e-04
-2.190000000000000002e-01 7.473907444794639825e-04
-2.179999999999999993e-01 7.589764376663820505e-04
-2.169999999999999984e-01 7.705640526295446605e-04
-2.159999999999999976e-01 7.821535039555311186e-04
-2.149999999999999967e-01 7.937447112062500157e-04
-2.139999999999999958e-01 8.053375985627419511e-04
-2.129999999999999949e-01 8.169320944990754799e-04
-2.119999999999999940e-01 8.285281314834278031e-04
-2.109999999999999931e-01 8.401256457037402023e-04
-2.099999999999999922e-01 8.517245768156294326e-04
-2.089999999999999913e-01 8.633248677104882630e-04
-2.079999999999999905e-01 8.749264643019051286e-04
-2.069999999999999896e-01 8.865293153287514410e-04
-2.059999999999999887e-01 8.981333721734371034e-04
-2.049999999999999878e-01 9.097385886939855911e-04
-2.039999999999999869e-01 9.213449210687342430e-04
-2.030000000000000138e-01 9.329523276525497535e-04
-2.020000000000000129e-01 9.445607688435939293e-04
-2.010000000000000120e-01 9.744018606975589705e-04
-2.000000000000000111e-01 9.899281459019816307e-04
-1.990000000000000102e-01 1.005456042340971282e-03
-1.980000000000000093e-01 1.020985476500017256e-03
-1.970000000000000084e-01 1.036516379263216448e-03
-1.960000000000000075e-01 1.052801864203782665e-03
-1.950000000000000067e-01 1.069923615915230027e-03
-1.940000000000000058e-01 1.087046906511895863e-03
-1.930000000000000049e-01 1.104171664399539220e-03
-1.920000000000000040e-01 1.121297822351590302e-03
-1.910000000000000031e-01 1.138629661943221750e-03
-1.900000000000000022e-01 1.157163712559773888e-03
-1.890000000000000013e-01 1.175699158922117755e-03
-1.880000000000000004e-01 1.194235936041157650e-03
-1.869999999999999996e-01 1.212773982896605575e-03
-1.859999999999999987e-01 1.232132827063260041e-03
-1.849999999999999978e-01 1.252525632821768721e-03
-1.839999999999999969e-01 1.272919722772340853e-03
-1.829999999999999960e-01 1.293315036164283767e-03
-1.819999999999999951e-01 1.313711516015979037e-03
-1.809999999999999942e-01 1.334509482309383620e-03
-1.799999999999999933e-01 1.356800681636406193e-03
-1.789999999999999925e-01 1.379093026858511364e-03
-1.779999999999999916e-01 1.401386463291236879e-03
-1.769999999999999907e-01 1.423680939672744431e-03
-1.759999999999999898e-01 1.446640521347563766e-03
-1.749999999999999889e-01 1.471002482225572958e-03
-1.739999999999999880e-01 1.495365444609206675e-03
-1.729999999999999871e-01 1.519729360332697753e-03
-1.719999999999999862e-01 1.544094184268439678e-03
-1.710000000000000131e-01 1.569373249401962182e-03
-1.700000000000000122e-01 1.595963794323575387e-03
-1.690000000000000113e-01 1.622555190292789039e-03
-1.680000000000000104e-01 1.649147396141887852e-03
-1.670000000000000095e-01 1.675740373315091512e-03
-1.660000000000000087e-01 1.703909265193291351e-03
-1.650000000000000078e-01 1.732977190592405051e-03
-1.640000000000000069e-01 1.762045815562030731e-03
-1.630000000000000060e-01 1.791115106041455589e-03
-1.620000000000000051e-01 1.820185030145078913e-03
-1.610000000000000042e-01 1.851202941232254822e-03
-1.600000000000000033e-01 1.883110606636320076e-03
-1.590000000000000024e-01 1.915018821828763347e-03
-1.580000000000000016e-01 1.946927559778124234e-03
-1.570000000000000007e-01 1.978836795196039534e-03
-1.559999999999999998e-01 2.013042139091890826e-03
-1.549999999999999989e-01 2.048080599962826681e-03
-1.539999999999999980e-01 2.083119463674351114e-03
-1.529999999999999971e-01 2.118158710234933559e-03
-1.519999999999999962e-01 2.153198320954135929e-03
-1.509999999999999953e-01 2.190997318124777039e-03
-1.499999999999999944e-01 2.229595177080698643e-03
-1.489999999999999936e-01 2.268193300304687313e-03
-1.479999999999999927e-01 2.306791674531241502e-03
-1.469999999999999918e-01 2.345390287368019720e-03
-1.459999999999999909e-01 2.387011349573214206e-03
-1.449999999999999900e-01 2.429528683133021314e-03
-1.439999999999999891e-01 2.472046159959700746e-03
-1.429999999999999882e-01 2.514563772785974143e-03
-1.419999999999999873e-01 2.557081514827880524e-03
-1.409999999999999865e-01 2.603435988789360150e-03
-1.400000000000000133e-01 2.650447115033837276e-03
-1.390000000000000124e-01 2.697458291232384363e-03
-1.380000000000000115e-01 2.744469514817945901e-03
-1.370000000000000107e-01 2.791480783396391423e-03
-1.360000000000000098e-01 2.843358941643750210e-03
-1.350000000000000089e-01 2.895268906872719167e-03
-1.340000000000000080e-01 2.947178874960387513e-03
-1.330000000000000071e-01 2.999088845758314959e-03
-1.320000000000000062e-01 3.050998819128165982e-03
-1.310000000000000053e-01 3.109472712846917623e-03
-1.300000000000000044e-01 3.167729517933103294e-03
-1.290000000000000036e-01 3.225986350392535864e-03
-1.280000000000000027e-01 3.284243208768548514e-03
-1.270000000000000018e-01 3.342500091706035112e-03
-1.260000000000000009e-01 3.405593550274792040e-03
-1.250000000000000000e-01 3.471039877329634704e-03
-1.239999999999999991e-01 3.536486374420407149e-03
-1.229999999999999982e-01 3.601933032278540822e-03
-1.219999999999999973e-01 3.667379842297057747e-03
-1.209999999999999964e-01 3.738512289939209185e-03
-1.199999999999999956e-01 3.811917021919720983e-03
-1.189999999999999947e-01 3.885322212313443383e-03
-1.179999999999999938e-01 3.958727835619827232e-03
-1.170000000000000068e-01 4.032133868195142759e-03
-1.160000000000000059e-01 4.114142433583736075e-03
-1.150000000000000050e-01 4.196857307929018240e-03
-1.140000000000000041e-01 4.279573125883195418e-03
-1.130000000000000032e-01 4.362289833769384360e-03
-1.120000000000000023e-01 4.447498760170529204e-03
-1.110000000000000014e-01 4.540950804776244104e-03
-1.100000000000000006e-01 4.634404593965238059e-03
-1.089999999999999997e-01 4.727860024283996217e-03
-1.079999999999999988e-01 4.821317000298537547e-03
-1.069999999999999979e-01 4.924551054402101849e-03
-1.059999999999999970e-01 5.028622110597411390e-03
-1.049999999999999961e-01 5.132695626969972086e-03
-1.039999999999999952e-01 5.243665392173314441e-03
-1.029999999999999943e-01 5.356220551473633330e-03
-1.019999999999999934e-01 5.472621581498034182e-03
-1.010000000000000064e-01 5.592677670472829057e-03
-1.000000000000000056e-01 5.716846405632915532e-03
-9.900000000000000466e-02 5.844634591152611698e-03
-9.800000000000000377e-02 5.976471562784506190e-03
-9.700000000000000289e-02 6.114230388268036658e-03
-9.600000000000000200e-02 6.256303421235385499e-03
-9.500000000000000111e-02 6.403549234779625128e-03
-9.400000000000000022e-02 6.555891759379072967e-03
-9.299999999999999933e-02 6.713569274633524216e-03
-9.199999999999999845e-02 6.878021391484552029e-03
-9.099999999999999756e-02 7.049495273084438116e-03
-8.999999999999999667e-02 7.227637388383633711e-03
-8.899999999999999578e-02 7.412521637389932541e-03
-8.799999999999999489e-02 7.604642590977285337e-03
-8.699999999999999400e-02 7.806556584610483372e-03
-8.599999999999999312e-02 8.017693487749593534e-03
-8.500000000000000611e-02 8.238324356420970856e-03
-8.400000000000000522e-02 8.468566252237240063e-03
-8.300000000000000433e-02 8.709064663787012203e-03
-8.200000000000000344e-02 8.962609036707454638e-03
-8.100000000000000255e-02 9.230487513966030219e-03
-8.000000000000000167e-02 9.511548772890397394e-03
-7.900000000000000078e-02 9.806850754311655441e-03
-7.799999999999999989e-02 1.011753343400165379e-02
-7.699999999999999900e-02 1.044608982357747747e-02
-7.599999999999999811e-02 1.079694959818581351e-02
-7.499999999999999722e-02 1.116839607573890357e-02
-7.399999999999999634e-02 1.156138454523132804e-02
-7.299999999999999545e-02 1.197751127889518097e-02
-7.199999999999999456e-02 1.242008921558942873e-02
-7.099999999999999367e-02 1.289789145753767081e-02
-7.000000000000000666e-02 1.340745756254236275e-02
-6.900000000000000577e-02 1.395181574204261421e-02
-6.800000000000000488e-02 1.453377007447882729e-02
-6.700000000000000400e-02 1.515409949369496585e-02
-6.600000000000000311e-02 1.583439083058922614e-02
-6.500000000000000222e-02 1.656537215948582220e-02
-6.400000000000000133e-02 1.735147043049206639e-02
-6.300000000000000044e-02 1.820012305731271915e-02
-6.199999999999999956e-02 1.911507997838034906e-02
-6.099999999999999867e-02 2.011666584336956054e-02
-5.999999999999999778e-02 2.121185662130217753e-02
-5.899999999999999689e-02 2.239715611478843016e-02
-5.800000000000000294e-02 2.367685063768476192e-02
-5.700000000000000205e-02 2.506201520200941960e-02
-5.600000000000000117e-02 2.659107897432144360e-02
-5.500000000000000028e-02 2.825310428968577994e-02
-5.399999999999999939e-02 3.004652426883562544e-02
-5.299999999999999850e-02 3.197678193060977947e-02
-5.199999999999999761e-02 3.404517699711450546e-02
-5.099999999999999672e-02 3.627988437974298541e-02
-5.000000000000000278e-02 3.866115707360681664e-02
-4.900000000000000189e-02 4.116123072181263054e-02
-4.800000000000000100e-02 4.376545583387854432e-02
-4.700000000000000011e-02 4.645709241871277123e-02
-4.599999999999999922e-02 4.920667733294784713e-02
-4.499999999999999833e-02 5.198201823832610674e-02
-4.399999999999999745e-02 5.473858553862848836e-02
-4.299999999999999656e-02 5.744794292404831887e-02
-4.200000000000000261e-02 6.008375749041559855e-02
-4.100000000000000172e-02 6.260976355915565117e-02
-4.000000000000000083e-02 6.497982940173191446e-02
-3.899999999999999994e-02 6.720259985652013435e-02
-3.799999999999999906e-02 6.926132587386436834e-02
-3.699999999999999817e-02 7.116529246263432473e-02
-3.599999999999999728e-02 7.289102909612908687e-02
-3.500000000000000333e-02 7.440268476155338651e-02
-3.400000000000000244e-02 7.575766095963790137e-02
-3.300000000000000155e-02 7.695940584771598925e-02
-3.200000000000000067e-02 7.800834939612190377e-02
-3.099999999999999978e-02 7.892932794055718126e-02
-2.999999999999999889e-02 7.968216809636642639e-02
-2.900000000000000147e-02 8.032935100463108047e-02
-2.800000000000000058e-02 8.087649273929294058e-02
-2.699999999999999969e-02 8.133620263343824264e-02
-2.599999999999999881e-02 8.171363418641139353e-02
-2.500000000000000139e-02 8.200710608061881346e-02
-2.400000000000000050e-02 8.223582171597872137e-02
-2.299999999999999961e-02 8.241656931478501258e-02
-2.199999999999999872e-02 8.255267836227496436e-02
-2.100000000000000130e-02 8.265220848479061522e-02
-2.000000000000000042e-02 8.271403051757257596e-02
-1.899999999999999953e-02 8.274706163614636845e-02
-1.799999999999999864e-02 8.276071652702535197e-02
-1.700000000000000122e-02 8.275721324936066714e-02
-1.600000000000000033e-02 8.274070300096927899e-02
-1.499999999999999944e-02 8.271257613613899884e-02
-1.400000000000000029e-02 8.267655249665606387e-02
-1.299999999999999940e-02 8.263643150938469739e-02
-1.200000000000000025e-02 8.259399148468581087e-02
-1.099999999999999936e-02 8.255071504771091528e-02
-1.000000000000000021e-02 8.250809083328732030e-02
-8.999999999999999320e-03 8.246792454854003085e-02
-8.000000000000000167e-03 8.243070381606106001e-02
-7.000000000000000146e-03 8.239696368463945986e-02
-6.000000000000000125e-03 8.236695681153274884e-02
-5.000000000000000104e-03 8.234142415428076511e-02
-4.000000000000000083e-03 8.232132025863284075e-02
-3.000000000000000062e-03 8.230572612417849654e-02
-2.000000000000000042e-03 8.229426643538639841e-02
-1.000000000000000021e-03 8.228720122072936960e-02
-0.000000000000000000e+00 8.228484849525179168e-02
1.000000000000000021e-03 8.228720122072936960e-02
2.000000000000000042e-03 8.229426643538639841e-02
3.000000000000000062e-03 8.230572612417849654e-02
4.000000000000000083e-03 8.232132025863284075e-02
5.000000000000000104e-03 8.234142415428076511e-02
6.000000000000000125e-03 8.236695681153274884e-02
7.000000000000000146e-03 8.239696368463945986e-02
8.000000000000000167e-03 8.243070381606106001e-02
8.999999999999999320e-03 8.246792454854003085e-02
1.000000000000000021e-02 8.250809083328732030e-02
1.099999999999999936e-02 8.255071504771091528e-02
1.200000000000000025e-02 8.259399148468581087e-02
1.299999999999999940e-02 8.263643150938469739e-02
1.400000000000000029e-02 8.267655249665606387e-02
1.499999999999999944e-02 8.271257613613899884e-02
1.600000000000000033e-02 8.274070300096927899e-02
1.700000000000000122e-02 8.275721324936066714e-02
1.799999999999999864e-02 8.276071652702535197e-02
1.899999999999999953e-02 8.274706163614636845e-02
2.000000000000000042e-02 8.271403051757257596e-02
2.100000000000000130e-02 8.265220848479061522e-02
2.199999999999999872e-02 8.255267836227496436e-02
2.299999999999999961e-02 8.241656931478501258e-02
2.400000000000000050e-02 8.223582171597872137e-02
2.500000000000000139e-02 8.200710608061881346e-02
2.599999999999999881e-02 8.171363418641139353e-02
2.699999999999999969e-02 8.133620263343824264e-02
2.800000000000000058e-02 8.087649273929294058e-02
2.900000000000000147e-02 8.032935100463108047e-02
2.999999999999999889e-02 7.968216809636642639e-02
3.099999999999999978e-02 7.892932794055718126e-02
3.200000000000000067e-02 7.800834939612190377e-02
3.300000000000000155e-02 7.695940584771598925e-02
3.400000000000000244e-02 7.575766095963790137e-02
3.500000000000000333e-02 7.440268476155338651e-02
3.599999999999999728e-02 7.289102909612908687e-02
3.699999999999999817e-02 7.116529246263432473e-02
3.799999999999999906e-02 6.926132587386436834e-02
3.899999999999999994e-02 6.720259985652013435e-02
4.000000000000000083e-02 6.497982940173191446e-02
4.100000000000000172e-02 6.260976355915565117e-02
4.200000000000000261e-02 6.008375749041559855e-02
4.299999999999999656e-02 5.744794292404831887e-02
4.399999999999999745e-02 5.473858553862848836e-02
4.499999999999999833e-02 5.198201823832610674e-02
4.599999999999999922e-02 4.920667733294784713e-02
4.700000000000000011e-02 4.645709241871277123e-02
4.800000000000000100e-02 4.376545583387854432e-02
4.900000000000000189e-02 4.116123072181263054e-02
5.000000000000000278e-02 3.866115707360681664e-02
5.099999999999999672e-02 3.627988437974298541e-02
5.199999999999999761e-02 3.404517699711450546e-02
5.299999999999999850e-02 3.197678193060977947e-02
5.399999999999999939e-02 3.004652426883562544e-02
5.500000000000000028e-02 2.825310428968577994e-02
5.600000000000000117e-02 2.659107897432144360e-02
5.700000000000000205e-02 2.506201520200941960e-02
5.800000000000000294e-02 2.367685063768476192e-02
5.899999999999999689e-02 2.239715611478843016e-02
5.999999999999999778e-02 2.121185662130217753e-02
6.099999999999999867e-02 2.011666584336956054e-02
6.199999999999999956e-02 1.911507997838034906e-02
6.300000000000000044e-02 1.820012305731271915e-02
6.400000000000000133e-02 1.735147043049206639e-02
6.500000000000000222e-02 1.656537215948582220e-02
6.600000000000000311e-02 1.583439083058922614e-02
6.700000000000000400e-02 1.515409949369496585e-02
6.800000000000000488e-02 1.453377007447882729e-02
6.900000000000000577e-02 1.395181574204261421e-02
7.000000000000000666e-02 1.340745756254236275e-02
7.099999999999999367e-02 1.289789145753767081e-02
7.199999999999999456e-02 1.242008921558942873e-02
7.299999999999999545e-02 1.197751127889518097e-02
7.399999999999999634e-02 1.156138454523132804e-02
7.499999999999999722e-02 1.116839607573890357e-02
7.599999999999999811e-02 1.079694959818581351e-02
7.699999999999999900e-02 1.044608982357747747e-02
7.799999999999999989e-02 1.011753343400165379e-02
7.900000000000000078e-02 9.806850754311655441e-03
8.000000000000000167e-02 9.511548772890397394e-03
8.100000000000000255e-02 9.230487513966030219e-03
8.200000000000000344e-02 8.962609036707454638e-03
8.300000000000000433e-02 8.709064663787012203e-03
8.400000000000000522e-02 8.468566252237240063e-03
8.500000000000000611e-02 8.238324356420970856e-03
8.599999999999999312e-02 8.017693487749593534e-03
8.699999999999999400e-02 7.806556584610483372e-03
8.799999999999999489e-02 7.604642590977285337e-03
8.899999999999999578e-02 7.412521637389932541e-03
8.999999999999999667e-02 7.227637388383633711e-03
9.099999999999999756e-02 7.049495273084438116e-03
9.199999999999999845e-02 6.878021391484552029e-03
9.299999999999999933e-02 6.713569274633524216e-03
9.400000000000000022e-02 6.555891759379072967e-03
9.500000000000000111e-02 6.403549234779625128e-03
9.600000000000000200e-02 6.256303421235385499e-03
9.700000000000000289e-02 6.114230388268036658e-03
9.800000000000000377e-02 5.976471562784506190e-03
9.900000000000000466e-02 5.844634591152611698e-03
1.000000000000000056e-01 5.716846405632915532e-03
1.010000000000000064e-01 5.592677670472829057e-03
1.019999999999999934e-01 5.472621581498034182e-03
1.029999999999999943e-01 5.356220551473633330e-03
1.039999999999999952e-01 5.243665392173314441e-03
1.049999999999999961e-01 5.132695626969972086e-03
1.059999999999999970e-01 5.028622110597411390e-03
1.069999999999999979e-01 4.924551054402101849e-03
1.079999999999999988e-01 4.821317000298537547e-03
1.089999999999999997e-01 4.727860024283996217e-03
1.100000000000000006e-01 4.634404593965238059e-03
1.110000000000000014e-01 4.540950804776244104e-03
1.120000000000000023e-01 4.447498760170529204e-03
1.130000000000000032e-01 4.362289833769384360e-03
1.140000000000000041e-01 4.279573125883195418e-03
1.150000000000000050e-01 4.196857307929018240e-03
1.160000000000000059e-01 4.114142433583736075e-03
1.170000000000000068e-01 4.032133868195142759e-03
1.179999999999999938e-01 3.958727835619827232e-03
1.189999999999999947e-01 3.885322212313443383e-03
1.199999999999999956e-01 3.811917021919720983e-03
1.209999999999999964e-01 3.738512289939209185e-03
1.219999999999999973e-01 3.667379842297057747e-03
1.229999999999999982e-01 3.601933032278540822e-03
1.239999999999999991e-01 3.536486374420407149e-03
1.250000000000000000e-01 3.471039877329634704e-03
1.260000000000000009e-01 3.405593550274792040e-03
1.270000000000000018e-01 3.342500091706035112e-03
1.280000000000000027e-01 3.284243208768548514e-03
1.290000000000000036e-01 3.225986350392535864e-03
1.300000000000000044e-01 3.167729517933103294e-03
1.310000000000000053e-01 3.109472712846917623e-03
1.320000000000000062e-01 3.050998819128165982e-03
1.330000000000000071e-01 2.999088845758314959e-03
1.340000000000000080e-01 2.947178874960387513e-03
1.350000000000000089e-01 2.895268906872719167e-03
1.360000000000000098e-01 2.843358941643750210e-03
1.370000000000000107e-01 2.791480783396391423e-03
1.380000000000000115e-01 2.744469514817945901e-03
1.390000000000000124e-01 2.697458291232384363e-03
1.400000000000000133e-01 2.650447115033837276e-03
1.409999999999999865e-01 2.603435988789360150e-03
1.419999999999999873e-01 2.557081514827880524e-03
1.429999999999999882e-01 2.514563772785974143e-03
1.439999999999999891e-01 2.472046159959700746e-03
1.449999999999999900e-01 2.429528683133021314e-03
1.459999999999999909e-01 2.387011349573214206e-03
1.469999999999999918e-01 2.345390287368019720e-03
1.479999999999999927e-01 2.306791674531241502e-03
1.489999999999999936e-01 2.268193300304687313e-03
1.499999999999999944e-01 2.229595177080698643e-03
1.509999999999999953e-01 2.190997318124777039e-03
1.519999999999999962e-01 2.153198320954135929e-03
1.529999999999999971e-01 2.118158710234933559e-03
1.539999999999999980e-01 2.083119463674351114e-03
1.549999999999999989e-01 2.048080599962826681e-03
1.559999999999999998e-01 2.013042139091890826e-03
1.570000000000000007e-01 1.978836795196039534e-03
1.580000000000000016e-01 1.946927559778124234e-03
1.590000000000000024e-01 1.915018821828763347e-03
1.600000000000000033e-01 1.883110606636320076e-03
1.610000000000000042e-01 1.851202941232254822e-03
1.620000000000000051e-01 1.820185030145078913e-03
1.630000000000000060e-01 1.791115106041455589e-03
1.640000000000000069e-01 1.762045815562030731e-03
1.650000000000000078e-01 1.732977190592405051e-03
1.660000000000000087e-01 1.703909265193291351e-03
1.670000000000000095e-01 1.675740373315091512e-03
1.680000000000000104e-01 1.649147396141887852e-03
1.690000000000000113e-01 1.622555190292789039e-03
1.700000000000000122e-01 1.595963794323575387e-03
1.710000000000000131e-01 1.569373249401962182e-03
1.719999999999999862e-01 1.544094184268439678e-03
1.729999999999999871e-01 1.519729360332697753e-03
1.739999999999999880e-01 1.495365444609206675e-03
1.749999999999999889e-01 1.471002482225572958e-03
1.759999999999999898e-01 1.446640521347563766e-03
1.769999999999999907e-01 1.423680939672744431e-03
1.779999999999999916e-01 1.401386463291236879e-03
1.789999999999999925e-01 1.379093026858511364e-03
1.799999999999999933e-01 1.356800681636406193e-03
1.809999999999999942e-01 1.334509482309383620e-03
1.819999999999999951e-01 1.313711516015979037e-03
1.829999999999999960e-01 1.293315036164283767e-03
1.839999999999999969e-01 1.272919722772340853e-03
1.849999999999999978e-01 1.252525632821768721e-03
1.859999999999999987e-01 1.232132827063260041e-03
1.869999999999999996e-01 1.212773982896605575e-03
1.880000000000000004e-01 1.194235936041157650e-03
1.890000000000000013e-01 1.175699158922117755e-03
1.900000000000000022e-01 1.157163712559773888e-03
1.910000000000000031e-01 1.138629661943221750e-03
1.920000000000000040e-01 1.121297822351590302e-03
1.930000000000000049e-01 1.104171664399539220e-03
1.940000000000000058e-01 1.087046906511895863e-03
1.950000000000000067e-01 1.069923615915230027e-03
1.960000000000000075e-01 1.052801864203782665e-03
1.970000000000000084e-01 1.036516379263216448e-03
1.980000000000000093e-01 1.020985476500017256e-03
1.990000000000000102e-01 1.005456042340971282e-03
2.000000000000000111e-01 9.899281459019816307e-04
2.010000000000000120e-01 9.744018606975589705e-04
2.020000000000000129e-01 9.445607688435939293e-04
2.030000000000000138e-01 9.329523276525497535e-04
2.039999999999999869e-01 9.213449210687342430e-04
2.049999999999999878e-01 9.097385886939855911e-04
2.059999999999999887e-01 8.981333721734371034e-04
2.069999999999999896e-01 8.865293153287514410e-04
2.079999999999999905e-01 8.749264643019051286e-04
2.089999999999999913e-01 8.633248677104882630e-04
2.099999999999999922e-01 8.517245768156294326e-04
2.109999999999999931e-01 8.401256457037402023e-04
2.119999999999999940e-01 8.285281314834278031e-04
2.129999999999999949e-01 8.169320944990754799e-04
2.139999999999999958e-01 8.053375985627419511e-04
2.149999999999999967e-01 7.937447112062500157e-04
2.159999999999999976e-01 7.821535039555311186e-04
2.169999999999999984e-01 7.705640526295446605e-04
2.179999999999999993e-01 7.589764376663820505e-04
2.190000000000000002e-01 7.473907444794639825e-04
2.200000000000000011e-01 7.358070638471173692e-04
2.210000000000000020e-01 7.242254923392267866e-04
2.220000000000000029e-01 7.126461327851337391e-04
2.230000000000000038e-01 7.010690947874891835e-04
2.240000000000000047e-01 6.894944952873985735e-04
2.250000000000000056e-01 6.779224591869117663e-04
2.260000000000000064e-01 6.663531200357421507e-04
2.270000000000000073e-01 6.547866207900389238e-04
2.280000000000000082e-01 6.432231146521699781e-04
2.290000000000000091e-01 6.316627660017425702e-04
2.300000000000000100e-01 6.094061339545913964e-04
2.310000000000000109e-01 6.033419608654322190e-04
2.320000000000000118e-01 5.972784526914631147e-04
2.330000000000000127e-01 5.912156298907973685e-04
2.340000000000000135e-01 5.851535137670598602e-04
2.349999999999999867e-01 5.790921265133915780e-04
2.359999999999999876e-01 5.730314912592214495e-04
2.369999999999999885e-01 5.669716321200144165e-04
2.379999999999999893e-01 5.609125742502116176e-04
2.389999999999999902e-01 5.548543438996092264e-04
2.399999999999999911e-01 5.487969684734352862e-04
2.409999999999999920e-01 5.427404765964116392e-04
2.419999999999999929e-01 5.366848981811094032e-04
2.429999999999999938e-01 5.306302645009387635e-04
2.439999999999999947e-01 5.245766082681393213e-04
2.449999999999999956e-01 5.185239637171786594e-04
2.459999999999999964e-01 5.124723666939942157e-04
2.469999999999999973e-01 5.064218547515633197e-04
2.479999999999999982e-01 5.003724672523297227e-04
2.489999999999999991e-01 4.943242454780612510e-04
2.500000000000000000e-01 4.882772327477760362e-04
2.510000000000000009e-01 4.822314745444321901e-04
2.520000000000000018e-01 4.761870186511486455e-04
2.530000000000000027e-01 4.701439152977966631e-04
2.540000000000000036e-01 4.641022173188949582e-04
2.550000000000000044e-01 4.580619803238291710e-04
2.560000000000000053e-01 4.520232628805311102e-04
2.570000000000000062e-01 4.459861267138651988e-04
2.580000000000000071e-01 4.399506369201100107e-04
2.590000000000000080e-01 4.339168621990685537e-04
2.600000000000000089e-01 4.278848751055134019e-04
2.610000000000000098e-01 4.218547523218584461e-04
2.620000000000000107e-01 4.158265749541663618e-04
2.630000000000000115e-01 4.098004288538380072e-04
2.640000000000000124e-01 4.037764049676089849e-04
2.650000000000000133e-01 3.977545997187765386e-04
2.660000000000000142e-01 3.917351154229373644e-04
2.670000000000000151e-01 3.857180607419107509e-04
2.680000000000000160e-01 3.797035511799686435e-04
2.690000000000000169e-01 3.736917096270110671e-04
2.700000000000000178e-01 3.676826669539072848e-04
2.710000000000000187e-01 3.616765626658960918e-04
2.720000000000000195e-01 3.556735456206974212e-04
2.730000000000000204e-01 3.637969111191727820e-04
2.740000000000000213e-01 3.610325974682960376e-04
2.750000000000000222e-01 3.582684944351943040e-04
2.760000000000000231e-01 3.555046069326241436e-04
2.770000000000000240e-01 3.527409400269282467e-04
2.780000000000000249e-01 3.499774989440679871e-04
2.790000000000000258e-01 3.472142890759422605e-04
2.800000000000000266e-01 3.444513159870077313e-04
2.810000000000000275e-01 3.416885854212188653e-04
2.819999999999999729e-01 3.389261033093033055e-04
2.829999999999999738e-01 3.361638757763927036e-04
2.839999999999999747e-01 3.334019091500319931e-04
2.849999999999999756e-01 3.306402099685837445e-04
2.859999999999999765e-01 3.278787849900549264e-04
2.869999999999999774e-01 3.251176412013701412e-04
2.879999999999999782e-01 3.223567858281158375e-04
2.889999999999999791e-01 3.195962263447855870e-04
2.899999999999999800e-01 3.168359704855552655e-04
2.909999999999999809e-01 3.140760262556226146e-04
2.919999999999999818e-01 3.113164019431423021e-04
2.929999999999999827e-01 3.085571061317959993e-04
2.939999999999999836e-01 3.057981477140359647e-04
2.949999999999999845e-01 3.030395359050450143e-04
2.959999999999999853e-01 3.002812802574569514e-04
2.969999999999999862e-01 2.975233906768884134e-04
2.979999999999999871e-01 2.947658774383324419e-04
2.989999999999999880e-01 2.920087512034706982e-04
2.999999999999999889e-01 2.892520230389642247e-04
3.009999999999999898e-01 2.864957044357893776e-04



==> data_fig_24c_nl.txt <==
-3.099999999999999978e-01 2.454342289433395418e-04
-3.089999999999999969e-01 2.471590999456720148e-04
-3.079999999999999960e-01 2.488844995167244765e-04
-3.069999999999999951e-01 2.518132433054902125e-04
-3.059999999999999942e-01 2.544287320669974734e-04
-3.049999999999999933e-01 2.570450237041864167e-04
-3.039999999999999925e-01 2.596620939483226136e-04
-3.029999999999999916e-01 2.622799194922199677e-04
-3.019999999999999907e-01 2.648984779434174924e-04
-3.009999999999999898e-01 2.675177477800472410e-04
-2.999999999999999889e-01 2.701377083092155258e-04
-2.989999999999999880e-01 2.727583396277309473e-04
-2.979999999999999871e-01 2.753796225850314015e-04
-2.969999999999999862e-01 2.780015387481661929e-04
-2.959999999999999853e-01 2.806240703687015768e-04
-2.949999999999999845e-01 2.832472003514309553e-04
-2.939999999999999836e-01 2.858709122247758325e-04
-2.929999999999999827e-01 2.884951901127699226e-04
-2.919999999999999818e-01 2.911200187085336011e-04
-2.909999999999999809e-01 2.937453832491443754e-04
-2.899999999999999800e-01 2.963712694918189689e-04
-2.889999999999999791e-01 2.989976636913307451e-04
-2.879999999999999782e-01 3.016245525785854931e-04
-2.869999999999999774e-01 3.042519233402899803e-04
-2.859999999999999765e-01 3.068797635996471369e-04
-2.849999999999999756e-01 3.095080613980208417e-04
-2.839999999999999747e-01 3.121368051775097029e-04
-2.829999999999999738e-01 3.147659837643838649e-04
-2.819999999999999729e-01 3.173955863533299234e-04
-2.810000000000000275e-01 3.200256024924626446e-04
-2.800000000000000266e-01 3.226560220690593032e-04
-2.790000000000000258e-01 3.252868352959753344e-04
-2.780000000000000249e-01 3.279180326987045434e-04
-2.770000000000000240e-01 3.305496051030501004e-04
-2.760000000000000231e-01 3.331815436233704882e-04
-2.750000000000000222e-01 3.358138396513723751e-04
-2.740000000000000213e-01 3.384464848454172919e-04
-2.730000000000000204e-01 3.410794711203194514e-04
-2.720000000000000195e-01 3.331988538791290692e-04
-2.710000000000000187e-01 3.389478897290550585e-04
-2.700000000000000178e-01 3.447016597351012309e-04
-2.690000000000000169e-01 3.504599307245076230e-04
-2.680000000000000160e-01 3.562224844246349056e-04
-2.670000000000000151e-01 3.619891163043871345e-04
-2.660000000000000142e-01 3.677596345208951367e-04
-2.650000000000000133e-01 3.735338589605940616e-04
-2.640000000000000124e-01 3.793116203650805009e-04
-2.630000000000000115e-01 3.850927595332223597e-04
-2.620000000000000107e-01 3.908771265919520682e-04
-2.610000000000000098e-01 3.966645803290092627e-04
-2.600000000000000089e-01 4.024549875816380560e-04
-2.590000000000000080e-01 4.082482226758900952e-04
-2.580000000000000071e-01 4.140441669117550017e-04
-2.570000000000000062e-01 4.198427080898449199e-04
-2.560000000000000053e-01 4.256437400758050185e-04
-2.550000000000000044e-01 4.314471623990168191e-04
-2.540000000000000036e-01 4.372528798825081153e-04
-2.530000000000000027e-01 4.430608023012981003e-04
-2.520000000000000018e-01 4.488708440666782360e-04
-2.510000000000000009e-01 4.546829239341782240e-04
-2.500000000000000000e-01 4.604969647331832224e-04
-2.489999999999999991e-01 4.663128931163654537e-04
-2.479999999999999982e-01 4.721306393272676344e-04
-2.469999999999999973e-01 4.779501369845327559e-04
-2.459999999999999964e-01 4.837713228814123894e-04
-2.449999999999999956e-01 4.895941367993181725e-04
-2.439999999999999947e-01 4.954185213342822414e-04
-2.429999999999999938e-01 5.012444217353077824e-04
-2.419999999999999929e-01 5.070717857536727368e-04
-2.409999999999999920e-01 5.129005635023361001e-04
-2.399999999999999911e-01 5.187307073246659765e-04
-2.389999999999999902e-01 5.245621716717876895e-04
-2.379999999999999893e-01 5.303949129878936242e-04
-2.369999999999999885e-01 5.362288896029266186e-04
-2.359999999999999876e-01 5.420640616320912281e-04
-2.349999999999999867e-01 5.479003908816918508e-04
-2.340000000000000135e-01 5.537378407608431084e-04
-2.330000000000000127e-01 5.595763761986304041e-04
-2.320000000000000118e-01 5.654159635663289331e-04
-2.310000000000000109e-01 5.712565706043382140e-04
-2.300000000000000100e-01 5.770981663534870392e-04
-2.290000000000000091e-01 5.986877856652752248e-04
-2.280000000000000082e-01 6.098738662111920011e-04
-2.270000000000000073e-01 6.210646281050110924e-04
-2.260000000000000064e-01 6.322598227724697626e-04
-2.250000000000000056e-01 6.434592188434055081e-04
-2.240000000000000047e-01 6.546626006960289167e-04
-2.230000000000000038e-01 6.658697671458296396e-04
-2.220000000000000029e-01 6.770805302627053157e-04
-2.210000000000000020e-01 6.882947143019785621e-04
-2.200000000000000011e-01 6.995121547367781937e-04
-2.190000000000000002e-01 7.107326973807866341e-04
-2.179999999999999993e-01 7.219561975917094306e-04
-2.169999999999999984e-01 7.331825195469555620e-04
-2.159999999999999976e-01 7.444115355840448317e-04
-2.149999999999999967e-01 7.556431255991149457e-04
-2.139999999999999958e-01 7.668771764976681617e-04
-2.129999999999999949e-01 7.781135816923535550e-04
-2.119999999999999940e-01 7.893522406431757428e-04
-2.109999999999999931e-01 8.005930584360153009e-04
-2.099999999999999922e-01 8.118359453958010410e-04
-2.089999999999999913e-01 8.230808167310710256e-04
-2.079999999999999905e-01 8.343275922069887931e-04
-2.069999999999999896e-01 8.455761958442107587e-04
-2.059999999999999887e-01 8.568265556412538045e-04
-2.049999999999999878e-01 8.680786033182550472e-04
-2.039999999999999869e-01 8.793322740802380277e-04
-2.030000000000000138e-01 8.905875063981658893e-04
-2.020000000000000129e-01 9.018442418062644177e-04
-2.010000000000000120e-01 9.308614988333575998e-04
-2.000000000000000111e-01 9.459362607327300885e-04
-1.990000000000000102e-01 9.610134059448396287e-04
-1.980000000000000093e-01 9.760928240287035807e-04
-1.970000000000000084e-01 9.911744112480428293e-04
-1.960000000000000075e-01 1.006991587305394254e-03
-1.950000000000000067e-01 1.023624272902025952e-03
-1.940000000000000058e-01 1.040259250059391571e-03
-1.930000000000000049e-01 1.056896410573723768e-03
-1.920000000000000040e-01 1.073535652935047853e-03
-1.910000000000000031e-01 1.090376001045136305e-03
-1.900000000000000022e-01 1.108388148874419167e-03
-1.890000000000000013e-01 1.126402391272090337e-03
-1.880000000000000004e-01 1.144418629326631734e-03
-1.869999999999999996e-01 1.162436770247892793e-03
-1.859999999999999987e-01 1.181255242069652062e-03
-1.849999999999999978e-01 1.201081722625360702e-03
-1.839999999999999969e-01 1.220910155265614782e-03
-1.829999999999999960e-01 1.240740446400875191e-03
-1.819999999999999951e-01 1.260572508322195268e-03
-1.809999999999999942e-01 1.280796326288303078e-03
-1.799999999999999933e-01 1.302475556903470591e-03
-1.789999999999999925e-01 1.324156557513935135e-03
-1.779999999999999916e-01 1.345839242577679448e-03
-1.769999999999999907e-01 1.367523531971470393e-03
-1.759999999999999898e-01 1.389856370560651902e-03
-1.749999999999999889e-01 1.413556009097099216e-03
-1.739999999999999880e-01 1.437257227020324142e-03
-1.729999999999999871e-01 1.460959947462944211e-03
-1.719999999999999862e-01 1.484664098461617888e-03
-1.710000000000000131e-01 1.509259422838767246e-03
-1.700000000000000122e-01 1.535132756623934546e-03
-1.690000000000000113e-01 1.561007469532638787e-03
-1.680000000000000104e-01 1.586883494103547877e-03
-1.670000000000000095e-01 1.612760767201564189e-03
-1.660000000000000087e-01 1.640173599764844971e-03
-1.650000000000000078e-01 1.668462338935401560e-03
-1.640000000000000069e-01 1.696752255009047021e-03
-1.630000000000000060e-01 1.725043290083774598e-03
-1.620000000000000051e-01 1.753335389992484016e-03
-1.610000000000000042e-01 1.783525075847817391e-03
-1.600000000000000033e-01 1.814581280442395441e-03
-1.590000000000000024e-01 1.845638461628160750e-03
-1.580000000000000016e-01 1.876696570920713663e-03
-1.570000000000000007e-01 1.907755562991538933e-03
-1.559999999999999998e-01 1.941050417507577709e-03
-1.549999999999999989e-01 1.975156297894819103e-03
-1.539999999999999980e-01 2.009262953086791720e-03
-1.529999999999999971e-01 2.043370344285835166e-03
-1.519999999999999962e-01 2.077478435241347527e-03
-1.509999999999999953e-01 2.114272406935437110e-03
-1.499999999999999944e-01 2.151843614783055698e-03
-1.489999999999999936e-01 2.189415399972533503e-03
-1.479999999999999927e-01 2.226987733282656968e-03
-1.469999999999999918e-01 2.264560587431083474e-03
-1.459999999999999909e-01 2.305074107433844645e-03
-1.449999999999999900e-01 2.346458958058460741e-03
-1.439999999999999891e-01 2.387844199324348337e-03
-1.429999999999999882e-01 2.429229811266188106e-03
-1.419999999999999873e-01 2.470615775256254382e-03
-1.409999999999999865e-01 2.515732395855328676e-03
-1.400000000000000133e-01 2.561486808444428127e-03
-1.390000000000000124e-01 2.607241444386203776e-03
-1.380000000000000115e-01 2.652996292124566204e-03
-1.370000000000000107e-01 2.698751340887065205e-03
-1.360000000000000098e-01 2.749235660688376885e-03
-1.350000000000000089e-01 2.799750029112991253e-03
-1.340000000000000080e-01 2.850264490741034971e-03
-1.330000000000000071e-01 2.900779040703342637e-03
-1.320000000000000062e-01 2.951293674464109361e-03
-1.310000000000000053e-01 3.008182460965672621e-03
-1.300000000000000044e-01 3.064858533490091679e-03
-1.290000000000000036e-01 3.121534615213387206e-03
-1.280000000000000027e-01 3.178210705643438969e-03
-1.270000000000000018e-01 3.234886804322610870e-03
-1.260000000000000009e-01 3.296255772400396352e-03
-1.250000000000000000e-01 3.359905216528451255e-03
-1.239999999999999991e-01 3.423554680219447269e-03
-1.229999999999999982e-01 3.487204162402181805e-03
-1.219999999999999973e-01 3.550853662082250218e-03
-1.209999999999999964e-01 3.620014318872448802e-03
-1.199999999999999956e-01 3.691374924303855547e-03
-1.189999999999999947e-01 3.762735684288039117e-03
-1.179999999999999938e-01 3.834096590195324415e-03
-1.170000000000000068e-01 3.905457634026744933e-03
-1.160000000000000059e-01 3.985148154014652583e-03
-1.150000000000000050e-01 4.065520011557812417e-03
-1.140000000000000041e-01 4.145892322149193586e-03
-1.130000000000000032e-01 4.226265059941487420e-03
-1.120000000000000023e-01 4.309049957084947445e-03
-1.110000000000000014e-01 4.399803117787520063e-03
-1.100000000000000006e-01 4.490557272588287935e-03
-1.089999999999999997e-01 4.581312362409069479e-03
-1.079999999999999988e-01 4.672068332761471730e-03
-1.069999999999999979e-01 4.772270880568488249e-03
-1.059999999999999970e-01 4.873279073191660524e-03
-1.049999999999999961e-01 4.974288794718818851e-03
-1.039999999999999952e-01 5.081955551775409197e-03
-1.029999999999999943e-01 5.191150616584276102e-03
-1.019999999999999934e-01 5.304055045434244268e-03
-1.010000000000000064e-01 5.420484013772834155e-03
-1.000000000000000056e-01 5.540877335420480929e-03
-9.900000000000000466e-02 5.664758769087542556e-03
-9.800000000000000377e-02 5.792541239134163002e-03
-9.700000000000000289e-02 5.926027735421783744e-03
-9.600000000000000200e-02 6.063668140966298019e-03
-9.500000000000000111e-02 6.206287948070476727e-03
-9.400000000000000022e-02 6.353812539856533957e-03
-9.299999999999999933e-02 6.506470171552207644e-03
-9.199999999999999845e-02 6.665643925115553349e-03
-9.099999999999999756e-02 6.831569520521029067e-03
-8.999999999999999667e-02 7.003904871993709043e-03
-8.899999999999999578e-02 7.182719524173953110e-03
-8.799999999999999489e-02 7.368487101752577671e-03
-8.699999999999999400e-02 7.563661154117082980e-03
-8.599999999999999312e-02 7.767691347855942147e-03
-8.500000000000000611e-02 7.980835370585486269e-03
-8.400000000000000522e-02 8.203203051604844587e-03
-8.300000000000000433e-02 8.435411943771108437e-03
-8.200000000000000344e-02 8.680135323876422490e-03
-8.100000000000000255e-02 8.938605743659710709e-03
-8.000000000000000167e-02 9.209714809470796737e-03
-7.900000000000000078e-02 9.494474188479221088e-03
-7.799999999999999989e-02 9.793974001795501677e-03
-7.699999999999999900e-02 1.011059994154954629e-02
-7.599999999999999811e-02 1.044859237998369689e-02
-7.499999999999999722e-02 1.080630218635799007e-02
-7.399999999999999634e-02 1.118464114700339594e-02
-7.299999999999999545e-02 1.158513543226589657e-02
-7.199999999999999456e-02 1.201095478285701783e-02
-7.099999999999999367e-02 1.247049640530135603e-02
-7.000000000000000666e-02 1.296044499712663452e-02
-6.900000000000000577e-02 1.348369968467917276e-02
-6.800000000000000488e-02 1.404294627900784867e-02
-6.700000000000000400e-02 1.463893320485880507e-02
-6.600000000000000311e-02 1.529234074068445449e-02
-6.500000000000000222e-02 1.599430317720195588e-02
-6.400000000000000133e-02 1.674908006214696418e-02
-6.300000000000000044e-02 1.756382471930737973e-02
-6.199999999999999956e-02 1.844216311603294814e-02
-6.099999999999999867e-02 1.940366547554427806e-02
-5.999999999999999778e-02 2.045512781924873486e-02
-5.899999999999999689e-02 2.159332098134859879e-02
-5.800000000000000294e-02 2.282248045567862593e-02
-5.700000000000000205e-02 2.415343575204971505e-02
-5.600000000000000117e-02 2.562370971529153579e-02
-5.500000000000000028e-02 2.722313219651416663e-02
-5.399999999999999939e-02 2.895070107601503684e-02
-5.299999999999999850e-02 3.081226260409696341e-02
-5.199999999999999761e-02 3.280972178265754990e-02
-5.099999999999999672e-02 3.497234969566352658e-02
-5.000000000000000278e-02 3.728189299951979729e-02
-4.900000000000000189e-02 3.971216852616021864e-02
-4.800000000000000100e-02 4.224992170434878347e-02
-4.700000000000000011e-02 4.487976949804908106e-02
-4.599999999999999922e-02 4.757398509481012422e-02
-4.499999999999999833e-02 5.030190163792031682e-02
-4.399999999999999745e-02 5.301732539280181594e-02
-4.299999999999999656e-02 5.569132403360440436e-02
-4.200000000000000261e-02 5.829679218197136858e-02
-4.100000000000000172e-02 6.079672965584653060e-02
-4.000000000000000083e-02 6.314461644278204777e-02
-3.899999999999999994e-02 6.534750505851150137e-02
-3.799999999999999906e-02 6.738866943212673544e-02
-3.699999999999999817e-02 6.927724525116403520e-02
-3.599999999999999728e-02 7.099037842672475951e-02
-3.500000000000000333e-02 7.249322915655287414e-02
-3.400000000000000244e-02 7.384256895504594242e-02
-3.300000000000000155e-02 7.504202523398521840e-02
-3.200000000000000067e-02 7.609233689432172432e-02
-3.099999999999999978e-02 7.701781558610255873e-02
-2.999999999999999889e-02 7.777973402913351819e-02
-2.900000000000000147e-02 7.843886572476374552e-02
-2.800000000000000058e-02 7.900076080080485619e-02
-2.699999999999999969e-02 7.947775401370393844e-02
-2.599999999999999881e-02 7.987480129965011943e-02
-2.500000000000000139e-02 8.019010955138969332e-02
-2.400000000000000050e-02 8.044222479130792858e-02
-2.299999999999999961e-02 8.064749047376468249e-02
-2.199999999999999872e-02 8.080901444252037991e-02
-2.100000000000000130e-02 8.093438879933659291e-02
-2.000000000000000042e-02 8.102241909236332362e-02
-1.899999999999999953e-02 8.108168941177362754e-02
-1.799999999999999864e-02 8.112109925989173520e-02
-1.700000000000000122e-02 8.114306107207802654e-02
-1.600000000000000033e-02 8.115124821594255078e-02
-1.499999999999999944e-02 8.114689975192861116e-02
-1.400000000000000029e-02 8.113353268070315483e-02
-1.299999999999999940e-02 8.111483347970387114e-02
-1.200000000000000025e-02 8.109262265473599074e-02
-1.099999999999999936e-02 8.106809390543429084e-02
-1.000000000000000021e-02 8.104262872477742408e-02
-8.999999999999999320e-03 8.101788426661783726e-02
-8.000000000000000167e-03 8.099452319445908655e-02
-7.000000000000000146e-03 8.097289849802814798e-02
-6.000000000000000125e-03 8.095376843828958058e-02
-5.000000000000000104e-03 8.093714457045185495e-02
-4.000000000000000083e-03 8.092398296157590765e-02
-3.000000000000000062e-03 8.091389506130532150e-02
-2.000000000000000042e-03 8.090659834310981458e-02
-1.000000000000000021e-03 8.090198745279492121e-02
-0.000000000000000000e+00 8.090065350405041544e-02
1.000000000000000021e-03 8.090198745279492121e-02
2.000000000000000042e-03 8.090659834310981458e-02
3.000000000000000062e-03 8.091389506130532150e-02
4.000000000000000083e-03 8.092398296157590765e-02
5.000000000000000104e-03 8.093714457045185495e-02
6.000000000000000125e-03 8.095376843828958058e-02
7.000000000000000146e-03 8.097289849802814798e-02
8.000000000000000167e-03 8.099452319445908655e-02
8.999999999999999320e-03 8.101788426661783726e-02
1.000000000000000021e-02 8.104262872477742408e-02
1.099999999999999936e-02 8.106809390543429084e-02
1.200000000000000025e-02 8.109262265473599074e-02
1.299999999999999940e-02 8.111483347970387114e-02
1.400000000000000029e-02 8.113353268070315483e-02
1.499999999999999944e-02 8.114689975192861116e-02
1.600000000000000033e-02 8.115124821594255078e-02
1.700000000000000122e-02 8.114306107207802654e-02
1.799999999999999864e-02 8.112109925989173520e-02
1.899999999999999953e-02 8.108168941177362754e-02
2.000000000000000042e-02 8.102241909236332362e-02
2.100000000000000130e-02 8.093438879933659291e-02
2.199999999999999872e-02 8.080901444252037991e-02
2.299999999999999961e-02 8.064749047376468249e-02
2.400000000000000050e-02 8.044222479130792858e-02
2.500000000000000139e-02 8.019010955138969332e-02
2.599999999999999881e-02 7.987480129965011943e-02
2.699999999999999969e-02 7.947775401370393844e-02
2.800000000000000058e-02 7.900076080080485619e-02
2.900000000000000147e-02 7.843886572476374552e-02
2.999999999999999889e-02 7.777973402913351819e-02
3.099999999999999978e-02 7.701781558610255873e-02
3.200000000000000067e-02 7.609233689432172432e-02
3.300000000000000155e-02 7.504202523398521840e-02
3.400000000000000244e-02 7.384256895504594242e-02
3.500000000000000333e-02 7.249322915655287414e-02
3.599999999999999728e-02 7.099037842672475951e-02
3.699999999999999817e-02 6.927724525116403520e-02
3.799999999999999906e-02 6.738866943212673544e-02
3.899999999999999994e-02 6.534750505851150137e-02
4.000000000000000083e-02 6.314461644278204777e-02
4.100000000000000172e-02 6.079672965584653060e-02
4.200000000000000261e-02 5.829679218197136858e-02
4.299999999999999656e-02 5.569132403360440436e-02
4.399999999999999745e-02 5.301732539280181594e-02
4.499999999999999833e-02 5.030190163792031682e-02
4.599999999999999922e-02 4.757398509481012422e-02
4.700000000000000011e-02 4.487976949804908106e-02
4.800000000000000100e-02 4.224992170434878347e-02
4.900000000000000189e-02 3.971216852616021864e-02
5.000000000000000278e-02 3.728189299951979729e-02
5.099999999999999672e-02 3.497234969566352658e-02
5.199999999999999761e-02 3.280972178265754990e-02
5.299999999999999850e-02 3.081226260409696341e-02
5.399999999999999939e-02 2.895070107601503684e-02
5.500000000000000028e-02 2.722313219651416663e-02
5.600000000000000117e-02 2.562370971529153579e-02
5.700000000000000205e-02 2.415343575204971505e-02
5.800000000000000294e-02 2.282248045567862593e-02
5.899999999999999689e-02 2.159332098134859879e-02
5.999999999999999778e-02 2.045512781924873486e-02
6.099999999999999867e-02 1.940366547554427806e-02
6.199999999999999956e-02 1.844216311603294814e-02
6.300000000000000044e-02 1.756382471930737973e-02
6.400000000000000133e-02 1.674908006214696418e-02
6.500000000000000222e-02 1.599430317720195588e-02
6.600000000000000311e-02 1.529234074068445449e-02
6.700000000000000400e-02 1.463893320485880507e-02
6.800000000000000488e-02 1.404294627900784867e-02
6.900000000000000577e-02 1.348369968467917276e-02
7.000000000000000666e-02 1.296044499712663452e-02
7.099999999999999367e-02 1.247049640530135603e-02
7.199999999999999456e-02 1.201095478285701783e-02
7.299999999999999545e-02 1.158513543226589657e-02
7.399999999999999634e-02 1.118464114700339594e-02
7.499999999999999722e-02 1.080630218635799007e-02
7.599999999999999811e-02 1.044859237998369689e-02
7.699999999999999900e-02 1.011059994154954629e-02
7.799999999999999989e-02 9.793974001795501677e-03
7.900000000000000078e-02 9.494474188479221088e-03
8.000000000000000167e-02 9.209714809470796737e-03
8.100000000000000255e-02 8.938605743659710709e-03
8.200000000000000344e-02 8.680135323876422490e-03
8.300000000000000433e-02 8.435411943771108437e-03
8.400000000000000522e-02 8.203203051604844587e-03
8.500000000000000611e-02 7.980835370585486269e-03
8.599999999999999312e-02 7.767691347855942147e-03
8.699999999999999400e-02 7.563661154117082980e-03
8.799999999999999489e-02 7.368487101752577671e-03
8.899999999999999578e-02 7.182719524173953110e-03
8.999999999999999667e-02 7.003904871993709043e-03
9.099999999999999756e-02 6.831569520521029067e-03
9.199999999999999845e-02 6.665643925115553349e-03
9.299999999999999933e-02 6.506470171552207644e-03
9.400000000000000022e-02 6.353812539856533957e-03
9.500000000000000111e-02 6.206287948070476727e-03
9.600000000000000200e-02 6.063668140966298019e-03
9.700000000000000289e-02 5.926027735421783744e-03
9.800000000000000377e-02 5.792541239134163002e-03
9.900000000000000466e-02 5.664758769087542556e-03
1.000000000000000056e-01 5.540877335420480929e-03
1.010000000000000064e-01 5.420484013772834155e-03
1.019999999999999934e-01 5.304055045434244268e-03
1.029999999999999943e-01 5.191150616584276102e-03
1.039999999999999952e-01 5.081955551775409197e-03
1.049999999999999961e-01 4.974288794718818851e-03
1.059999999999999970e-01 4.873279073191660524e-03
1.069999999999999979e-01 4.772270880568488249e-03
1.079999999999999988e-01 4.672068332761471730e-03
1.089999999999999997e-01 4.581312362409069479e-03
1.100000000000000006e-01 4.490557272588287935e-03
1.110000000000000014e-01 4.399803117787520063e-03
1.120000000000000023e-01 4.309049957084947445e-03
1.130000000000000032e-01 4.226265059941487420e-03
1.140000000000000041e-01 4.145892322149193586e-03
1.150000000000000050e-01 4.065520011557812417e-03
1.160000000000000059e-01 3.985148154014652583e-03
1.170000000000000068e-01 3.905457634026744933e-03
1.179999999999999938e-01 3.834096590195324415e-03
1.189999999999999947e-01 3.762735684288039117e-03
1.199999999999999956e-01 3.691374924303855547e-03
1.209999999999999964e-01 3.620014318872448802e-03
1.219999999999999973e-01 3.550853662082250218e-03
1.229999999999999982e-01 3.487204162402181805e-03
1.239999999999999991e-01 3.423554680219447269e-03
1.250000000000000000e-01 3.359905216528451255e-03
1.260000000000000009e-01 3.296255772400396352e-03
1.270000000000000018e-01 3.234886804322610870e-03
1.280000000000000027e-01 3.178210705643438969e-03
1.290000000000000036e-01 3.121534615213387206e-03
1.300000000000000044e-01 3.064858533490091679e-03
1.310000000000000053e-01 3.008182460965672621e-03
1.320000000000000062e-01 2.951293674464109361e-03
1.330000000000000071e-01 2.900779040703342637e-03
1.340000000000000080e-01 2.850264490741034971e-03
1.350000000000000089e-01 2.799750029112991253e-03
1.360000000000000098e-01 2.749235660688376885e-03
1.370000000000000107e-01 2.698751340887065205e-03
1.380000000000000115e-01 2.652996292124566204e-03
1.390000000000000124e-01 2.607241444386203776e-03
1.400000000000000133e-01 2.561486808444428127e-03
1.409999999999999865e-01 2.515732395855328676e-03
1.419999999999999873e-01 2.470615775256254382e-03
1.429999999999999882e-01 2.429229811266188106e-03
1.439999999999999891e-01 2.387844199324348337e-03
1.449999999999999900e-01 2.346458958058460741e-03
1.459999999999999909e-01 2.305074107433844645e-03
1.469999999999999918e-01 2.264560587431083474e-03
1.479999999999999927e-01 2.226987733282656968e-03
1.489999999999999936e-01 2.189415399972533503e-03
1.499999999999999944e-01 2.151843614783055698e-03
1.509999999999999953e-01 2.114272406935437110e-03
1.519999999999999962e-01 2.077478435241347527e-03
1.529999999999999971e-01 2.043370344285835166e-03
1.539999999999999980e-01 2.009262953086791720e-03
1.549999999999999989e-01 1.975156297894819103e-03
1.559999999999999998e-01 1.941050417507577709e-03
1.570000000000000007e-01 1.907755562991538933e-03
1.580000000000000016e-01 1.876696570920713663e-03
1.590000000000000024e-01 1.845638461628160750e-03
1.600000000000000033e-01 1.814581280442395441e-03
1.610000000000000042e-01 1.783525075847817391e-03
1.620000000000000051e-01 1.753335389992484016e-03
1.630000000000000060e-01 1.725043290083774598e-03
1.640000000000000069e-01 1.696752255009047021e-03
1.650000000000000078e-01 1.668462338935401560e-03
1.660000000000000087e-01 1.640173599764844971e-03
1.670000000000000095e-01 1.612760767201564189e-03
1.680000000000000104e-01 1.586883494103547877e-03
1.690000000000000113e-01 1.561007469532638787e-03
1.700000000000000122e-01 1.535132756623934546e-03
1.710000000000000131e-01 1.509259422838767246e-03
1.719999999999999862e-01 1.484664098461617888e-03
1.729999999999999871e-01 1.460959947462944211e-03
1.739999999999999880e-01 1.437257227020324142e-03
1.749999999999999889e-01 1.413556009097099216e-03
1.759999999999999898e-01 1.389856370560651902e-03
1.769999999999999907e-01 1.367523531971470393e-03
1.779999999999999916e-01 1.345839242577679448e-03
1.789999999999999925e-01 1.324156557513935135e-03
1.799999999999999933e-01 1.302475556903470591e-03
1.809999999999999942e-01 1.280796326288303078e-03
1.819999999999999951e-01 1.260572508322195268e-03
1.829999999999999960e-01 1.240740446400875191e-03
1.839999999999999969e-01 1.220910155265614782e-03
1.849999999999999978e-01 1.201081722625360702e-03
1.859999999999999987e-01 1.181255242069652062e-03
1.869999999999999996e-01 1.162436770247892793e-03
1.880000000000000004e-01 1.144418629326631734e-03
1.890000000000000013e-01 1.126402391272090337e-03
1.900000000000000022e-01 1.108388148874419167e-03
1.910000000000000031e-01 1.090376001045136305e-03
1.920000000000000040e-01 1.073535652935047853e-03
1.930000000000000049e-01 1.056896410573723768e-03
1.940000000000000058e-01 1.040259250059391571e-03
1.950000000000000067e-01 1.023624272902025952e-03
1.960000000000000075e-01 1.006991587305394254e-03
1.970000000000000084e-01 9.911744112480428293e-04
1.980000000000000093e-01 9.760928240287035807e-04
1.990000000000000102e-01 9.610134059448396287e-04
2.000000000000000111e-01 9.459362607327300885e-04
2.010000000000000120e-01 9.308614988333575998e-04
2.020000000000000129e-01 9.018442418062644177e-04
2.030000000000000138e-01 8.905875063981658893e-04
2.039999999999999869e-01 8.793322740802380277e-04
2.049999999999999878e-01 8.680786033182550472e-04
2.059999999999999887e-01 8.568265556412538045e-04
2.069999999999999896e-01 8.455761958442107587e-04
2.079999999999999905e-01 8.343275922069887931e-04
2.089999999999999913e-01 8.230808167310710256e-04
2.099999999999999922e-01 8.118359453958010410e-04
2.109999999999999931e-01 8.005930584360153009e-04
2.119999999999999940e-01 7.893522406431757428e-04
2.129999999999999949e-01 7.781135816923535550e-04
2.139999999999999958e-01 7.668771764976681617e-04
2.149999999999999967e-01 7.556431255991149457e-04
2.159999999999999976e-01 7.444115355840448317e-04
2.169999999999999984e-01 7.331825195469555620e-04
2.179999999999999993e-01 7.219561975917094306e-04
2.190000000000000002e-01 7.107326973807866341e-04
2.200000000000000011e-01 6.995121547367781937e-04
2.210000000000000020e-01 6.882947143019785621e-04
2.220000000000000029e-01 6.770805302627053157e-04
2.230000000000000038e-01 6.658697671458296396e-04
2.240000000000000047e-01 6.546626006960289167e-04
2.250000000000000056e-01 6.434592188434055081e-04
2.260000000000000064e-01 6.322598227724697626e-04
2.270000000000000073e-01 6.210646281050110924e-04
2.280000000000000082e-01 6.098738662111920011e-04
2.290000000000000091e-01 5.986877856652752248e-04
2.300000000000000100e-01 5.770981663534870392e-04
2.310000000000000109e-01 5.712565706043382140e-04
2.320000000000000118e-01 5.654159635663289331e-04
2.330000000000000127e-01 5.595763761986304041e-04
2.340000000000000135e-01 5.537378407608431084e-04
2.349999999999999867e-01 5.479003908816918508e-04
2.359999999999999876e-01 5.420640616320912281e-04
2.369999999999999885e-01 5.362288896029266186e-04
2.379999999999999893e-01 5.303949129878936242e-04
2.389999999999999902e-01 5.245621716717876895e-04
2.399999999999999911e-01 5.187307073246659765e-04
2.409999999999999920e-01 5.129005635023361001e-04
2.419999999999999929e-01 5.070717857536727368e-04
2.429999999999999938e-01 5.012444217353077824e-04
2.439999999999999947e-01 4.954185213342822414e-04
2.449999999999999956e-01 4.895941367993181725e-04
2.459999999999999964e-01 4.837713228814123894e-04
2.469999999999999973e-01 4.779501369845327559e-04
2.479999999999999982e-01 4.721306393272676344e-04
2.489999999999999991e-01 4.663128931163654537e-04
2.500000000000000000e-01 4.604969647331832224e-04
2.510000000000000009e-01 4.546829239341782240e-04
2.520000000000000018e-01 4.488708440666782360e-04
2.530000000000000027e-01 4.430608023012981003e-04
2.540000000000000036e-01 4.372528798825081153e-04
2.550000000000000044e-01 4.314471623990168191e-04
2.560000000000000053e-01 4.256437400758050185e-04
2.570000000000000062e-01 4.198427080898449199e-04
2.580000000000000071e-01 4.140441669117550017e-04
2.590000000000000080e-01 4.082482226758900952e-04
2.600000000000000089e-01 4.024549875816380560e-04
2.610000000000000098e-01 3.966645803290092627e-04
2.620000000000000107e-01 3.908771265919520682e-04
2.630000000000000115e-01 3.850927595332223597e-04
2.640000000000000124e-01 3.793116203650805009e-04
2.650000000000000133e-01 3.735338589605940616e-04
2.660000000000000142e-01 3.677596345208951367e-04
2.670000000000000151e-01 3.619891163043871345e-04
2.680000000000000160e-01 3.562224844246349056e-04
2.690000000000000169e-01 3.504599307245076230e-04
2.700000000000000178e-01 3.447016597351012309e-04
2.710000000000000187e-01 3.389478897290550585e-04
2.720000000000000195e-01 3.331988538791290692e-04
2.730000000000000204e-01 3.410794711203194514e-04
2.740000000000000213e-01 3.384464848454172919e-04
2.750000000000000222e-01 3.358138396513723751e-04
2.760000000000000231e-01 3.331815436233704882e-04
2.770000000000000240e-01 3.305496051030501004e-04
2.780000000000000249e-01 3.279180326987045434e-04
2.790000000000000258e-01 3.252868352959753344e-04
2.800000000000000266e-01 3.226560220690593032e-04
2.810000000000000275e-01 3.200256024924626446e-04
2.819999999999999729e-01 3.173955863533299234e-04
2.829999999999999738e-01 3.147659837643838649e-04
2.839999999999999747e-01 3.121368051775097029e-04
2.849999999999999756e-01 3.095080613980208417e-04
2.859999999999999765e-01 3.068797635996471369e-04
2.869999999999999774e-01 3.042519233402899803e-04
2.879999999999999782e-01 3.016245525785854931e-04
2.889999999999999791e-01 2.989976636913307451e-04
2.899999999999999800e-01 2.963712694918189689e-04
2.909999999999999809e-01 2.937453832491443754e-04
2.919999999999999818e-01 2.911200187085336011e-04
2.929999999999999827e-01 2.884951901127699226e-04
2.939999999999999836e-01 2.858709122247758325e-04
2.949999999999999845e-01 2.832472003514309553e-04
2.959999999999999853e-01 2.806240703687015768e-04
2.969999999999999862e-01 2.780015387481661929e-04
2.979999999999999871e-01 2.753796225850314015e-04
2.989999999999999880e-01 2.727583396277309473e-04
2.999999999999999889e-01 2.701377083092155258e-04
3.009999999999999898e-01 2.675177477800472410e-04

==> data_fig_24d_lin.txt <==
-3.009999999999999898e-01 1.816677091647121635e-04
-2.999999999999999889e-01 1.832574428300194635e-04
-2.989999999999999880e-01 1.848517919202064496e-04
-2.979999999999999871e-01 1.864506380350970378e-04
-2.969999999999999862e-01 1.880538664727430663e-04
-2.959999999999999853e-01 1.896613661004048869e-04
-2.949999999999999845e-01 1.912730292301175090e-04
-2.939999999999999836e-01 1.928887514987045473e-04
-2.929999999999999827e-01 1.945084317521033094e-04
-2.919999999999999818e-01 1.961319719338646859e-04
-2.909999999999999809e-01 1.977592769776931835e-04
-2.899999999999999800e-01 1.993902547038939354e-04
-2.889999999999999791e-01 2.010248157195957980e-04
-2.879999999999999782e-01 2.026628733226222459e-04
-2.869999999999999774e-01 2.043043434088836195e-04
-2.859999999999999765e-01 2.059491443831677781e-04
-2.849999999999999756e-01 2.075971970732090003e-04
-2.839999999999999747e-01 2.092484246469174150e-04
-2.829999999999999738e-01 2.109027525326557183e-04
-2.819999999999999729e-01 2.125601083424511785e-04
-2.810000000000000275e-01 2.142204217980362422e-04
-2.800000000000000266e-01 2.158836246596128198e-04
-2.790000000000000258e-01 2.175496506572388220e-04
-2.780000000000000249e-01 2.192184354247396136e-04
-2.770000000000000240e-01 2.208899164360493539e-04
-2.760000000000000231e-01 2.225640329438901481e-04
-2.750000000000000222e-01 2.242407259207015687e-04
-2.740000000000000213e-01 2.259199380017342176e-04
-2.730000000000000204e-01 2.276016134302252000e-04
-2.720000000000000195e-01 2.228108716870413853e-04
-2.710000000000000187e-01 2.263862705555180635e-04
-2.700000000000000178e-01 2.299916314674715207e-04
-2.690000000000000169e-01 2.336255672845723446e-04
-2.680000000000000160e-01 2.372867651765333185e-04
-2.670000000000000151e-01 2.409739825412367785e-04
-2.660000000000000142e-01 2.446860431053666423e-04
-2.650000000000000133e-01 2.484218332077001807e-04
-2.640000000000000124e-01 2.521802982647998632e-04
-2.630000000000000115e-01 2.559604394169312362e-04
-2.620000000000000107e-01 2.597613103505400350e-04
-2.610000000000000098e-01 2.635820142924906375e-04
-2.600000000000000089e-01 2.674217011704169210e-04
-2.590000000000000080e-01 2.712795649329467523e-04
-2.580000000000000071e-01 2.751548410231483151e-04
-2.570000000000000062e-01 2.790468039983169495e-04
-2.560000000000000053e-01 2.829547652891046313e-04
-2.550000000000000044e-01 2.868780710909870604e-04
-2.540000000000000036e-01 2.908161003811421483e-04
-2.530000000000000027e-01 2.947682630539450485e-04
-2.520000000000000018e-01 2.987339981684723300e-04
-2.510000000000000009e-01 3.027127723016294521e-04
-2.500000000000000000e-01 3.067040780007518363e-04
-2.489999999999999991e-01 3.107074323298053293e-04
-2.479999999999999982e-01 3.147223755035630038e-04
-2.469999999999999973e-01 3.187484696044310165e-04
-2.459999999999999964e-01 3.227852973768542276e-04
-2.449999999999999956e-01 3.268324610945145571e-04
-2.439999999999999947e-01 3.308895814958014983e-04
-2.429999999999999938e-01 3.349562967832847658e-04
-2.419999999999999929e-01 3.390322616831814334e-04
-2.409999999999999920e-01 3.431171465610402560e-04
-2.399999999999999911e-01 3.472106365901017904e-04
-2.389999999999999902e-01 3.513124309690065757e-04
-2.379999999999999893e-01 3.554222421857392228e-04
-2.369999999999999885e-01 3.595397953248843210e-04
-2.359999999999999876e-01 3.636648274154608874e-04
-2.349999999999999867e-01 3.677970868167804381e-04
-2.340000000000000135e-01 3.719363326399284173e-04
-2.330000000000000127e-01 3.760823342026382962e-04
-2.320000000000000118e-01 3.802348705154568300e-04
-2.310000000000000109e-01 3.843937297972530834e-04
-2.300000000000000100e-01 3.885587090182345341e-04
-2.290000000000000091e-01 4.045812501302868116e-04
-2.280000000000000082e-01 4.127593097502194074e-04
-2.270000000000000073e-01 4.209658248055629659e-04
-2.260000000000000064e-01 4.291991630504837676e-04
-2.250000000000000056e-01 4.374578099800044374e-04
-2.240000000000000047e-01 4.457403588436052461e-04
-2.230000000000000038e-01 4.540455016094838018e-04
-2.220000000000000029e-01 4.623720207818027761e-04
-2.210000000000000020e-01 4.707187819836232152e-04
-2.200000000000000011e-01 4.790847272275557990e-04
-2.190000000000000002e-01 4.874688688044759148e-04
-2.179999999999999993e-01 4.958702837281010528e-04
-2.169999999999999984e-01 5.042881086798671692e-04
-2.159999999999999976e-01 5.127215354044587772e-04
-2.149999999999999967e-01 5.211698065116121981e-04
-2.139999999999999958e-01 5.296322116445101183e-04
-2.129999999999999949e-01 5.381080839792477420e-04
-2.119999999999999940e-01 5.465967970235803769e-04
-2.109999999999999931e-01 5.550977616864575604e-04
-2.099999999999999922e-01 5.636104235927960181e-04
-2.089999999999999913e-01 5.721342606205686047e-04
-2.079999999999999905e-01 5.806687806396144784e-04
-2.069999999999999896e-01 5.892135194336653491e-04
-2.059999999999999887e-01 5.977680387889390068e-04
-2.049999999999999878e-01 6.063319247342993266e-04
-2.039999999999999869e-01 6.149047859194817223e-04
-2.030000000000000138e-01 6.234862521191829798e-04
-2.020000000000000129e-01 6.320759728520180826e-04
-2.010000000000000120e-01 6.544534494636658744e-04
-2.000000000000000111e-01 6.660284906846432405e-04
-1.990000000000000102e-01 6.776171208047001605e-04
-1.980000000000000093e-01 6.892186543665624688e-04
-1.970000000000000084e-01 7.008324505623819744e-04
-1.960000000000000075e-01 7.130224637469256312e-04
-1.950000000000000067e-01 7.258577387437294918e-04
-1.940000000000000058e-01 7.387061490483788889e-04
-1.930000000000000049e-01 7.515670209974047384e-04
-1.920000000000000040e-01 7.644397256299822118e-04
-1.910000000000000031e-01 7.774784944295095538e-04
-1.900000000000000022e-01 7.914333430599466849e-04
-1.890000000000000013e-01 8.054002911919548331e-04
-1.880000000000000004e-01 8.193787200894977422e-04
-1.869999999999999996e-01 8.333680520378116893e-04
-1.859999999999999987e-01 8.479869436926462797e-04
-1.849999999999999978e-01 8.633955294724701907e-04
-1.839999999999999969e-01 8.788156213594726851e-04
-1.829999999999999960e-01 8.942466241313756130e-04
-1.819999999999999951e-01 9.096879825455673205e-04
-1.809999999999999942e-01 9.254415511796146906e-04
-1.799999999999999933e-01 9.423293900577005451e-04
-1.789999999999999925e-01 9.592279495979565791e-04
-1.779999999999999916e-01 9.761366730227264777e-04
-1.769999999999999907e-01 9.930550411515212759e-04
-1.759999999999999898e-01 1.010483600445430093e-03
-1.749999999999999889e-01 1.028975644892677569e-03
-1.739999999999999880e-01 1.047477618568553800e-03
-1.729999999999999871e-01 1.065989004459427444e-03
-1.719999999999999862e-01 1.084509320596812546e-03
-1.710000000000000131e-01 1.103725718157614819e-03
-1.700000000000000122e-01 1.123933354952637948e-03
-1.690000000000000113e-01 1.144150106801395013e-03
-1.680000000000000104e-01 1.164375498916992184e-03
-1.670000000000000095e-01 1.184609088741406463e-03
-1.660000000000000087e-01 1.206032223055072787e-03
-1.650000000000000078e-01 1.228132640421240396e-03
-1.640000000000000069e-01 1.250241390377016763e-03
-1.630000000000000060e-01 1.272358038556202194e-03
-1.620000000000000051e-01 1.294482180127728933e-03
-1.610000000000000042e-01 1.318068631733938312e-03
-1.600000000000000033e-01 1.342320701942778787e-03
-1.590000000000000024e-01 1.366580389353753066e-03
-1.580000000000000016e-01 1.390847295380509942e-03
-1.570000000000000007e-01 1.415121048662348977e-03
-1.559999999999999998e-01 1.441106586715199152e-03
-1.549999999999999989e-01 1.467711064385630090e-03
-1.539999999999999980e-01 1.494322435999067547e-03
-1.529999999999999971e-01 1.520940339692684494e-03
-1.519999999999999962e-01 1.547564438413771620e-03
-1.509999999999999953e-01 1.576230909215295796e-03
-1.499999999999999944e-01 1.605485294440349734e-03
-1.489999999999999936e-01 1.634745874397444589e-03
-1.479999999999999927e-01 1.664012322295550794e-03
-1.469999999999999918e-01 1.693284333873113163e-03
-1.459999999999999909e-01 1.724776888969156013e-03
-1.449999999999999900e-01 1.756920895882413533e-03
-1.439999999999999891e-01 1.789070381146953435e-03
-1.429999999999999882e-01 1.821225054640213028e-03
-1.419999999999999873e-01 1.853384646327925663e-03
-1.409999999999999865e-01 1.888335281119751493e-03
-1.400000000000000133e-01 1.923757086315097111e-03
-1.390000000000000124e-01 1.959183667733364453e-03
-1.380000000000000115e-01 1.994614770881441169e-03
-1.370000000000000107e-01 2.030050159001828454e-03
-1.360000000000000098e-01 2.068989977976331239e-03
-1.350000000000000089e-01 2.107945588274936968e-03
-1.340000000000000080e-01 2.146905253608223131e-03
-1.330000000000000071e-01 2.185868757152396868e-03
-1.320000000000000062e-01 2.224835897251948181e-03
-1.310000000000000053e-01 2.268483157519389851e-03
-1.300000000000000044e-01 2.311958228716888119e-03
-1.290000000000000036e-01 2.355436678491288141e-03
-1.280000000000000027e-01 2.398918323140695509e-03
-1.270000000000000018e-01 2.442402992031827112e-03
-1.260000000000000009e-01 2.489296143510831040e-03
-1.250000000000000000e-01 2.537825498141358087e-03
-1.239999999999999991e-01 2.586357536580262493e-03
-1.229999999999999982e-01 2.634892110528469847e-03
-1.219999999999999973e-01 2.683429082408433138e-03
-1.209999999999999964e-01 2.735919989778775718e-03
-1.199999999999999956e-01 2.789970019575672370e-03
-1.189999999999999947e-01 2.844022043498948236e-03
-1.179999999999999938e-01 2.898075949971232277e-03
-1.170000000000000068e-01 2.952131635583389070e-03
-1.160000000000000059e-01 3.012089498367445314e-03
-1.150000000000000050e-01 3.072515342440693912e-03
-1.140000000000000041e-01 3.132942535829109486e-03
-1.130000000000000032e-01 3.193371001934652061e-03
-1.120000000000000023e-01 3.255505713701884168e-03
-1.110000000000000014e-01 3.323197235964605450e-03
-1.100000000000000006e-01 3.390889595682375184e-03
-1.089999999999999997e-01 3.458582743682472350e-03
-1.079999999999999988e-01 3.526276634567455937e-03
-1.069999999999999979e-01 3.600534513315949928e-03
-1.059999999999999970e-01 3.675340214824420002e-03
-1.049999999999999961e-01 3.750146328542564456e-03
-1.039999999999999952e-01 3.829548618815388581e-03
-1.029999999999999943e-01 3.909999208834697738e-03
-1.019999999999999934e-01 3.992999646167390976e-03
-1.010000000000000064e-01 4.078419403401540265e-03
-1.000000000000000056e-01 4.166555805876767833e-03
-9.900000000000000466e-02 4.257079709121266466e-03
-9.800000000000000377e-02 4.350271323461189429e-03
-9.700000000000000289e-02 4.447358806051194755e-03
-9.600000000000000200e-02 4.547280098910238405e-03
-9.500000000000000111e-02 4.650596233090422728e-03
-9.400000000000000022e-02 4.757254255104858068e-03
-9.299999999999999933e-02 4.867408540302370704e-03
-9.199999999999999845e-02 4.981999758990808547e-03
-9.099999999999999756e-02 5.101187848549812096e-03
-8.999999999999999667e-02 5.224739949385956948e-03
-8.899999999999999578e-02 5.352704622862469730e-03
-8.799999999999999489e-02 5.485405432367026352e-03
-8.699999999999999400e-02 5.624519353139299620e-03
-8.599999999999999312e-02 5.769676636967406395e-03
-8.500000000000000611e-02 5.921060084972591155e-03
-8.400000000000000522e-02 6.078751161018837446e-03
-8.300000000000000433e-02 6.243180659748112996e-03
-8.200000000000000344e-02 6.416195765249651378e-03
-8.100000000000000255e-02 6.598662169073735845e-03
-8.000000000000000167e-02 6.789839377337274044e-03
-7.900000000000000078e-02 6.990443628433310429e-03
-7.799999999999999989e-02 7.201253573541933906e-03
-7.699999999999999900e-02 7.423955782805913284e-03
-7.599999999999999811e-02 7.661545496544089340e-03
-7.499999999999999722e-02 7.912935651380986757e-03
-7.399999999999999634e-02 8.178814200928117423e-03
-7.299999999999999545e-02 8.460307444541617303e-03
-7.199999999999999456e-02 8.759727854087986237e-03
-7.099999999999999367e-02 9.083143866420249901e-03
-7.000000000000000666e-02 9.428331362510479832e-03
-6.900000000000000577e-02 9.797499620168266879e-03
-6.800000000000000488e-02 1.019271828950233175e-02
-6.700000000000000400e-02 1.061465522337216687e-02
-6.600000000000000311e-02 1.107874127410458757e-02
-6.500000000000000222e-02 1.157875456159642574e-02
-6.400000000000000133e-02 1.211816184183033343e-02
-6.300000000000000044e-02 1.270263414659562363e-02
-6.199999999999999956e-02 1.333527833316672413e-02
-6.099999999999999867e-02 1.403169735519525611e-02
-5.999999999999999778e-02 1.479788082320260788e-02
-5.899999999999999689e-02 1.563225596883692503e-02
-5.800000000000000294e-02 1.653893220942866810e-02
-5.700000000000000205e-02 1.752739658544283027e-02
-5.600000000000000117e-02 1.863010424176413798e-02
-5.500000000000000028e-02 1.984078659638678979e-02
-5.399999999999999939e-02 2.116082010191341553e-02
-5.299999999999999850e-02 2.259757618101627605e-02
-5.199999999999999761e-02 2.415503334518974074e-02
-5.099999999999999672e-02 2.586495389860966540e-02
-5.000000000000000278e-02 2.771576227684189458e-02
-4.900000000000000189e-02 2.968801688138759942e-02
-4.800000000000000100e-02 3.177424674815775701e-02
-4.700000000000000011e-02 3.396482388869084129e-02
-4.599999999999999922e-02 3.624027695272184768e-02
-4.499999999999999833e-02 3.857839421405425545e-02
-4.399999999999999745e-02 4.093044596100691573e-02
-4.299999999999999656e-02 4.326945901207282508e-02
-4.200000000000000261e-02 4.556781529214228715e-02
-4.100000000000000172e-02 4.779034423426776340e-02
-4.000000000000000083e-02 4.989425741890361754e-02
-3.899999999999999994e-02 5.187947222777227613e-02
-3.799999999999999906e-02 5.373048901606065214e-02
-3.699999999999999817e-02 5.545425852994106952e-02
-3.599999999999999728e-02 5.703160527212564751e-02
-3.500000000000000333e-02 5.843542060893201773e-02
-3.400000000000000244e-02 5.971225758860446153e-02
-3.300000000000000155e-02 6.086591995379923153e-02
-3.200000000000000067e-02 6.189643819547823583e-02
-3.099999999999999978e-02 6.282481313183961580e-02
-2.999999999999999889e-02 6.361590059985092194e-02
-2.900000000000000147e-02 6.432060821013264873e-02
-2.800000000000000058e-02 6.494201897631947384e-02
-2.699999999999999969e-02 6.548905179501911256e-02
-2.599999999999999881e-02 6.596506318574300864e-02
-2.500000000000000139e-02 6.636634015363060413e-02
-2.400000000000000050e-02 6.670853250118986832e-02
-2.299999999999999961e-02 6.700502880042845388e-02
-2.199999999999999872e-02 6.725773889172542708e-02
-2.100000000000000130e-02 6.747406484823396944e-02
-2.000000000000000042e-02 6.765015933610150911e-02
-1.899999999999999953e-02 6.779357191803700444e-02
-1.799999999999999864e-02 6.791423755654188432e-02
-1.700000000000000122e-02 6.801223886495043336e-02
-1.600000000000000033e-02 6.809240649610477647e-02
-1.499999999999999944e-02 6.815365951145159473e-02
-1.400000000000000029e-02 6.819940112446104541e-02
-1.299999999999999940e-02 6.823432864248103746e-02
-1.200000000000000025e-02 6.825998207313392629e-02
-1.099999999999999936e-02 6.827791714169706427e-02
-1.000000000000000021e-02 6.828981720281575296e-02
-8.999999999999999320e-03 6.829485371834859153e-02
-8.000000000000000167e-03 6.829691436658262560e-02
-7.000000000000000146e-03 6.829679997721435636e-02
-6.000000000000000125e-03 6.829441447369793972e-02
-5.000000000000000104e-03 6.829147372190184917e-02
-4.000000000000000083e-03 6.828808340702860469e-02
-3.000000000000000062e-03 6.828483940186970413e-02
-2.000000000000000042e-03 6.828205122118560788e-02
-1.000000000000000021e-03 6.828038066586966659e-02
-0.000000000000000000e+00 6.827952076135444803e-02
1.000000000000000021e-03 6.828038066586966659e-02
2.000000000000000042e-03 6.828205122118560788e-02
3.000000000000000062e-03 6.828483940186970413e-02
4.000000000000000083e-03 6.828808340702860469e-02
5.000000000000000104e-03 6.829147372190184917e-02
6.000000000000000125e-03 6.829441447369793972e-02
7.000000000000000146e-03 6.829679997721435636e-02
8.000000000000000167e-03 6.829691436658262560e-02
8.999999999999999320e-03 6.829485371834859153e-02
1.000000000000000021e-02 6.828981720281575296e-02
1.099999999999999936e-02 6.827791714169706427e-02
1.200000000000000025e-02 6.825998207313392629e-02
1.299999999999999940e-02 6.823432864248103746e-02
1.400000000000000029e-02 6.819940112446104541e-02
1.499999999999999944e-02 6.815365951145159473e-02
1.600000000000000033e-02 6.809240649610477647e-02
1.700000000000000122e-02 6.801223886495043336e-02
1.799999999999999864e-02 6.791423755654188432e-02
1.899999999999999953e-02 6.779357191803700444e-02
2.000000000000000042e-02 6.765015933610150911e-02
2.100000000000000130e-02 6.747406484823396944e-02
2.199999999999999872e-02 6.725773889172542708e-02
2.299999999999999961e-02 6.700502880042845388e-02
2.400000000000000050e-02 6.670853250118986832e-02
2.500000000000000139e-02 6.636634015363060413e-02
2.599999999999999881e-02 6.596506318574300864e-02
2.699999999999999969e-02 6.548905179501911256e-02
2.800000000000000058e-02 6.494201897631947384e-02
2.900000000000000147e-02 6.432060821013264873e-02
2.999999999999999889e-02 6.361590059985092194e-02
3.099999999999999978e-02 6.282481313183961580e-02
3.200000000000000067e-02 6.189643819547823583e-02
3.300000000000000155e-02 6.086591995379923153e-02
3.400000000000000244e-02 5.971225758860446153e-02
3.500000000000000333e-02 5.843542060893201773e-02
3.599999999999999728e-02 5.703160527212564751e-02
3.699999999999999817e-02 5.545425852994106952e-02
3.799999999999999906e-02 5.373048901606065214e-02
3.899999999999999994e-02 5.187947222777227613e-02
4.000000000000000083e-02 4.989425741890361754e-02
4.100000000000000172e-02 4.779034423426776340e-02
4.200000000000000261e-02 4.556781529214228715e-02
4.299999999999999656e-02 4.326945901207282508e-02
4.399999999999999745e-02 4.093044596100691573e-02
4.499999999999999833e-02 3.857839421405425545e-02
4.599999999999999922e-02 3.624027695272184768e-02
4.700000000000000011e-02 3.396482388869084129e-02
4.800000000000000100e-02 3.177424674815775701e-02
4.900000000000000189e-02 2.968801688138759942e-02
5.000000000000000278e-02 2.771576227684189458e-02
5.099999999999999672e-02 2.586495389860966540e-02
5.199999999999999761e-02 2.415503334518974074e-02
5.299999999999999850e-02 2.259757618101627605e-02
5.399999999999999939e-02 2.116082010191341553e-02
5.500000000000000028e-02 1.984078659638678979e-02
5.600000000000000117e-02 1.863010424176413798e-02
5.700000000000000205e-02 1.752739658544283027e-02
5.800000000000000294e-02 1.653893220942866810e-02
5.899999999999999689e-02 1.563225596883692503e-02
5.999999999999999778e-02 1.479788082320260788e-02
6.099999999999999867e-02 1.403169735519525611e-02
6.199999999999999956e-02 1.333527833316672413e-02
6.300000000000000044e-02 1.270263414659562363e-02
6.400000000000000133e-02 1.211816184183033343e-02
6.500000000000000222e-02 1.157875456159642574e-02
6.600000000000000311e-02 1.107874127410458757e-02
6.700000000000000400e-02 1.061465522337216687e-02
6.800000000000000488e-02 1.019271828950233175e-02
6.900000000000000577e-02 9.797499620168266879e-03
7.000000000000000666e-02 9.428331362510479832e-03
7.099999999999999367e-02 9.083143866420249901e-03
7.199999999999999456e-02 8.759727854087986237e-03
7.299999999999999545e-02 8.460307444541617303e-03
7.399999999999999634e-02 8.178814200928117423e-03
7.499999999999999722e-02 7.912935651380986757e-03
7.599999999999999811e-02 7.661545496544089340e-03
7.699999999999999900e-02 7.423955782805913284e-03
7.799999999999999989e-02 7.201253573541933906e-03
7.900000000000000078e-02 6.990443628433310429e-03
8.000000000000000167e-02 6.789839377337274044e-03
8.100000000000000255e-02 6.598662169073735845e-03
8.200000000000000344e-02 6.416195765249651378e-03
8.300000000000000433e-02 6.243180659748112996e-03
8.400000000000000522e-02 6.078751161018837446e-03
8.500000000000000611e-02 5.921060084972591155e-03
8.599999999999999312e-02 5.769676636967406395e-03
8.699999999999999400e-02 5.624519353139299620e-03
8.799999999999999489e-02 5.485405432367026352e-03
8.899999999999999578e-02 5.352704622862469730e-03
8.999999999999999667e-02 5.224739949385956948e-03
9.099999999999999756e-02 5.101187848549812096e-03
9.199999999999999845e-02 4.981999758990808547e-03
9.299999999999999933e-02 4.867408540302370704e-03
9.400000000000000022e-02 4.757254255104858068e-03
9.500000000000000111e-02 4.650596233090422728e-03
9.600000000000000200e-02 4.547280098910238405e-03
9.700000000000000289e-02 4.447358806051194755e-03
9.800000000000000377e-02 4.350271323461189429e-03
9.900000000000000466e-02 4.257079709121266466e-03
1.000000000000000056e-01 4.166555805876767833e-03
1.010000000000000064e-01 4.078419403401540265e-03
1.019999999999999934e-01 3.992999646167390976e-03
1.029999999999999943e-01 3.909999208834697738e-03
1.039999999999999952e-01 3.829548618815388581e-03
1.049999999999999961e-01 3.750146328542564456e-03
1.059999999999999970e-01 3.675340214824420002e-03
1.069999999999999979e-01 3.600534513315949928e-03
1.079999999999999988e-01 3.526276634567455937e-03
1.089999999999999997e-01 3.458582743682472350e-03
1.100000000000000006e-01 3.390889595682375184e-03
1.110000000000000014e-01 3.323197235964605450e-03
1.120000000000000023e-01 3.255505713701884168e-03
1.130000000000000032e-01 3.193371001934652061e-03
1.140000000000000041e-01 3.132942535829109486e-03
1.150000000000000050e-01 3.072515342440693912e-03
1.160000000000000059e-01 3.012089498367445314e-03
1.170000000000000068e-01 2.952131635583389070e-03
1.179999999999999938e-01 2.898075949971232277e-03
1.189999999999999947e-01 2.844022043498948236e-03
1.199999999999999956e-01 2.789970019575672370e-03
1.209999999999999964e-01 2.735919989778775718e-03
1.219999999999999973e-01 2.683429082408433138e-03
1.229999999999999982e-01 2.634892110528469847e-03
1.239999999999999991e-01 2.586357536580262493e-03
1.250000000000000000e-01 2.537825498141358087e-03
1.260000000000000009e-01 2.489296143510831040e-03
1.270000000000000018e-01 2.442402992031827112e-03
1.280000000000000027e-01 2.398918323140695509e-03
1.290000000000000036e-01 2.355436678491288141e-03
1.300000000000000044e-01 2.311958228716888119e-03
1.310000000000000053e-01 2.268483157519389851e-03
1.320000000000000062e-01 2.224835897251948181e-03
1.330000000000000071e-01 2.185868757152396868e-03
1.340000000000000080e-01 2.146905253608223131e-03
1.350000000000000089e-01 2.107945588274936968e-03
1.360000000000000098e-01 2.068989977976331239e-03
1.370000000000000107e-01 2.030050159001828454e-03
1.380000000000000115e-01 1.994614770881441169e-03
1.390000000000000124e-01 1.959183667733364453e-03
1.400000000000000133e-01 1.923757086315097111e-03
1.409999999999999865e-01 1.888335281119751493e-03
1.419999999999999873e-01 1.853384646327925663e-03
1.429999999999999882e-01 1.821225054640213028e-03
1.439999999999999891e-01 1.789070381146953435e-03
1.449999999999999900e-01 1.756920895882413533e-03
1.459999999999999909e-01 1.724776888969156013e-03
1.469999999999999918e-01 1.693284333873113163e-03
1.479999999999999927e-01 1.664012322295550794e-03
1.489999999999999936e-01 1.634745874397444589e-03
1.499999999999999944e-01 1.605485294440349734e-03
1.509999999999999953e-01 1.576230909215295796e-03
1.519999999999999962e-01 1.547564438413771620e-03
1.529999999999999971e-01 1.520940339692684494e-03
1.539999999999999980e-01 1.494322435999067547e-03
1.549999999999999989e-01 1.467711064385630090e-03
1.559999999999999998e-01 1.441106586715199152e-03
1.570000000000000007e-01 1.415121048662348977e-03
1.580000000000000016e-01 1.390847295380509942e-03
1.590000000000000024e-01 1.366580389353753066e-03
1.600000000000000033e-01 1.342320701942778787e-03
1.610000000000000042e-01 1.318068631733938312e-03
1.620000000000000051e-01 1.294482180127728933e-03
1.630000000000000060e-01 1.272358038556202194e-03
1.640000000000000069e-01 1.250241390377016763e-03
1.650000000000000078e-01 1.228132640421240396e-03
1.660000000000000087e-01 1.206032223055072787e-03
1.670000000000000095e-01 1.184609088741406463e-03
1.680000000000000104e-01 1.164375498916992184e-03
1.690000000000000113e-01 1.144150106801395013e-03
1.700000000000000122e-01 1.123933354952637948e-03
1.710000000000000131e-01 1.103725718157614819e-03
1.719999999999999862e-01 1.084509320596812546e-03
1.729999999999999871e-01 1.065989004459427444e-03
1.739999999999999880e-01 1.047477618568553800e-03
1.749999999999999889e-01 1.028975644892677569e-03
1.759999999999999898e-01 1.010483600445430093e-03
1.769999999999999907e-01 9.930550411515212759e-04
1.779999999999999916e-01 9.761366730227264777e-04
1.789999999999999925e-01 9.592279495979565791e-04
1.799999999999999933e-01 9.423293900577005451e-04
1.809999999999999942e-01 9.254415511796146906e-04
1.819999999999999951e-01 9.096879825455673205e-04
1.829999999999999960e-01 8.942466241313756130e-04
1.839999999999999969e-01 8.788156213594726851e-04
1.849999999999999978e-01 8.633955294724701907e-04
1.859999999999999987e-01 8.479869436926462797e-04
1.869999999999999996e-01 8.333680520378116893e-04
1.880000000000000004e-01 8.193787200894977422e-04
1.890000000000000013e-01 8.054002911919548331e-04
1.900000000000000022e-01 7.914333430599466849e-04
1.910000000000000031e-01 7.774784944295095538e-04
1.920000000000000040e-01 7.644397256299822118e-04
1.930000000000000049e-01 7.515670209974047384e-04
1.940000000000000058e-01 7.387061490483788889e-04
1.950000000000000067e-01 7.258577387437294918e-04
1.960000000000000075e-01 7.130224637469256312e-04
1.970000000000000084e-01 7.008324505623819744e-04
1.980000000000000093e-01 6.892186543665624688e-04
1.990000000000000102e-01 6.776171208047001605e-04
2.000000000000000111e-01 6.660284906846432405e-04
2.010000000000000120e-01 6.544534494636658744e-04
2.020000000000000129e-01 6.320759728520180826e-04
2.030000000000000138e-01 6.234862521191829798e-04
2.039999999999999869e-01 6.149047859194817223e-04
2.049999999999999878e-01 6.063319247342993266e-04
2.059999999999999887e-01 5.977680387889390068e-04
2.069999999999999896e-01 5.892135194336653491e-04
2.079999999999999905e-01 5.806687806396144784e-04
2.089999999999999913e-01 5.721342606205686047e-04
2.099999999999999922e-01 5.636104235927960181e-04
2.109999999999999931e-01 5.550977616864575604e-04
2.119999999999999940e-01 5.465967970235803769e-04
2.129999999999999949e-01 5.381080839792477420e-04
2.139999999999999958e-01 5.296322116445101183e-04
2.149999999999999967e-01 5.211698065116121981e-04
2.159999999999999976e-01 5.127215354044587772e-04
2.169999999999999984e-01 5.042881086798671692e-04
2.179999999999999993e-01 4.958702837281010528e-04
2.190000000000000002e-01 4.874688688044759148e-04
2.200000000000000011e-01 4.790847272275557990e-04
2.210000000000000020e-01 4.707187819836232152e-04
2.220000000000000029e-01 4.623720207818027761e-04
2.230000000000000038e-01 4.540455016094838018e-04
2.240000000000000047e-01 4.457403588436052461e-04
2.250000000000000056e-01 4.374578099800044374e-04
2.260000000000000064e-01 4.291991630504837676e-04
2.270000000000000073e-01 4.209658248055629659e-04
2.280000000000000082e-01 4.127593097502194074e-04
2.290000000000000091e-01 4.045812501302868116e-04
2.300000000000000100e-01 3.885587090182345341e-04
2.310000000000000109e-01 3.843937297972530834e-04
2.320000000000000118e-01 3.802348705154568300e-04
2.330000000000000127e-01 3.760823342026382962e-04
2.340000000000000135e-01 3.719363326399284173e-04
2.349999999999999867e-01 3.677970868167804381e-04
2.359999999999999876e-01 3.636648274154608874e-04
2.369999999999999885e-01 3.595397953248843210e-04
2.379999999999999893e-01 3.554222421857392228e-04
2.389999999999999902e-01 3.513124309690065757e-04
2.399999999999999911e-01 3.472106365901017904e-04
2.409999999999999920e-01 3.431171465610402560e-04
2.419999999999999929e-01 3.390322616831814334e-04
2.429999999999999938e-01 3.349562967832847658e-04
2.439999999999999947e-01 3.308895814958014983e-04
2.449999999999999956e-01 3.268324610945145571e-04
2.459999999999999964e-01 3.227852973768542276e-04
2.469999999999999973e-01 3.187484696044310165e-04
2.479999999999999982e-01 3.147223755035630038e-04
2.489999999999999991e-01 3.107074323298053293e-04
2.500000000000000000e-01 3.067040780007518363e-04
2.510000000000000009e-01 3.027127723016294521e-04
2.520000000000000018e-01 2.987339981684723300e-04
2.530000000000000027e-01 2.947682630539450485e-04
2.540000000000000036e-01 2.908161003811421483e-04
2.550000000000000044e-01 2.868780710909870604e-04
2.560000000000000053e-01 2.829547652891046313e-04
2.570000000000000062e-01 2.790468039983169495e-04
2.580000000000000071e-01 2.751548410231483151e-04
2.590000000000000080e-01 2.712795649329467523e-04
2.600000000000000089e-01 2.674217011704169210e-04
2.610000000000000098e-01 2.635820142924906375e-04
2.620000000000000107e-01 2.597613103505400350e-04
2.630000000000000115e-01 2.559604394169312362e-04
2.640000000000000124e-01 2.521802982647998632e-04
2.650000000000000133e-01 2.484218332077001807e-04
2.660000000000000142e-01 2.446860431053666423e-04
2.670000000000000151e-01 2.409739825412367785e-04
2.680000000000000160e-01 2.372867651765333185e-04
2.690000000000000169e-01 2.336255672845723446e-04
2.700000000000000178e-01 2.299916314674715207e-04
2.710000000000000187e-01 2.263862705555180635e-04
2.720000000000000195e-01 2.228108716870413853e-04
2.730000000000000204e-01 2.276016134302252000e-04
2.740000000000000213e-01 2.259199380017342176e-04
2.750000000000000222e-01 2.242407259207015687e-04
2.760000000000000231e-01 2.225640329438901481e-04
2.770000000000000240e-01 2.208899164360493539e-04
2.780000000000000249e-01 2.192184354247396136e-04
2.790000000000000258e-01 2.175496506572388220e-04
2.800000000000000266e-01 2.158836246596128198e-04
2.810000000000000275e-01 2.142204217980362422e-04
2.819999999999999729e-01 2.125601083424511785e-04
2.829999999999999738e-01 2.109027525326557183e-04
2.839999999999999747e-01 2.092484246469174150e-04
2.849999999999999756e-01 2.075971970732090003e-04
2.859999999999999765e-01 2.059491443831677781e-04
2.869999999999999774e-01 2.043043434088836195e-04
2.879999999999999782e-01 2.026628733226222459e-04
2.889999999999999791e-01 2.010248157195957980e-04
2.899999999999999800e-01 1.993902547038939354e-04
2.909999999999999809e-01 1.977592769776931835e-04
2.919999999999999818e-01 1.961319719338646859e-04
2.929999999999999827e-01 1.945084317521033094e-04
2.939999999999999836e-01 1.928887514987045473e-04
2.949999999999999845e-01 1.912730292301175090e-04
2.959999999999999853e-01 1.896613661004048869e-04
2.969999999999999862e-01 1.880538664727430663e-04
2.979999999999999871e-01 1.864506380350970378e-04
2.989999999999999880e-01 1.848517919202064496e-04
2.999999999999999889e-01 1.832574428300194635e-04
3.009999999999999898e-01 1.816677091647121635e-04


==> data_fig_24d_nl.txt <==
-3.009999999999999898e-01 1.601416053089920410e-04
-2.999999999999999889e-01 1.611456412726370864e-04
-2.989999999999999880e-01 1.621566165855661032e-04
-2.979999999999999871e-01 1.631744022660035545e-04
-2.969999999999999862e-01 1.641988716719368629e-04
-2.959999999999999853e-01 1.652299004807762889e-04
-2.949999999999999845e-01 1.662673666674181880e-04
-2.939999999999999836e-01 1.673111504808586609e-04
-2.929999999999999827e-01 1.683611344194964853e-04
-2.919999999999999818e-01 1.694172032052571942e-04
-2.909999999999999809e-01 1.704792437566621992e-04
-2.899999999999999800e-01 1.715471451609611620e-04
-2.889999999999999791e-01 1.726207986454375814e-04
-2.879999999999999782e-01 1.737000975479920030e-04
-2.869999999999999774e-01 1.747849372871002407e-04
-2.859999999999999765e-01 1.758752153312387128e-04
-2.849999999999999756e-01 1.769708311678622463e-04
-2.839999999999999747e-01 1.780716862720147170e-04
-2.829999999999999738e-01 1.791776840746470893e-04
-2.819999999999999729e-01 1.802887299307132226e-04
-2.810000000000000275e-01 1.814047310871070857e-04
-2.800000000000000266e-01 1.825255966505028536e-04
-2.790000000000000258e-01 1.836512375551519621e-04
-2.780000000000000249e-01 1.847815665306907053e-04
-2.770000000000000240e-01 1.859164980700036434e-04
-2.760000000000000231e-01 1.870559483971885454e-04
-2.750000000000000222e-01 1.881998354356614921e-04
-2.740000000000000213e-01 1.893480787764398158e-04
-2.730000000000000204e-01 1.905005996466364317e-04
-2.720000000000000195e-01 1.889601869109203147e-04
-2.710000000000000187e-01 1.909994086506551091e-04
-2.700000000000000178e-01 1.930893542342198047e-04
-2.690000000000000169e-01 1.952283946521974050e-04
-2.680000000000000160e-01 1.974149340464350906e-04
-2.670000000000000151e-01 1.996474117959974289e-04
-2.660000000000000142e-01 2.019243042214603876e-04
-2.650000000000000133e-01 2.042441259375634560e-04
-2.640000000000000124e-01 2.066054308842720877e-04
-2.630000000000000115e-01 2.090068130658668014e-04
-2.620000000000000107e-01 2.114469070268534541e-04
-2.610000000000000098e-01 2.139243880923663696e-04
-2.600000000000000089e-01 2.164379723993969668e-04
-2.590000000000000080e-01 2.189864167436620475e-04
-2.580000000000000071e-01 2.215685182653296087e-04
-2.570000000000000062e-01 2.241831139951368755e-04
-2.560000000000000053e-01 2.268290802807645186e-04
-2.550000000000000044e-01 2.295053321116451975e-04
-2.540000000000000036e-01 2.322108223587643382e-04
-2.530000000000000027e-01 2.349445409444296366e-04
-2.520000000000000018e-01 2.377055139554863530e-04
-2.510000000000000009e-01 2.404928027120421547e-04
-2.500000000000000000e-01 2.433055028024284114e-04
-2.489999999999999991e-01 2.461427430939005698e-04
-2.479999999999999982e-01 2.490036847274259375e-04
-2.469999999999999973e-01 2.518875201038727396e-04
-2.459999999999999964e-01 2.547934718679435479e-04
-2.449999999999999956e-01 2.577207918953380058e-04
-2.439999999999999947e-01 2.606687602878371142e-04
-2.429999999999999938e-01 2.636366843802917309e-04
-2.419999999999999929e-01 2.666238977628739275e-04
-2.409999999999999920e-01 2.696297593213688734e-04
-2.399999999999999911e-01 2.726536522977994134e-04
-2.389999999999999902e-01 2.756949833732149366e-04
-2.379999999999999893e-01 2.787531817740981259e-04
-2.369999999999999885e-01 2.818276984034882100e-04
-2.359999999999999876e-01 2.849180049976304005e-04
-2.349999999999999867e-01 2.880235933086905246e-04
-2.340000000000000135e-01 2.911439743138576216e-04
-2.330000000000000127e-01 2.942786774509575042e-04
-2.320000000000000118e-01 2.974272498805366287e-04
-2.310000000000000109e-01 3.005892557742402527e-04
-2.300000000000000100e-01 3.037642756291830388e-04
-2.290000000000000091e-01 3.159111882093658353e-04
-2.280000000000000082e-01 3.222252367910626546e-04
-2.270000000000000073e-01 3.286003395035596696e-04
-2.260000000000000064e-01 3.350330110992755673e-04
-2.250000000000000056e-01 3.415199985919343292e-04
-2.240000000000000047e-01 3.480582650330509465e-04
-2.230000000000000038e-01 3.546449742841345314e-04
-2.220000000000000029e-01 3.612774767678804551e-04
-2.210000000000000020e-01 3.679532961696813011e-04
-2.200000000000000011e-01 3.746701170524475034e-04
-2.190000000000000002e-01 3.814257733421416415e-04
-2.179999999999999993e-01 3.882182376380608293e-04
-2.169999999999999984e-01 3.950456113001989469e-04
-2.159999999999999976e-01 4.019061152656037538e-04
-2.149999999999999967e-01 4.087980815461639576e-04
-2.139999999999999958e-01 4.157199453614829386e-04
-2.129999999999999949e-01 4.226702378621888115e-04
-2.119999999999999940e-01 4.296475794010705396e-04
-2.109999999999999931e-01 4.366506733116461993e-04
-2.099999999999999922e-01 4.436783001561190112e-04
-2.089999999999999913e-01 4.507293124070448683e-04
-2.079999999999999905e-01 4.578026295293927453e-04
-2.069999999999999896e-01 4.648972334319922462e-04
-2.059999999999999887e-01 4.720121642595760539e-04
-2.049999999999999878e-01 4.791465164987553961e-04
-2.039999999999999869e-01 4.862994353732792447e-04
-2.030000000000000138e-01 4.934701135058161591e-04
-2.020000000000000129e-01 5.006577878252877010e-04
-2.010000000000000120e-01 5.196055954846252834e-04
-2.000000000000000111e-01 5.293803781999450791e-04
-1.990000000000000102e-01 5.391829082664960056e-04
-1.980000000000000093e-01 5.490116994106153262e-04
-1.970000000000000084e-01 5.588653660696487387e-04
-1.960000000000000075e-01 5.692280462068367158e-04
-1.950000000000000067e-01 5.801612848559016067e-04
-1.940000000000000058e-01 5.911209482038370542e-04
-1.930000000000000049e-01 6.021055932871840523e-04
-1.920000000000000040e-01 6.131138773772586105e-04
-1.910000000000000031e-01 6.242790307718381389e-04
-1.900000000000000022e-01 6.362506106942010346e-04
-1.890000000000000013e-01 6.482461560542012455e-04
-1.880000000000000004e-01 6.602643606558951557e-04
-1.869999999999999996e-01 6.723040093206450376e-04
-1.859999999999999987e-01 6.849034121621104835e-04
-1.849999999999999978e-01 6.982032378194132473e-04
-1.839999999999999969e-01 7.115255112911339583e-04
-1.829999999999999960e-01 7.248689948818994510e-04
-1.819999999999999951e-01 7.382325384798941537e-04
-1.809999999999999942e-01 7.518793957706763247e-04
-1.799999999999999933e-01 7.665298272924783978e-04
-1.789999999999999925e-01 7.812008654166297580e-04
-1.779999999999999916e-01 7.958913705905102786e-04
-1.769999999999999907e-01 8.106002844110564171e-04
-1.759999999999999898e-01 8.257662051538178921e-04
-1.749999999999999889e-01 8.418759512655670353e-04
-1.739999999999999880e-01 8.580045136524950969e-04
-1.729999999999999871e-01 8.741508508034471960e-04
-1.719999999999999862e-01 8.903139956533940398e-04
-1.710000000000000131e-01 9.070979906282932012e-04
-1.700000000000000122e-01 9.247633119654079291e-04
-1.690000000000000113e-01 9.424456797840142152e-04
-1.680000000000000104e-01 9.601441522817573144e-04
-1.670000000000000095e-01 9.778578550122382553e-04
-1.660000000000000087e-01 9.966281552378282883e-04
-1.650000000000000078e-01 1.016002931525418007e-03
-1.640000000000000069e-01 1.035393107025052136e-03
-1.630000000000000060e-01 1.054797832493506535e-03
-1.620000000000000051e-01 1.074216319435833920e-03
-1.610000000000000042e-01 1.094932751354917152e-03
-1.600000000000000033e-01 1.116242719650473256e-03
-1.590000000000000024e-01 1.137566624480558421e-03
-1.580000000000000016e-01 1.158903696545950449e-03
-1.570000000000000007e-01 1.180253221719820269e-03
-1.559999999999999998e-01 1.203120555372656081e-03
-1.549999999999999989e-01 1.226539578442989919e-03
-1.539999999999999980e-01 1.249971113338527911e-03
-1.529999999999999971e-01 1.273414469385818247e-03
-1.519999999999999962e-01 1.296869005516102522e-03
-1.509999999999999953e-01 1.322132122007594734e-03
-1.499999999999999944e-01 1.347918574357489336e-03
-1.489999999999999936e-01 1.373716207544210203e-03
-1.479999999999999927e-01 1.399524403274010186e-03
-1.469999999999999918e-01 1.425342587789827677e-03
-1.459999999999999909e-01 1.453125243915625101e-03
-1.449999999999999900e-01 1.481485207954214012e-03
-1.439999999999999891e-01 1.509855033521999680e-03
-1.429999999999999882e-01 1.538234174987209704e-03
-1.419999999999999873e-01 1.566622126081374444e-03
-1.409999999999999865e-01 1.597473484455210835e-03
-1.400000000000000133e-01 1.628742253181860323e-03
-1.390000000000000124e-01 1.660019630492232849e-03
-1.380000000000000115e-01 1.691305138789688444e-03
-1.370000000000000107e-01 1.722598335053890980e-03
-1.360000000000000098e-01 1.756977805067335557e-03
-1.350000000000000089e-01 1.791372427984539361e-03
-1.340000000000000080e-01 1.825774400315359697e-03
-1.330000000000000071e-01 1.860183314302731690e-03
-1.320000000000000062e-01 1.894598791732269531e-03
-1.310000000000000053e-01 1.933126206958271339e-03
-1.300000000000000044e-01 1.971501315362416806e-03
-1.290000000000000036e-01 2.009882640446017561e-03
-1.280000000000000027e-01 2.048269832736990172e-03
-1.270000000000000018e-01 2.086662568427925368e-03
-1.260000000000000009e-01 2.128041863304641537e-03
-1.250000000000000000e-01 2.170851970921835669e-03
-1.239999999999999991e-01 2.213667143707638996e-03
-1.229999999999999982e-01 2.256487093338592660e-03
-1.219999999999999973e-01 2.299311552937956769e-03
-1.209999999999999964e-01 2.345589176777929889e-03
-1.199999999999999956e-01 2.393224957035381285e-03
-1.189999999999999947e-01 2.440864653374809172e-03
-1.179999999999999938e-01 2.488508040889226853e-03
-1.170000000000000068e-01 2.536154911554977867e-03
-1.160000000000000059e-01 2.588937243592216199e-03
-1.150000000000000050e-01 2.642124256668448683e-03
-1.140000000000000041e-01 2.695314101461326189e-03
-1.130000000000000032e-01 2.748506613570411011e-03
-1.120000000000000023e-01 2.803184332985692202e-03
-1.110000000000000014e-01 2.862672577978831161e-03
-1.100000000000000006e-01 2.922162795925697595e-03
-1.089999999999999997e-01 2.981654868732697139e-03
-1.079999999999999988e-01 3.041148687543456224e-03
-1.069999999999999979e-01 3.106317798266565195e-03
-1.059999999999999970e-01 3.171957726881697182e-03
-1.049999999999999961e-01 3.237598819198058298e-03
-1.039999999999999952e-01 3.307204590630261499e-03
-1.029999999999999943e-01 3.377713000661907664e-03
-1.019999999999999934e-01 3.450417288357487521e-03
-1.010000000000000064e-01 3.525203836220689672e-03
-1.000000000000000056e-01 3.602326441358950568e-03
-9.900000000000000466e-02 3.681501097459280447e-03
-9.800000000000000377e-02 3.762967360714516724e-03
-9.700000000000000289e-02 3.847777053619868236e-03
-9.600000000000000200e-02 3.935017286640644235e-03
-9.500000000000000111e-02 4.025167444511451587e-03
-9.400000000000000022e-02 4.118180553148236347e-03
-9.299999999999999933e-02 4.214187691149537222e-03
-9.199999999999999845e-02 4.313991472011323783e-03
-9.099999999999999756e-02 4.417726627976740345e-03
-8.999999999999999667e-02 4.525191969492104241e-03
-8.899999999999999578e-02 4.636427757453451780e-03
-8.799999999999999489e-02 4.751708596366950935e-03
-8.699999999999999400e-02 4.872463586300672563e-03
-8.599999999999999312e-02 4.998375234248043052e-03
-8.500000000000000611e-02 5.129597455532774325e-03
-8.400000000000000522e-02 5.266197385691373176e-03
-8.300000000000000433e-02 5.408541061332598938e-03
-8.200000000000000344e-02 5.558199606897384557e-03
-8.100000000000000255e-02 5.715909038571061196e-03
-8.000000000000000167e-02 5.881035627453082282e-03
-7.900000000000000078e-02 6.054187200016270844e-03
-7.799999999999999989e-02 6.236025814437523573e-03
-7.699999999999999900e-02 6.427983782520419083e-03
-7.599999999999999811e-02 6.632606493424246866e-03
-7.499999999999999722e-02 6.848968484013852852e-03
-7.399999999999999634e-02 7.077652198099145843e-03
-7.299999999999999545e-02 7.319614032862439661e-03
-7.199999999999999456e-02 7.576819643902425565e-03
-7.099999999999999367e-02 7.854426975464554039e-03
-7.000000000000000666e-02 8.150542860193669970e-03
-6.900000000000000577e-02 8.467046634052143028e-03
-6.800000000000000488e-02 8.805698776118588492e-03
-6.700000000000000400e-02 9.167063492754014276e-03
-6.600000000000000311e-02 9.564265430870480533e-03
-6.500000000000000222e-02 9.992019485351893646e-03
-6.400000000000000133e-02 1.045328023871902601e-02
-6.300000000000000044e-02 1.095287533275999918e-02
-6.199999999999999956e-02 1.149346064298535815e-02
-6.099999999999999867e-02 1.208834191401129445e-02
-5.999999999999999778e-02 1.274263849632021814e-02
-5.899999999999999689e-02 1.345505287049709314e-02
-5.800000000000000294e-02 1.422914379153314944e-02
-5.700000000000000205e-02 1.507303769394678118e-02
-5.600000000000000117e-02 1.601457947676966989e-02
-5.500000000000000028e-02 1.704857977162252750e-02
-5.399999999999999939e-02 1.817638327184439156e-02
-5.299999999999999850e-02 1.940455952171665430e-02
-5.199999999999999761e-02 2.073670359536066571e-02
-5.099999999999999672e-02 2.220077055320648224e-02
-5.000000000000000278e-02 2.378744581895818333e-02
-4.900000000000000189e-02 2.548049099578184734e-02
-4.800000000000000100e-02 2.727419757983085002e-02
-4.700000000000000011e-02 2.916101982971031764e-02
-4.599999999999999922e-02 3.112548862841564914e-02
-4.499999999999999833e-02 3.315015139717732151e-02
-4.399999999999999745e-02 3.519254291870395346e-02
-4.299999999999999656e-02 3.723032329230289983e-02
-4.200000000000000261e-02 3.923971925774271535e-02
-4.100000000000000172e-02 4.119131909631851274e-02
-4.000000000000000083e-02 4.304923156602082773e-02
-3.899999999999999994e-02 4.481128335216284786e-02
-3.799999999999999906e-02 4.646361523159785872e-02
-3.699999999999999817e-02 4.801102571165052901e-02
-3.599999999999999728e-02 4.943643610101561975e-02
-3.500000000000000333e-02 5.071624465390379283e-02
-3.400000000000000244e-02 5.188806888554425845e-02
-3.300000000000000155e-02 5.295461526593015639e-02
-3.200000000000000067e-02 5.391501825210603949e-02
-3.099999999999999978e-02 5.478704591861841694e-02
-2.999999999999999889e-02 5.553876433046225913e-02
-2.900000000000000147e-02 5.621440507203090409e-02
-2.800000000000000058e-02 5.681617762451440790e-02
-2.699999999999999969e-02 5.735156395976545585e-02
-2.599999999999999881e-02 5.782326255714535096e-02
-2.500000000000000139e-02 5.822751913444956795e-02
-2.400000000000000050e-02 5.857824635449923600e-02
-2.299999999999999961e-02 5.888726705308037351e-02
-2.199999999999999872e-02 5.915618182728522856e-02
-2.100000000000000130e-02 5.939190680146773371e-02
-2.000000000000000042e-02 5.959046794142266318e-02
-1.899999999999999953e-02 5.975865218205092533e-02
-1.799999999999999864e-02 5.990592680573600393e-02
-1.700000000000000122e-02 6.003163105131965882e-02
-1.600000000000000033e-02 6.014061744446316804e-02
-1.499999999999999944e-02 6.023117856222615085e-02
-1.400000000000000029e-02 6.030622678588586777e-02
-1.299999999999999940e-02 6.037011523963551479e-02
-1.200000000000000025e-02 6.042391914445841006e-02
-1.099999999999999936e-02 6.046901442164263202e-02
-1.000000000000000021e-02 6.050677833535965389e-02
-8.999999999999999320e-03 6.053514663430113740e-02
-8.000000000000000167e-03 6.055861828542476871e-02
-7.000000000000000146e-03 6.057786348140623695e-02
-6.000000000000000125e-03 6.059236263026273467e-02
-5.000000000000000104e-03 6.060390345452238564e-02
-4.000000000000000083e-03 6.061186592720027577e-02
-3.000000000000000062e-03 6.061734527003551087e-02
-2.000000000000000042e-03 6.062091301703110419e-02
-1.000000000000000021e-03 6.062322338898616658e-02
-0.000000000000000000e+00 6.062360261982978338e-02
1.000000000000000021e-03 6.062322338898616658e-02
2.000000000000000042e-03 6.062091301703110419e-02
3.000000000000000062e-03 6.061734527003551087e-02
4.000000000000000083e-03 6.061186592720027577e-02
5.000000000000000104e-03 6.060390345452238564e-02
6.000000000000000125e-03 6.059236263026273467e-02
7.000000000000000146e-03 6.057786348140623695e-02
8.000000000000000167e-03 6.055861828542476871e-02
8.999999999999999320e-03 6.053514663430113740e-02
1.000000000000000021e-02 6.050677833535965389e-02
1.099999999999999936e-02 6.046901442164263202e-02
1.200000000000000025e-02 6.042391914445841006e-02
1.299999999999999940e-02 6.037011523963551479e-02
1.400000000000000029e-02 6.030622678588586777e-02
1.499999999999999944e-02 6.023117856222615085e-02
1.600000000000000033e-02 6.014061744446316804e-02
1.700000000000000122e-02 6.003163105131965882e-02
1.799999999999999864e-02 5.990592680573600393e-02
1.899999999999999953e-02 5.975865218205092533e-02
2.000000000000000042e-02 5.959046794142266318e-02
2.100000000000000130e-02 5.939190680146773371e-02
2.199999999999999872e-02 5.915618182728522856e-02
2.299999999999999961e-02 5.888726705308037351e-02
2.400000000000000050e-02 5.857824635449923600e-02
2.500000000000000139e-02 5.822751913444956795e-02
2.599999999999999881e-02 5.782326255714535096e-02
2.699999999999999969e-02 5.735156395976545585e-02
2.800000000000000058e-02 5.681617762451440790e-02
2.900000000000000147e-02 5.621440507203090409e-02
2.999999999999999889e-02 5.553876433046225913e-02
3.099999999999999978e-02 5.478704591861841694e-02
3.200000000000000067e-02 5.391501825210603949e-02
3.300000000000000155e-02 5.295461526593015639e-02
3.400000000000000244e-02 5.188806888554425845e-02
3.500000000000000333e-02 5.071624465390379283e-02
3.599999999999999728e-02 4.943643610101561975e-02
3.699999999999999817e-02 4.801102571165052901e-02
3.799999999999999906e-02 4.646361523159785872e-02
3.899999999999999994e-02 4.481128335216284786e-02
4.000000000000000083e-02 4.304923156602082773e-02
4.100000000000000172e-02 4.119131909631851274e-02
4.200000000000000261e-02 3.923971925774271535e-02
4.299999999999999656e-02 3.723032329230289983e-02
4.399999999999999745e-02 3.519254291870395346e-02
4.499999999999999833e-02 3.315015139717732151e-02
4.599999999999999922e-02 3.112548862841564914e-02
4.700000000000000011e-02 2.916101982971031764e-02
4.800000000000000100e-02 2.727419757983085002e-02
4.900000000000000189e-02 2.548049099578184734e-02
5.000000000000000278e-02 2.378744581895818333e-02
5.099999999999999672e-02 2.220077055320648224e-02
5.199999999999999761e-02 2.073670359536066571e-02
5.299999999999999850e-02 1.940455952171665430e-02
5.399999999999999939e-02 1.817638327184439156e-02
5.500000000000000028e-02 1.704857977162252750e-02
5.600000000000000117e-02 1.601457947676966989e-02
5.700000000000000205e-02 1.507303769394678118e-02
5.800000000000000294e-02 1.422914379153314944e-02
5.899999999999999689e-02 1.345505287049709314e-02
5.999999999999999778e-02 1.274263849632021814e-02
6.099999999999999867e-02 1.208834191401129445e-02
6.199999999999999956e-02 1.149346064298535815e-02
6.300000000000000044e-02 1.095287533275999918e-02
6.400000000000000133e-02 1.045328023871902601e-02
6.500000000000000222e-02 9.992019485351893646e-03
6.600000000000000311e-02 9.564265430870480533e-03
6.700000000000000400e-02 9.167063492754014276e-03
6.800000000000000488e-02 8.805698776118588492e-03
6.900000000000000577e-02 8.467046634052143028e-03
7.000000000000000666e-02 8.150542860193669970e-03
7.099999999999999367e-02 7.854426975464554039e-03
7.199999999999999456e-02 7.576819643902425565e-03
7.299999999999999545e-02 7.319614032862439661e-03
7.399999999999999634e-02 7.077652198099145843e-03
7.499999999999999722e-02 6.848968484013852852e-03
7.599999999999999811e-02 6.632606493424246866e-03
7.699999999999999900e-02 6.427983782520419083e-03
7.799999999999999989e-02 6.236025814437523573e-03
7.900000000000000078e-02 6.054187200016270844e-03
8.000000000000000167e-02 5.881035627453082282e-03
8.100000000000000255e-02 5.715909038571061196e-03
8.200000000000000344e-02 5.558199606897384557e-03
8.300000000000000433e-02 5.408541061332598938e-03
8.400000000000000522e-02 5.266197385691373176e-03
8.500000000000000611e-02 5.129597455532774325e-03
8.599999999999999312e-02 4.998375234248043052e-03
8.699999999999999400e-02 4.872463586300672563e-03
8.799999999999999489e-02 4.751708596366950935e-03
8.899999999999999578e-02 4.636427757453451780e-03
8.999999999999999667e-02 4.525191969492104241e-03
9.099999999999999756e-02 4.417726627976740345e-03
9.199999999999999845e-02 4.313991472011323783e-03
9.299999999999999933e-02 4.214187691149537222e-03
9.400000000000000022e-02 4.118180553148236347e-03
9.500000000000000111e-02 4.025167444511451587e-03
9.600000000000000200e-02 3.935017286640644235e-03
9.700000000000000289e-02 3.847777053619868236e-03
9.800000000000000377e-02 3.762967360714516724e-03
9.900000000000000466e-02 3.681501097459280447e-03
1.000000000000000056e-01 3.602326441358950568e-03
1.010000000000000064e-01 3.525203836220689672e-03
1.019999999999999934e-01 3.450417288357487521e-03
1.029999999999999943e-01 3.377713000661907664e-03
1.039999999999999952e-01 3.307204590630261499e-03
1.049999999999999961e-01 3.237598819198058298e-03
1.059999999999999970e-01 3.171957726881697182e-03
1.069999999999999979e-01 3.106317798266565195e-03
1.079999999999999988e-01 3.041148687543456224e-03
1.089999999999999997e-01 2.981654868732697139e-03
1.100000000000000006e-01 2.922162795925697595e-03
1.110000000000000014e-01 2.862672577978831161e-03
1.120000000000000023e-01 2.803184332985692202e-03
1.130000000000000032e-01 2.748506613570411011e-03
1.140000000000000041e-01 2.695314101461326189e-03
1.150000000000000050e-01 2.642124256668448683e-03
1.160000000000000059e-01 2.588937243592216199e-03
1.170000000000000068e-01 2.536154911554977867e-03
1.179999999999999938e-01 2.488508040889226853e-03
1.189999999999999947e-01 2.440864653374809172e-03
1.199999999999999956e-01 2.393224957035381285e-03
1.209999999999999964e-01 2.345589176777929889e-03
1.219999999999999973e-01 2.299311552937956769e-03
1.229999999999999982e-01 2.256487093338592660e-03
1.239999999999999991e-01 2.213667143707638996e-03
1.250000000000000000e-01 2.170851970921835669e-03
1.260000000000000009e-01 2.128041863304641537e-03
1.270000000000000018e-01 2.086662568427925368e-03
1.280000000000000027e-01 2.048269832736990172e-03
1.290000000000000036e-01 2.009882640446017561e-03
1.300000000000000044e-01 1.971501315362416806e-03
1.310000000000000053e-01 1.933126206958271339e-03
1.320000000000000062e-01 1.894598791732269531e-03
1.330000000000000071e-01 1.860183314302731690e-03
1.340000000000000080e-01 1.825774400315359697e-03
1.350000000000000089e-01 1.791372427984539361e-03
1.360000000000000098e-01 1.756977805067335557e-03
1.370000000000000107e-01 1.722598335053890980e-03
1.380000000000000115e-01 1.691305138789688444e-03
1.390000000000000124e-01 1.660019630492232849e-03
1.400000000000000133e-01 1.628742253181860323e-03
1.409999999999999865e-01 1.597473484455210835e-03
1.419999999999999873e-01 1.566622126081374444e-03
1.429999999999999882e-01 1.538234174987209704e-03
1.439999999999999891e-01 1.509855033521999680e-03
1.449999999999999900e-01 1.481485207954214012e-03
1.459999999999999909e-01 1.453125243915625101e-03
1.469999999999999918e-01 1.425342587789827677e-03
1.479999999999999927e-01 1.399524403274010186e-03
1.489999999999999936e-01 1.373716207544210203e-03
1.499999999999999944e-01 1.347918574357489336e-03
1.509999999999999953e-01 1.322132122007594734e-03
1.519999999999999962e-01 1.296869005516102522e-03
1.529999999999999971e-01 1.273414469385818247e-03
1.539999999999999980e-01 1.249971113338527911e-03
1.549999999999999989e-01 1.226539578442989919e-03
1.559999999999999998e-01 1.203120555372656081e-03
1.570000000000000007e-01 1.180253221719820269e-03
1.580000000000000016e-01 1.158903696545950449e-03
1.590000000000000024e-01 1.137566624480558421e-03
1.600000000000000033e-01 1.116242719650473256e-03
1.610000000000000042e-01 1.094932751354917152e-03
1.620000000000000051e-01 1.074216319435833920e-03
1.630000000000000060e-01 1.054797832493506535e-03
1.640000000000000069e-01 1.035393107025052136e-03
1.650000000000000078e-01 1.016002931525418007e-03
1.660000000000000087e-01 9.966281552378282883e-04
1.670000000000000095e-01 9.778578550122382553e-04
1.680000000000000104e-01 9.601441522817573144e-04
1.690000000000000113e-01 9.424456797840142152e-04
1.700000000000000122e-01 9.247633119654079291e-04
1.710000000000000131e-01 9.070979906282932012e-04
1.719999999999999862e-01 8.903139956533940398e-04
1.729999999999999871e-01 8.741508508034471960e-04
1.739999999999999880e-01 8.580045136524950969e-04
1.749999999999999889e-01 8.418759512655670353e-04
1.759999999999999898e-01 8.257662051538178921e-04
1.769999999999999907e-01 8.106002844110564171e-04
1.779999999999999916e-01 7.958913705905102786e-04
1.789999999999999925e-01 7.812008654166297580e-04
1.799999999999999933e-01 7.665298272924783978e-04
1.809999999999999942e-01 7.518793957706763247e-04
1.819999999999999951e-01 7.382325384798941537e-04
1.829999999999999960e-01 7.248689948818994510e-04
1.839999999999999969e-01 7.115255112911339583e-04
1.849999999999999978e-01 6.982032378194132473e-04
1.859999999999999987e-01 6.849034121621104835e-04
1.869999999999999996e-01 6.723040093206450376e-04
1.880000000000000004e-01 6.602643606558951557e-04
1.890000000000000013e-01 6.482461560542012455e-04
1.900000000000000022e-01 6.362506106942010346e-04
1.910000000000000031e-01 6.242790307718381389e-04
1.920000000000000040e-01 6.131138773772586105e-04
1.930000000000000049e-01 6.021055932871840523e-04
1.940000000000000058e-01 5.911209482038370542e-04
1.950000000000000067e-01 5.801612848559016067e-04
1.960000000000000075e-01 5.692280462068367158e-04
1.970000000000000084e-01 5.588653660696487387e-04
1.980000000000000093e-01 5.490116994106153262e-04
1.990000000000000102e-01 5.391829082664960056e-04
2.000000000000000111e-01 5.293803781999450791e-04
2.010000000000000120e-01 5.196055954846252834e-04
2.020000000000000129e-01 5.006577878252877010e-04
2.030000000000000138e-01 4.934701135058161591e-04
2.039999999999999869e-01 4.862994353732792447e-04
2.049999999999999878e-01 4.791465164987553961e-04
2.059999999999999887e-01 4.720121642595760539e-04
2.069999999999999896e-01 4.648972334319922462e-04
2.079999999999999905e-01 4.578026295293927453e-04
2.089999999999999913e-01 4.507293124070448683e-04
2.099999999999999922e-01 4.436783001561190112e-04
2.109999999999999931e-01 4.366506733116461993e-04
2.119999999999999940e-01 4.296475794010705396e-04
2.129999999999999949e-01 4.226702378621888115e-04
2.139999999999999958e-01 4.157199453614829386e-04
2.149999999999999967e-01 4.087980815461639576e-04
2.159999999999999976e-01 4.019061152656037538e-04
2.169999999999999984e-01 3.950456113001989469e-04
2.179999999999999993e-01 3.882182376380608293e-04
2.190000000000000002e-01 3.814257733421416415e-04
2.200000000000000011e-01 3.746701170524475034e-04
2.210000000000000020e-01 3.679532961696813011e-04
2.220000000000000029e-01 3.612774767678804551e-04
2.230000000000000038e-01 3.546449742841345314e-04
2.240000000000000047e-01 3.480582650330509465e-04
2.250000000000000056e-01 3.415199985919343292e-04
2.260000000000000064e-01 3.350330110992755673e-04
2.270000000000000073e-01 3.286003395035596696e-04
2.280000000000000082e-01 3.222252367910626546e-04
2.290000000000000091e-01 3.159111882093658353e-04
2.300000000000000100e-01 3.037642756291830388e-04
2.310000000000000109e-01 3.005892557742402527e-04
2.320000000000000118e-01 2.974272498805366287e-04
2.330000000000000127e-01 2.942786774509575042e-04
2.340000000000000135e-01 2.911439743138576216e-04
2.349999999999999867e-01 2.880235933086905246e-04
2.359999999999999876e-01 2.849180049976304005e-04
2.369999999999999885e-01 2.818276984034882100e-04
2.379999999999999893e-01 2.787531817740981259e-04
2.389999999999999902e-01 2.756949833732149366e-04
2.399999999999999911e-01 2.726536522977994134e-04
2.409999999999999920e-01 2.696297593213688734e-04
2.419999999999999929e-01 2.666238977628739275e-04
2.429999999999999938e-01 2.636366843802917309e-04
2.439999999999999947e-01 2.606687602878371142e-04
2.449999999999999956e-01 2.577207918953380058e-04
2.459999999999999964e-01 2.547934718679435479e-04
2.469999999999999973e-01 2.518875201038727396e-04
2.479999999999999982e-01 2.490036847274259375e-04
2.489999999999999991e-01 2.461427430939005698e-04
2.500000000000000000e-01 2.433055028024284114e-04
2.510000000000000009e-01 2.404928027120421547e-04
2.520000000000000018e-01 2.377055139554863530e-04
2.530000000000000027e-01 2.349445409444296366e-04
2.540000000000000036e-01 2.322108223587643382e-04
2.550000000000000044e-01 2.295053321116451975e-04
2.560000000000000053e-01 2.268290802807645186e-04
2.570000000000000062e-01 2.241831139951368755e-04
2.580000000000000071e-01 2.215685182653296087e-04
2.590000000000000080e-01 2.189864167436620475e-04
2.600000000000000089e-01 2.164379723993969668e-04
2.610000000000000098e-01 2.139243880923663696e-04
2.620000000000000107e-01 2.114469070268534541e-04
2.630000000000000115e-01 2.090068130658668014e-04
2.640000000000000124e-01 2.066054308842720877e-04
2.650000000000000133e-01 2.042441259375634560e-04
2.660000000000000142e-01 2.019243042214603876e-04
2.670000000000000151e-01 1.996474117959974289e-04
2.680000000000000160e-01 1.974149340464350906e-04
2.690000000000000169e-01 1.952283946521974050e-04
2.700000000000000178e-01 1.930893542342198047e-04
2.710000000000000187e-01 1.909994086506551091e-04
2.720000000000000195e-01 1.889601869109203147e-04
2.730000000000000204e-01 1.905005996466364317e-04
2.740000000000000213e-01 1.893480787764398158e-04
2.750000000000000222e-01 1.881998354356614921e-04
2.760000000000000231e-01 1.870559483971885454e-04
2.770000000000000240e-01 1.859164980700036434e-04
2.780000000000000249e-01 1.847815665306907053e-04
2.790000000000000258e-01 1.836512375551519621e-04
2.800000000000000266e-01 1.825255966505028536e-04
2.810000000000000275e-01 1.814047310871070857e-04
2.819999999999999729e-01 1.802887299307132226e-04
2.829999999999999738e-01 1.791776840746470893e-04
2.839999999999999747e-01 1.780716862720147170e-04
2.849999999999999756e-01 1.769708311678622463e-04
2.859999999999999765e-01 1.758752153312387128e-04
2.869999999999999774e-01 1.747849372871002407e-04
2.879999999999999782e-01 1.737000975479920030e-04
2.889999999999999791e-01 1.726207986454375814e-04
2.899999999999999800e-01 1.715471451609611620e-04
2.909999999999999809e-01 1.704792437566621992e-04
2.919999999999999818e-01 1.694172032052571942e-04
2.929999999999999827e-01 1.683611344194964853e-04
2.939999999999999836e-01 1.673111504808586609e-04
2.949999999999999845e-01 1.662673666674181880e-04
2.959999999999999853e-01 1.652299004807762889e-04
2.969999999999999862e-01 1.641988716719368629e-04
2.979999999999999871e-01 1.631744022660035545e-04
2.989999999999999880e-01 1.621566165855661032e-04
2.999999999999999889e-01 1.611456412726370864e-04
3.009999999999999898e-01 1.601416053089920410e-04


==> data_fig_25_lin.txt <==
f(Hz) P(W)
10 1.16
100 21.30
500 288.9
1000 854.8
2000 2405.6
5000 8215.92
7000 12168.16
10000 18085.61
30000 63057.04
65000 150634.9

==> data_fig_25_nl.txt <==
f(Hz) P(W)
10 1.13
100 22.07
500 285.38
1000 846.2
2000 2767.2
5000 24029.89
7000 35812.93
10000 69906.27
30000 597226.38
65000 2625884.96

==> data_fig_26_1.txt <==
H B
0 0  
50.0 0.2789
100.0 0.5578
150.0 0.8367 
200.0 1.1156     
270.2 1.2819     
364.2 1.3777     
489.6    1.4421     
659.7    1.4915     
889.6    1.5321     
1191.1    1.5667     
1200.1    1.5674     
1618.0    1.6003      
2179.2    1.6321      
2937.5    1.6649      
3964.4    1.7004      
5349.5    1.7398      
7212.3    1.7845      
9696.0    1.8356      
13087.2    1.8945     
17577.0    1.9596       
23881.8    2.0345       

==> data_fig_26_2.txt <==
H B
0 0
17.9  0.0091      
24.6  0.0146       
32.8  0.0230        
39.6  0.0313        
44.8  0.0387        
60.5  0.0684        
81.3  0.1426      
109.7 0.4058     
148.5 0.8190     
200.0 1.1156     
270.2 1.2819     
364.2 1.3777     
489.6    1.4421     
659.7    1.4915     
889.6    1.5321     
1191.1    1.5667     
1200.1    1.5674     
1618.0    1.6003      
2179.2    1.6321      
2937.5    1.6649      
3964.4    1.7004      
5349.5    1.7398      
7212.3    1.7845      
9696.0    1.8356      
13087.2    1.8945     
17577.0    1.9596       
23881.8    2.0345       

==> data_fig_27a_lin.txt <==
-3.009999999999999898e-01 2.117476310958604432e-04
-2.999999999999999889e-01 2.138548462305690735e-04
-2.989999999999999880e-01 2.159643489737848681e-04
-2.979999999999999871e-01 2.180760729397422898e-04
-2.969999999999999862e-01 2.201899542207762359e-04
-2.959999999999999853e-01 2.223059312759197495e-04
-2.949999999999999845e-01 2.244239448252771413e-04
-2.939999999999999836e-01 2.265439377498387210e-04
-2.929999999999999827e-01 2.286658549964231822e-04
-2.919999999999999818e-01 2.307896434874544722e-04
-2.909999999999999809e-01 2.329152520352974058e-04
-2.899999999999999800e-01 2.350426312608939843e-04
-2.889999999999999791e-01 2.371717335164578565e-04
-2.879999999999999782e-01 2.393025128120001329e-04
-2.869999999999999774e-01 2.414349247454724776e-04
-2.859999999999999765e-01 2.435689264363274703e-04
-2.849999999999999756e-01 2.457044764623081022e-04
-2.839999999999999747e-01 2.478415347992894355e-04
-2.829999999999999738e-01 2.499800627640064101e-04
-2.819999999999999729e-01 2.521200229595111286e-04
-2.810000000000000275e-01 2.542613792232136329e-04
-2.800000000000000266e-01 2.564040965773675836e-04
-2.790000000000000258e-01 2.585481411818694639e-04
-2.780000000000000249e-01 2.606934802892516131e-04
-2.770000000000000240e-01 2.628400822017518319e-04
-2.760000000000000231e-01 2.649879162303509774e-04
-2.750000000000000222e-01 2.671369526556782595e-04
-2.740000000000000213e-01 2.692871626906847074e-04
-2.730000000000000204e-01 2.714385184449973130e-04
-2.720000000000000195e-01 2.647944276510883150e-04
-2.710000000000000187e-01 2.695260108613254778e-04
-2.700000000000000178e-01 2.742721813530322474e-04
-2.690000000000000169e-01 2.790321947644415208e-04
-2.680000000000000160e-01 2.838053545716697520e-04
-2.670000000000000151e-01 2.885910084698074178e-04
-2.660000000000000142e-01 2.933885450614409727e-04
-2.650000000000000133e-01 2.981973908244290174e-04
-2.640000000000000124e-01 3.030170073334246010e-04
-2.630000000000000115e-01 3.078468887120535671e-04
-2.620000000000000107e-01 3.126865592948594569e-04
-2.610000000000000098e-01 3.175355714801149950e-04
-2.600000000000000089e-01 3.223935037564003379e-04
-2.590000000000000080e-01 3.272599588874758694e-04
-2.580000000000000071e-01 3.321345622414444165e-04
-2.570000000000000062e-01 3.370169602515263384e-04
-2.560000000000000053e-01 3.419068189969618312e-04
-2.550000000000000044e-01 3.468038228936396426e-04
-2.540000000000000036e-01 3.517076734850180112e-04
-2.530000000000000027e-01 3.566180883247854262e-04
-2.520000000000000018e-01 3.615347999434969121e-04
-2.510000000000000009e-01 3.664575548921367881e-04
-2.500000000000000000e-01 3.713861128562052547e-04
-2.489999999999999991e-01 3.763202458345019270e-04
-2.479999999999999982e-01 3.812597373773122080e-04
-2.469999999999999973e-01 3.862043818791724534e-04
-2.459999999999999964e-01 3.911539839218178684e-04
-2.449999999999999956e-01 3.961083576633104230e-04
-2.439999999999999947e-01 4.010673262696922130e-04
-2.429999999999999938e-01 4.060307213858255736e-04
-2.419999999999999929e-01 4.109983826423740418e-04
-2.409999999999999920e-01 4.159701571961385287e-04
-2.399999999999999911e-01 4.209458993011956749e-04
-2.389999999999999902e-01 4.259254699085084387e-04
-2.379999999999999893e-01 4.309087362918679449e-04
-2.369999999999999885e-01 4.358955716982049981e-04
-2.359999999999999876e-01 4.408858550204741451e-04
-2.349999999999999867e-01 4.458794704914587179e-04
-2.340000000000000135e-01 4.508763073969752357e-04
-2.330000000000000127e-01 4.558762598070879228e-04
-2.320000000000000118e-01 4.608792263240409190e-04
-2.310000000000000109e-01 4.658851098457355644e-04
-2.300000000000000100e-01 4.708938173436542983e-04
-2.290000000000000091e-01 4.898469420012002955e-04
-2.280000000000000082e-01 4.995888916951232587e-04
-2.270000000000000073e-01 5.093439791373028042e-04
-2.260000000000000064e-01 5.191114636787600442e-04
-2.250000000000000056e-01 5.288906584758452066e-04
-2.240000000000000047e-01 5.386809257662148126e-04
-2.230000000000000038e-01 5.484816726260811036e-04
-2.220000000000000029e-01 5.582923471534299723e-04
-2.210000000000000020e-01 5.681124350289235405e-04
-2.200000000000000011e-01 5.779414564122600925e-04
-2.190000000000000002e-01 5.877789631369772453e-04
-2.179999999999999993e-01 5.976245361712156576e-04
-2.169999999999999984e-01 6.074777833158729245e-04
-2.159999999999999976e-01 6.173383371149865784e-04
-2.149999999999999967e-01 6.272058529561494325e-04
-2.139999999999999958e-01 6.370800073413310401e-04
-2.129999999999999949e-01 6.469604963107362418e-04
-2.119999999999999940e-01 6.568470340043126117e-04
-2.109999999999999931e-01 6.667393513472233023e-04
-2.099999999999999922e-01 6.766371948471304075e-04
-2.089999999999999913e-01 6.865403254924619999e-04
-2.079999999999999905e-01 6.964485177419955540e-04
-2.069999999999999896e-01 7.063615585971353122e-04
-2.059999999999999887e-01 7.162792467491648331e-04
-2.049999999999999878e-01 7.262013917945567536e-04
-2.039999999999999869e-01 7.361278135121485360e-04
-2.030000000000000138e-01 7.460583411966026195e-04
-2.020000000000000129e-01 7.559928130431539965e-04
-2.010000000000000120e-01 7.818326424179304754e-04
-2.000000000000000111e-01 7.951946178686701170e-04
-1.990000000000000102e-01 8.085629465501455301e-04
-1.980000000000000093e-01 8.219373184676933121e-04
-1.970000000000000084e-01 8.353174433443412992e-04
-1.960000000000000075e-01 8.493590417717077805e-04
-1.950000000000000067e-01 8.641355176575605136e-04
-1.940000000000000058e-01 8.789181024413188995e-04
-1.930000000000000049e-01 8.937064929855896046e-04
-1.920000000000000040e-01 9.085004057753401059e-04
-1.910000000000000031e-01 9.234782659256312708e-04
-1.900000000000000022e-01 9.395089758702190831e-04
-1.890000000000000013e-01 9.555452769039103102e-04
-1.880000000000000004e-01 9.715868921794892270e-04
-1.869999999999999996e-01 9.876335627476374654e-04
-1.859999999999999987e-01 1.004400838839056504e-03
-1.849999999999999978e-01 1.022074775962430798e-03
-1.839999999999999969e-01 1.039753961913719498e-03
-1.829999999999999960e-01 1.057438133429312909e-03
-1.819999999999999951e-01 1.075127044494850670e-03
-1.809999999999999942e-01 1.093170109051417281e-03
-1.799999999999999933e-01 1.112520537407119111e-03
-1.789999999999999925e-01 1.131875776203578043e-03
-1.779999999999999916e-01 1.151235582813078633e-03
-1.769999999999999907e-01 1.170599730603153312e-03
-1.759999999999999898e-01 1.190547977368701946e-03
-1.749999999999999889e-01 1.211723718887617457e-03
-1.739999999999999880e-01 1.232903820185723195e-03
-1.729999999999999871e-01 1.254088060368108290e-03
-1.719999999999999862e-01 1.275276233175668111e-03
-1.710000000000000131e-01 1.297265513271736882e-03
-1.700000000000000122e-01 1.320401748657309450e-03
-1.690000000000000113e-01 1.343541875095012909e-03
-1.680000000000000104e-01 1.366685694940065858e-03
-1.670000000000000095e-01 1.389833023682068500e-03
-1.660000000000000087e-01 1.414357855798356644e-03
-1.650000000000000078e-01 1.439668236063358165e-03
-1.640000000000000069e-01 1.464982042068648568e-03
-1.630000000000000060e-01 1.490299099248224273e-03
-1.620000000000000051e-01 1.515619244678260025e-03
-1.610000000000000042e-01 1.542639452685009866e-03
-1.600000000000000033e-01 1.570435494235195538e-03
-1.590000000000000024e-01 1.598234510770933387e-03
-1.580000000000000016e-01 1.626036349709529972e-03
-1.570000000000000007e-01 1.653840868713252329e-03
-1.559999999999999998e-01 1.683645276773397276e-03
-1.549999999999999989e-01 1.714174658299763175e-03
-1.539999999999999980e-01 1.744706556543284496e-03
-1.529999999999999971e-01 1.775240841650905198e-03
-1.519999999999999962e-01 1.805777392542608391e-03
-1.509999999999999953e-01 1.838712356722803582e-03
-1.499999999999999944e-01 1.872340545468965684e-03
-1.489999999999999936e-01 1.905970797135876724e-03
-1.479999999999999927e-01 1.939603004418268732e-03
-1.469999999999999918e-01 1.973237067320556763e-03
-1.459999999999999909e-01 2.009492612965566201e-03
-1.449999999999999900e-01 2.046523154136615542e-03
-1.439999999999999891e-01 2.083555307491953730e-03
-1.429999999999999882e-01 2.120588988570156798e-03
-1.419999999999999873e-01 2.157624118705253873e-03
-1.409999999999999865e-01 2.197977797351456392e-03
-1.400000000000000133e-01 2.238897106785662020e-03
-1.390000000000000124e-01 2.279817593955769939e-03
-1.380000000000000115e-01 2.320739196562412229e-03
-1.370000000000000107e-01 2.361661856622542573e-03
-1.360000000000000098e-01 2.406782236148423404e-03
-1.350000000000000089e-01 2.451927446636786596e-03
-1.340000000000000080e-01 2.497073435298085165e-03
-1.330000000000000071e-01 2.542220160674791164e-03
-1.320000000000000062e-01 2.587367584202276971e-03
-1.310000000000000053e-01 2.638161368752412264e-03
-1.300000000000000044e-01 2.688762538890750089e-03
-1.290000000000000036e-01 2.739364118049613262e-03
-1.280000000000000027e-01 2.789966083973801497e-03
-1.270000000000000018e-01 2.840568415993769726e-03
-1.260000000000000009e-01 2.895318699326649998e-03
-1.250000000000000000e-01 2.952079263948578086e-03
-1.239999999999999991e-01 3.008839961911721414e-03
-1.229999999999999982e-01 3.065600785809500725e-03
-1.219999999999999973e-01 3.122361728773886437e-03
-1.209999999999999964e-01 3.183982085427770024e-03
-1.199999999999999956e-01 3.247537594228044801e-03
-1.189999999999999947e-01 3.311093107400135856e-03
-1.179999999999999938e-01 3.374648624697034610e-03
-1.170000000000000068e-01 3.438204145889999126e-03
-1.160000000000000059e-01 3.509088264855663494e-03
-1.150000000000000050e-01 3.580568291415480407e-03
-1.140000000000000041e-01 3.652048388652061675e-03
-1.130000000000000032e-01 3.723528552495086828e-03
-1.120000000000000023e-01 3.797129170915895368e-03
-1.110000000000000014e-01 3.877723429077043881e-03
-1.100000000000000006e-01 3.958318094856614483e-03
-1.089999999999999997e-01 4.038913143853091643e-03
-1.079999999999999988e-01 4.119508553574430243e-03
-1.069999999999999979e-01 4.208390919140581575e-03
-1.059999999999999970e-01 4.297977410526547352e-03
-1.049999999999999961e-01 4.387564791217142199e-03
-1.039999999999999952e-01 4.482987474255037928e-03
-1.029999999999999943e-01 4.579748762120913058e-03
-1.019999999999999934e-01 4.679759724258394059e-03
-1.010000000000000064e-01 4.782858695721213353e-03
-1.000000000000000056e-01 4.889430043224445022e-03
-9.900000000000000466e-02 4.999057001761190479e-03
-9.800000000000000377e-02 5.112100944787019950e-03
-9.700000000000000289e-02 5.230141027309427940e-03
-9.600000000000000200e-02 5.351819793864927635e-03
-9.500000000000000111e-02 5.477860491734700028e-03
-9.400000000000000022e-02 5.608198066921779752e-03
-9.299999999999999933e-02 5.743033329810261385e-03
-9.199999999999999845e-02 5.883578193137462171e-03
-9.099999999999999756e-02 6.030040417470679086e-03
-8.999999999999999667e-02 6.182121625601133021e-03
-8.899999999999999578e-02 6.339884400269269610e-03
-8.799999999999999489e-02 6.503744692938248119e-03
-8.699999999999999400e-02 6.675856144481660988e-03
-8.599999999999999312e-02 6.855739357792329201e-03
-8.500000000000000611e-02 7.043623476455537075e-03
-8.400000000000000522e-02 7.239606981510503074e-03
-8.300000000000000433e-02 7.444235321506851959e-03
-8.200000000000000344e-02 7.659860361894112006e-03
-8.100000000000000255e-02 7.887571527264184909e-03
-8.000000000000000167e-02 8.126400150646672857e-03
-7.900000000000000078e-02 8.377240295965497976e-03
-7.799999999999999989e-02 8.641058004403762149e-03
-7.699999999999999900e-02 8.919959678210302029e-03
-7.599999999999999811e-02 9.217688796759963485e-03
-7.499999999999999722e-02 9.532806377263308706e-03
-7.399999999999999634e-02 9.866124051301333395e-03
-7.299999999999999545e-02 1.021899703834313125e-02
-7.199999999999999456e-02 1.059423563663551733e-02
-7.099999999999999367e-02 1.099927220880881663e-02
-7.000000000000000666e-02 1.143119458154837585e-02
-6.900000000000000577e-02 1.189258319793582742e-02
-6.800000000000000488e-02 1.238582925251528397e-02
-6.700000000000000400e-02 1.291160236153606269e-02
-6.600000000000000311e-02 1.348824923413096885e-02
-6.500000000000000222e-02 1.410793472026485550e-02
-6.400000000000000133e-02 1.477445200097403898e-02
-6.300000000000000044e-02 1.549415202669391332e-02
-6.199999999999999956e-02 1.627026569575099404e-02
-6.099999999999999867e-02 1.712017297015650322e-02
-5.999999999999999778e-02 1.804988402203246481e-02
-5.899999999999999689e-02 1.905651046475435872e-02
-5.800000000000000294e-02 2.014380704376391232e-02
-5.700000000000000205e-02 2.132131156569856342e-02
-5.600000000000000117e-02 2.262214061036415397e-02
-5.500000000000000028e-02 2.403716037449558224e-02
-5.399999999999999939e-02 2.556526115391733606e-02
-5.299999999999999850e-02 2.721146187161188612e-02
-5.199999999999999761e-02 2.897713451280802682e-02
-5.099999999999999672e-02 3.088749187713869457e-02
-5.000000000000000278e-02 3.292636242585260387e-02
-4.900000000000000189e-02 3.507049543686922843e-02
-4.800000000000000100e-02 3.730833709889890687e-02
-4.700000000000000011e-02 3.962662369451986494e-02
-4.599999999999999922e-02 4.200208048557096258e-02
-4.499999999999999833e-02 4.440983734375009151e-02
-4.399999999999999745e-02 4.681113509760821689e-02
-4.299999999999999656e-02 4.918326548573614260e-02
-4.200000000000000261e-02 5.150402156111570651e-02
-4.100000000000000172e-02 5.374419683826068411e-02
-4.000000000000000083e-02 5.586655189984545550e-02
-3.899999999999999994e-02 5.787524866023188719e-02
-3.799999999999999906e-02 5.975551779235351024e-02
-3.699999999999999817e-02 6.151336204620510423e-02
-3.599999999999999728e-02 6.312816654239507275e-02
-3.500000000000000333e-02 6.456962603063871875e-02
-3.400000000000000244e-02 6.588162331965684293e-02
-3.300000000000000155e-02 6.706603047876837087e-02
-3.200000000000000067e-02 6.812122306194670629e-02
-3.099999999999999978e-02 6.906771996221219845e-02
-2.999999999999999889e-02 6.986724761817100782e-02
-2.900000000000000147e-02 7.057352793904529686e-02
-2.800000000000000058e-02 7.118992216658046046e-02
-2.699999999999999969e-02 7.172631632894257980e-02
-2.599999999999999881e-02 7.218642490450072335e-02
-2.500000000000000139e-02 7.256683926743973112e-02
-2.400000000000000050e-02 7.288465748946394707e-02
-2.299999999999999961e-02 7.315473652363346790e-02
-2.199999999999999872e-02 7.337952654525070617e-02
-2.100000000000000130e-02 7.356683339825158263e-02
-2.000000000000000042e-02 7.371376706107878041e-02
-1.899999999999999953e-02 7.382864472626422814e-02
-1.799999999999999864e-02 7.392148658308192455e-02
-1.700000000000000122e-02 7.399328950119786474e-02
-1.600000000000000033e-02 7.404876383307719412e-02
-1.499999999999999944e-02 7.408786799289525382e-02
-1.400000000000000029e-02 7.411424615579657871e-02
-1.299999999999999940e-02 7.413233267346103217e-02
-1.200000000000000025e-02 7.414377559121602956e-02
-1.099999999999999936e-02 7.415009409824646625e-02
-1.000000000000000021e-02 7.415284739162922301e-02
-8.999999999999999320e-03 7.415205449461015341e-02
-8.000000000000000167e-03 7.415019179637204194e-02
-7.000000000000000146e-03 7.414782332370947748e-02
-6.000000000000000125e-03 7.414477591084960018e-02
-5.000000000000000104e-03 7.414218101450371912e-02
-4.000000000000000083e-03 7.413996011183421331e-02
-3.000000000000000062e-03 7.413808065401789049e-02
-2.000000000000000042e-03 7.413655600024370018e-02
-1.000000000000000021e-03 7.413576591707589369e-02
-0.000000000000000000e+00 7.413525972330269054e-02
1.000000000000000021e-03 7.413576591707589369e-02
2.000000000000000042e-03 7.413655600024370018e-02
3.000000000000000062e-03 7.413808065401789049e-02
4.000000000000000083e-03 7.413996011183421331e-02
5.000000000000000104e-03 7.414218101450371912e-02
6.000000000000000125e-03 7.414477591084960018e-02
7.000000000000000146e-03 7.414782332370947748e-02
8.000000000000000167e-03 7.415019179637204194e-02
8.999999999999999320e-03 7.415205449461015341e-02
1.000000000000000021e-02 7.415284739162922301e-02
1.099999999999999936e-02 7.415009409824646625e-02
1.200000000000000025e-02 7.414377559121602956e-02
1.299999999999999940e-02 7.413233267346103217e-02
1.400000000000000029e-02 7.411424615579657871e-02
1.499999999999999944e-02 7.408786799289525382e-02
1.600000000000000033e-02 7.404876383307719412e-02
1.700000000000000122e-02 7.399328950119786474e-02
1.799999999999999864e-02 7.392148658308192455e-02
1.899999999999999953e-02 7.382864472626422814e-02
2.000000000000000042e-02 7.371376706107878041e-02
2.100000000000000130e-02 7.356683339825158263e-02
2.199999999999999872e-02 7.337952654525070617e-02
2.299999999999999961e-02 7.315473652363346790e-02
2.400000000000000050e-02 7.288465748946394707e-02
2.500000000000000139e-02 7.256683926743973112e-02
2.599999999999999881e-02 7.218642490450072335e-02
2.699999999999999969e-02 7.172631632894257980e-02
2.800000000000000058e-02 7.118992216658046046e-02
2.900000000000000147e-02 7.057352793904529686e-02
2.999999999999999889e-02 6.986724761817100782e-02
3.099999999999999978e-02 6.906771996221219845e-02
3.200000000000000067e-02 6.812122306194670629e-02
3.300000000000000155e-02 6.706603047876837087e-02
3.400000000000000244e-02 6.588162331965684293e-02
3.500000000000000333e-02 6.456962603063871875e-02
3.599999999999999728e-02 6.312816654239507275e-02
3.699999999999999817e-02 6.151336204620510423e-02
3.799999999999999906e-02 5.975551779235351024e-02
3.899999999999999994e-02 5.787524866023188719e-02
4.000000000000000083e-02 5.586655189984545550e-02
4.100000000000000172e-02 5.374419683826068411e-02
4.200000000000000261e-02 5.150402156111570651e-02
4.299999999999999656e-02 4.918326548573614260e-02
4.399999999999999745e-02 4.681113509760821689e-02
4.499999999999999833e-02 4.440983734375009151e-02
4.599999999999999922e-02 4.200208048557096258e-02
4.700000000000000011e-02 3.962662369451986494e-02
4.800000000000000100e-02 3.730833709889890687e-02
4.900000000000000189e-02 3.507049543686922843e-02
5.000000000000000278e-02 3.292636242585260387e-02
5.099999999999999672e-02 3.088749187713869457e-02
5.199999999999999761e-02 2.897713451280802682e-02
5.299999999999999850e-02 2.721146187161188612e-02
5.399999999999999939e-02 2.556526115391733606e-02
5.500000000000000028e-02 2.403716037449558224e-02
5.600000000000000117e-02 2.262214061036415397e-02
5.700000000000000205e-02 2.132131156569856342e-02
5.800000000000000294e-02 2.014380704376391232e-02
5.899999999999999689e-02 1.905651046475435872e-02
5.999999999999999778e-02 1.804988402203246481e-02
6.099999999999999867e-02 1.712017297015650322e-02
6.199999999999999956e-02 1.627026569575099404e-02
6.300000000000000044e-02 1.549415202669391332e-02
6.400000000000000133e-02 1.477445200097403898e-02
6.500000000000000222e-02 1.410793472026485550e-02
6.600000000000000311e-02 1.348824923413096885e-02
6.700000000000000400e-02 1.291160236153606269e-02
6.800000000000000488e-02 1.238582925251528397e-02
6.900000000000000577e-02 1.189258319793582742e-02
7.000000000000000666e-02 1.143119458154837585e-02
7.099999999999999367e-02 1.099927220880881663e-02
7.199999999999999456e-02 1.059423563663551733e-02
7.299999999999999545e-02 1.021899703834313125e-02
7.399999999999999634e-02 9.866124051301333395e-03
7.499999999999999722e-02 9.532806377263308706e-03
7.599999999999999811e-02 9.217688796759963485e-03
7.699999999999999900e-02 8.919959678210302029e-03
7.799999999999999989e-02 8.641058004403762149e-03
7.900000000000000078e-02 8.377240295965497976e-03
8.000000000000000167e-02 8.126400150646672857e-03
8.100000000000000255e-02 7.887571527264184909e-03
8.200000000000000344e-02 7.659860361894112006e-03
8.300000000000000433e-02 7.444235321506851959e-03
8.400000000000000522e-02 7.239606981510503074e-03
8.500000000000000611e-02 7.043623476455537075e-03
8.599999999999999312e-02 6.855739357792329201e-03
8.699999999999999400e-02 6.675856144481660988e-03
8.799999999999999489e-02 6.503744692938248119e-03
8.899999999999999578e-02 6.339884400269269610e-03
8.999999999999999667e-02 6.182121625601133021e-03
9.099999999999999756e-02 6.030040417470679086e-03
9.199999999999999845e-02 5.883578193137462171e-03
9.299999999999999933e-02 5.743033329810261385e-03
9.400000000000000022e-02 5.608198066921779752e-03
9.500000000000000111e-02 5.477860491734700028e-03
9.600000000000000200e-02 5.351819793864927635e-03
9.700000000000000289e-02 5.230141027309427940e-03
9.800000000000000377e-02 5.112100944787019950e-03
9.900000000000000466e-02 4.999057001761190479e-03
1.000000000000000056e-01 4.889430043224445022e-03
1.010000000000000064e-01 4.782858695721213353e-03
1.019999999999999934e-01 4.679759724258394059e-03
1.029999999999999943e-01 4.579748762120913058e-03
1.039999999999999952e-01 4.482987474255037928e-03
1.049999999999999961e-01 4.387564791217142199e-03
1.059999999999999970e-01 4.297977410526547352e-03
1.069999999999999979e-01 4.208390919140581575e-03
1.079999999999999988e-01 4.119508553574430243e-03
1.089999999999999997e-01 4.038913143853091643e-03
1.100000000000000006e-01 3.958318094856614483e-03
1.110000000000000014e-01 3.877723429077043881e-03
1.120000000000000023e-01 3.797129170915895368e-03
1.130000000000000032e-01 3.723528552495086828e-03
1.140000000000000041e-01 3.652048388652061675e-03
1.150000000000000050e-01 3.580568291415480407e-03
1.160000000000000059e-01 3.509088264855663494e-03
1.170000000000000068e-01 3.438204145889999126e-03
1.179999999999999938e-01 3.374648624697034610e-03
1.189999999999999947e-01 3.311093107400135856e-03
1.199999999999999956e-01 3.247537594228044801e-03
1.209999999999999964e-01 3.183982085427770024e-03
1.219999999999999973e-01 3.122361728773886437e-03
1.229999999999999982e-01 3.065600785809500725e-03
1.239999999999999991e-01 3.008839961911721414e-03
1.250000000000000000e-01 2.952079263948578086e-03
1.260000000000000009e-01 2.895318699326649998e-03
1.270000000000000018e-01 2.840568415993769726e-03
1.280000000000000027e-01 2.789966083973801497e-03
1.290000000000000036e-01 2.739364118049613262e-03
1.300000000000000044e-01 2.688762538890750089e-03
1.310000000000000053e-01 2.638161368752412264e-03
1.320000000000000062e-01 2.587367584202276971e-03
1.330000000000000071e-01 2.542220160674791164e-03
1.340000000000000080e-01 2.497073435298085165e-03
1.350000000000000089e-01 2.451927446636786596e-03
1.360000000000000098e-01 2.406782236148423404e-03
1.370000000000000107e-01 2.361661856622542573e-03
1.380000000000000115e-01 2.320739196562412229e-03
1.390000000000000124e-01 2.279817593955769939e-03
1.400000000000000133e-01 2.238897106785662020e-03
1.409999999999999865e-01 2.197977797351456392e-03
1.419999999999999873e-01 2.157624118705253873e-03
1.429999999999999882e-01 2.120588988570156798e-03
1.439999999999999891e-01 2.083555307491953730e-03
1.449999999999999900e-01 2.046523154136615542e-03
1.459999999999999909e-01 2.009492612965566201e-03
1.469999999999999918e-01 1.973237067320556763e-03
1.479999999999999927e-01 1.939603004418268732e-03
1.489999999999999936e-01 1.905970797135876724e-03
1.499999999999999944e-01 1.872340545468965684e-03
1.509999999999999953e-01 1.838712356722803582e-03
1.519999999999999962e-01 1.805777392542608391e-03
1.529999999999999971e-01 1.775240841650905198e-03
1.539999999999999980e-01 1.744706556543284496e-03
1.549999999999999989e-01 1.714174658299763175e-03
1.559999999999999998e-01 1.683645276773397276e-03
1.570000000000000007e-01 1.653840868713252329e-03
1.580000000000000016e-01 1.626036349709529972e-03
1.590000000000000024e-01 1.598234510770933387e-03
1.600000000000000033e-01 1.570435494235195538e-03
1.610000000000000042e-01 1.542639452685009866e-03
1.620000000000000051e-01 1.515619244678260025e-03
1.630000000000000060e-01 1.490299099248224273e-03
1.640000000000000069e-01 1.464982042068648568e-03
1.650000000000000078e-01 1.439668236063358165e-03
1.660000000000000087e-01 1.414357855798356644e-03
1.670000000000000095e-01 1.389833023682068500e-03
1.680000000000000104e-01 1.366685694940065858e-03
1.690000000000000113e-01 1.343541875095012909e-03
1.700000000000000122e-01 1.320401748657309450e-03
1.710000000000000131e-01 1.297265513271736882e-03
1.719999999999999862e-01 1.275276233175668111e-03
1.729999999999999871e-01 1.254088060368108290e-03
1.739999999999999880e-01 1.232903820185723195e-03
1.749999999999999889e-01 1.211723718887617457e-03
1.759999999999999898e-01 1.190547977368701946e-03
1.769999999999999907e-01 1.170599730603153312e-03
1.779999999999999916e-01 1.151235582813078633e-03
1.789999999999999925e-01 1.131875776203578043e-03
1.799999999999999933e-01 1.112520537407119111e-03
1.809999999999999942e-01 1.093170109051417281e-03
1.819999999999999951e-01 1.075127044494850670e-03
1.829999999999999960e-01 1.057438133429312909e-03
1.839999999999999969e-01 1.039753961913719498e-03
1.849999999999999978e-01 1.022074775962430798e-03
1.859999999999999987e-01 1.004400838839056504e-03
1.869999999999999996e-01 9.876335627476374654e-04
1.880000000000000004e-01 9.715868921794892270e-04
1.890000000000000013e-01 9.555452769039103102e-04
1.900000000000000022e-01 9.395089758702190831e-04
1.910000000000000031e-01 9.234782659256312708e-04
1.920000000000000040e-01 9.085004057753401059e-04
1.930000000000000049e-01 8.937064929855896046e-04
1.940000000000000058e-01 8.789181024413188995e-04
1.950000000000000067e-01 8.641355176575605136e-04
1.960000000000000075e-01 8.493590417717077805e-04
1.970000000000000084e-01 8.353174433443412992e-04
1.980000000000000093e-01 8.219373184676933121e-04
1.990000000000000102e-01 8.085629465501455301e-04
2.000000000000000111e-01 7.951946178686701170e-04
2.010000000000000120e-01 7.818326424179304754e-04
2.020000000000000129e-01 7.559928130431539965e-04
2.030000000000000138e-01 7.460583411966026195e-04
2.039999999999999869e-01 7.361278135121485360e-04
2.049999999999999878e-01 7.262013917945567536e-04
2.059999999999999887e-01 7.162792467491648331e-04
2.069999999999999896e-01 7.063615585971353122e-04
2.079999999999999905e-01 6.964485177419955540e-04
2.089999999999999913e-01 6.865403254924619999e-04
2.099999999999999922e-01 6.766371948471304075e-04
2.109999999999999931e-01 6.667393513472233023e-04
2.119999999999999940e-01 6.568470340043126117e-04
2.129999999999999949e-01 6.469604963107362418e-04
2.139999999999999958e-01 6.370800073413310401e-04
2.149999999999999967e-01 6.272058529561494325e-04
2.159999999999999976e-01 6.173383371149865784e-04
2.169999999999999984e-01 6.074777833158729245e-04
2.179999999999999993e-01 5.976245361712156576e-04
2.190000000000000002e-01 5.877789631369772453e-04
2.200000000000000011e-01 5.779414564122600925e-04
2.210000000000000020e-01 5.681124350289235405e-04
2.220000000000000029e-01 5.582923471534299723e-04
2.230000000000000038e-01 5.484816726260811036e-04
2.240000000000000047e-01 5.386809257662148126e-04
2.250000000000000056e-01 5.288906584758452066e-04
2.260000000000000064e-01 5.191114636787600442e-04
2.270000000000000073e-01 5.093439791373028042e-04
2.280000000000000082e-01 4.995888916951232587e-04
2.290000000000000091e-01 4.898469420012002955e-04
2.300000000000000100e-01 4.708938173436542983e-04
2.310000000000000109e-01 4.658851098457355644e-04
2.320000000000000118e-01 4.608792263240409190e-04
2.330000000000000127e-01 4.558762598070879228e-04
2.340000000000000135e-01 4.508763073969752357e-04
2.349999999999999867e-01 4.458794704914587179e-04
2.359999999999999876e-01 4.408858550204741451e-04
2.369999999999999885e-01 4.358955716982049981e-04
2.379999999999999893e-01 4.309087362918679449e-04
2.389999999999999902e-01 4.259254699085084387e-04
2.399999999999999911e-01 4.209458993011956749e-04
2.409999999999999920e-01 4.159701571961385287e-04
2.419999999999999929e-01 4.109983826423740418e-04
2.429999999999999938e-01 4.060307213858255736e-04
2.439999999999999947e-01 4.010673262696922130e-04
2.449999999999999956e-01 3.961083576633104230e-04
2.459999999999999964e-01 3.911539839218178684e-04
2.469999999999999973e-01 3.862043818791724534e-04
2.479999999999999982e-01 3.812597373773122080e-04
2.489999999999999991e-01 3.763202458345019270e-04
2.500000000000000000e-01 3.713861128562052547e-04
2.510000000000000009e-01 3.664575548921367881e-04
2.520000000000000018e-01 3.615347999434969121e-04
2.530000000000000027e-01 3.566180883247854262e-04
2.540000000000000036e-01 3.517076734850180112e-04
2.550000000000000044e-01 3.468038228936396426e-04
2.560000000000000053e-01 3.419068189969618312e-04
2.570000000000000062e-01 3.370169602515263384e-04
2.580000000000000071e-01 3.321345622414444165e-04
2.590000000000000080e-01 3.272599588874758694e-04
2.600000000000000089e-01 3.223935037564003379e-04
2.610000000000000098e-01 3.175355714801149950e-04
2.620000000000000107e-01 3.126865592948594569e-04
2.630000000000000115e-01 3.078468887120535671e-04
2.640000000000000124e-01 3.030170073334246010e-04
2.650000000000000133e-01 2.981973908244290174e-04
2.660000000000000142e-01 2.933885450614409727e-04
2.670000000000000151e-01 2.885910084698074178e-04
2.680000000000000160e-01 2.838053545716697520e-04
2.690000000000000169e-01 2.790321947644415208e-04
2.700000000000000178e-01 2.742721813530322474e-04
2.710000000000000187e-01 2.695260108613254778e-04
2.720000000000000195e-01 2.647944276510883150e-04
2.730000000000000204e-01 2.714385184449973130e-04
2.740000000000000213e-01 2.692871626906847074e-04
2.750000000000000222e-01 2.671369526556782595e-04
2.760000000000000231e-01 2.649879162303509774e-04
2.770000000000000240e-01 2.628400822017518319e-04
2.780000000000000249e-01 2.606934802892516131e-04
2.790000000000000258e-01 2.585481411818694639e-04
2.800000000000000266e-01 2.564040965773675836e-04
2.810000000000000275e-01 2.542613792232136329e-04
2.819999999999999729e-01 2.521200229595111286e-04
2.829999999999999738e-01 2.499800627640064101e-04
2.839999999999999747e-01 2.478415347992894355e-04
2.849999999999999756e-01 2.457044764623081022e-04
2.859999999999999765e-01 2.435689264363274703e-04
2.869999999999999774e-01 2.414349247454724776e-04
2.879999999999999782e-01 2.393025128120001329e-04
2.889999999999999791e-01 2.371717335164578565e-04
2.899999999999999800e-01 2.350426312608939843e-04
2.909999999999999809e-01 2.329152520352974058e-04
2.919999999999999818e-01 2.307896434874544722e-04
2.929999999999999827e-01 2.286658549964231822e-04
2.939999999999999836e-01 2.265439377498387210e-04
2.949999999999999845e-01 2.244239448252771413e-04
2.959999999999999853e-01 2.223059312759197495e-04
2.969999999999999862e-01 2.201899542207762359e-04
2.979999999999999871e-01 2.180760729397422898e-04
2.989999999999999880e-01 2.159643489737848681e-04
2.999999999999999889e-01 2.138548462305690735e-04
3.009999999999999898e-01 2.117476310958604432e-04
3.019999999999999907e-01 2.096427725510602975e-04
3.029999999999999916e-01 2.075403422972535927e-04
3.039999999999999925e-01 2.054404148861792973e-04
3.049999999999999933e-01 2.033430678585539889e-04
3.059999999999999942e-01 2.012483818902158293e-04
3.069999999999999951e-01 1.991564409465845320e-04
3.079999999999999960e-01 1.968150574792756576e-04
3.089999999999999969e-01 1.954417030949208813e-04
3.099999999999999978e-01 1.940699928519307171e-04


==> data_fig_27a_nl.txt <==
-3.009999999999999898e-01 2.135856259145753734e-04
-2.999999999999999889e-01 2.156759443724768092e-04
-2.989999999999999880e-01 2.177685064271327794e-04
-2.979999999999999871e-01 2.198632480178401712e-04
-2.969999999999999862e-01 2.219601074366971485e-04
-2.959999999999999853e-01 2.240590252245413183e-04
-2.949999999999999845e-01 2.261599440721960433e-04
-2.939999999999999836e-01 2.282628087267212424e-04
-2.929999999999999827e-01 2.303675659023862970e-04
-2.919999999999999818e-01 2.324741641960984602e-04
-2.909999999999999809e-01 2.345825540070371024e-04
-2.899999999999999800e-01 2.366926874602595253e-04
-2.889999999999999791e-01 2.388045183340579253e-04
-2.879999999999999782e-01 2.409180019908608043e-04
-2.869999999999999774e-01 2.430330953114844287e-04
-2.859999999999999765e-01 2.451497566325519213e-04
-2.849999999999999756e-01 2.472679456869075970e-04
-2.839999999999999747e-01 2.493876235468657282e-04
-2.829999999999999738e-01 2.515087525701414635e-04
-2.819999999999999729e-01 2.536312963483208132e-04
-2.810000000000000275e-01 2.557552196577353941e-04
-2.800000000000000266e-01 2.578804884126151384e-04
-2.790000000000000258e-01 2.600070696203991599e-04
-2.780000000000000249e-01 2.621349313390928908e-04
-2.770000000000000240e-01 2.642640426365653965e-04
-2.760000000000000231e-01 2.663943735516868545e-04
-2.750000000000000222e-01 2.685258950572115425e-04
-2.740000000000000213e-01 2.706585790243183024e-04
-2.730000000000000204e-01 2.727923981887240721e-04
-2.720000000000000195e-01 2.662543119010188494e-04
-2.710000000000000187e-01 2.709325893788672038e-04
-2.700000000000000178e-01 2.756255351392198206e-04
-2.690000000000000169e-01 2.803324125134576362e-04
-2.680000000000000160e-01 2.850525313727980247e-04
-2.670000000000000151e-01 2.897852446727665625e-04
-2.660000000000000142e-01 2.945299452851288442e-04
-2.650000000000000133e-01 2.992860630915804700e-04
-2.640000000000000124e-01 3.040530623158472362e-04
-2.630000000000000115e-01 3.088304390730001897e-04
-2.620000000000000107e-01 3.136177191167460526e-04
-2.610000000000000098e-01 3.184144557672423511e-04
-2.600000000000000089e-01 3.232202280035989506e-04
-2.590000000000000080e-01 3.280346387067050893e-04
-2.580000000000000071e-01 3.328573130393398805e-04
-2.570000000000000062e-01 3.376878969517419188e-04
-2.560000000000000053e-01 3.425260558018937114e-04
-2.550000000000000044e-01 3.473714730807704316e-04
-2.540000000000000036e-01 3.522238492336902385e-04
-2.530000000000000027e-01 3.570829005697148781e-04
-2.520000000000000018e-01 3.619483582517748826e-04
-2.510000000000000009e-01 3.668199673608566738e-04
-2.500000000000000000e-01 3.716974860281882249e-04
-2.489999999999999991e-01 3.765806846298959095e-04
-2.479999999999999982e-01 3.814693450390971774e-04
-2.469999999999999973e-01 3.863632599308388163e-04
-2.459999999999999964e-01 3.912622321356900332e-04
-2.449999999999999956e-01 3.961660740381625244e-04
-2.439999999999999947e-01 4.010746070164625558e-04
-2.429999999999999938e-01 4.059876609203774147e-04
-2.419999999999999929e-01 4.109050735843734954e-04
-2.409999999999999920e-01 4.158266903732253292e-04
-2.399999999999999911e-01 4.207523637577233102e-04
-2.389999999999999902e-01 4.256819529182125647e-04
-2.379999999999999893e-01 4.306153233738968565e-04
-2.369999999999999885e-01 4.355523466360145630e-04
-2.359999999999999876e-01 4.404928998831452239e-04
-2.349999999999999867e-01 4.454368656570502284e-04
-2.340000000000000135e-01 4.503841315775696029e-04
-2.330000000000000127e-01 4.553345900752292941e-04
-2.320000000000000118e-01 4.602881381402991077e-04
-2.310000000000000109e-01 4.652446770871644047e-04
-2.300000000000000100e-01 4.702041123329389572e-04
-2.290000000000000091e-01 4.889538646769288864e-04
-2.280000000000000082e-01 4.985898717164334321e-04
-2.270000000000000073e-01 5.082394383886363297e-04
-2.260000000000000064e-01 5.179018067632743232e-04
-2.250000000000000056e-01 5.275762734651866714e-04
-2.240000000000000047e-01 5.372621849319420950e-04
-2.230000000000000038e-01 5.469589331494241089e-04
-2.220000000000000029e-01 5.566659518110927485e-04
-2.210000000000000020e-01 5.663827128534421138e-04
-2.200000000000000011e-01 5.761087233260585349e-04
-2.190000000000000002e-01 5.858435225597518258e-04
-2.179999999999999993e-01 5.955866796006587882e-04
-2.169999999999999984e-01 6.053377908820319108e-04
-2.159999999999999976e-01 6.150964781087768334e-04
-2.149999999999999967e-01 6.248623863326901312e-04
-2.139999999999999958e-01 6.346351821988984766e-04
-2.129999999999999949e-01 6.444145523462014918e-04
-2.119999999999999940e-01 6.542002019459814939e-04
-2.109999999999999931e-01 6.639918533660276422e-04
-2.099999999999999922e-01 6.737892449471293618e-04
-2.089999999999999913e-01 6.835921298816089505e-04
-2.079999999999999905e-01 6.934002751841161034e-04
-2.069999999999999896e-01 7.032134607460401206e-04
-2.059999999999999887e-01 7.130314784657963180e-04
-2.049999999999999878e-01 7.228541314480371217e-04
-2.039999999999999869e-01 7.326812332655691876e-04
-2.030000000000000138e-01 7.425126072783513800e-04
-2.020000000000000129e-01 7.523480860045549459e-04
-2.010000000000000120e-01 7.779021615289655710e-04
-2.000000000000000111e-01 7.911249922204227234e-04
-1.990000000000000102e-01 8.043544528849082493e-04
-1.980000000000000093e-01 8.175902216828959818e-04
-1.970000000000000084e-01 8.308319971347297942e-04
-1.960000000000000075e-01 8.447272503311483664e-04
-1.950000000000000067e-01 8.593489762169202479e-04
-1.940000000000000058e-01 8.739770898866781358e-04
-1.930000000000000049e-01 8.886112758778034375e-04
-1.920000000000000040e-01 9.032512390449522243e-04
-1.910000000000000031e-01 9.180732994366253875e-04
-1.900000000000000022e-01 9.339353858543671160e-04
-1.890000000000000013e-01 9.498033303052563856e-04
-1.880000000000000004e-01 9.656768440127802946e-04
-1.869999999999999996e-01 9.815556567823991406e-04
-1.859999999999999987e-01 9.981464619158990793e-04
-1.849999999999999978e-01 1.015632960666941215e-03
-1.839999999999999969e-01 1.033124971567423367e-03
-1.829999999999999960e-01 1.050622219298880458e-03
-1.819999999999999951e-01 1.068124446503329042e-03
-1.809999999999999942e-01 1.085976643633045731e-03
-1.799999999999999933e-01 1.105120103833373123e-03
-1.789999999999999925e-01 1.124268628444190449e-03
-1.779999999999999916e-01 1.143421963029301854e-03
-1.769999999999999907e-01 1.162579869857846950e-03
-1.759999999999999898e-01 1.182314732872126548e-03
-1.749999999999999889e-01 1.203261850118241818e-03
-1.739999999999999880e-01 1.224213570237439120e-03
-1.729999999999999871e-01 1.245169660880418496e-03
-1.719999999999999862e-01 1.266129905033702447e-03
-1.710000000000000131e-01 1.287881265159846605e-03
-1.700000000000000122e-01 1.310765128672037412e-03
-1.690000000000000113e-01 1.333653113562413995e-03
-1.680000000000000104e-01 1.356545011220055066e-03
-1.670000000000000095e-01 1.379440626847171615e-03
-1.660000000000000087e-01 1.403696288082221123e-03
-1.650000000000000078e-01 1.428727351627496296e-03
-1.640000000000000069e-01 1.453762058027514804e-03
-1.630000000000000060e-01 1.478800222271903740e-03
-1.620000000000000051e-01 1.503841671646862378e-03
-1.610000000000000042e-01 1.530561316297314022e-03
-1.600000000000000033e-01 1.558046520582371695e-03
-1.590000000000000024e-01 1.585534904362700167e-03
-1.580000000000000016e-01 1.613026305088226427e-03
-1.570000000000000007e-01 1.640520571087497083e-03
-1.559999999999999998e-01 1.669988437017848847e-03
-1.549999999999999989e-01 1.700171488707729337e-03
-1.539999999999999980e-01 1.730357247597633010e-03
-1.529999999999999971e-01 1.760545574437174339e-03
-1.519999999999999962e-01 1.790736339354470326e-03
-1.509999999999999953e-01 1.823293288006973007e-03
-1.499999999999999944e-01 1.856533889518235600e-03
-1.489999999999999936e-01 1.889776729733729952e-03
-1.479999999999999927e-01 1.923021692553544262e-03
-1.469999999999999918e-01 1.956268669762632664e-03
-1.459999999999999909e-01 1.992101293323072023e-03
-1.449999999999999900e-01 2.028697742850309790e-03
-1.439999999999999891e-01 2.065295963492615530e-03
-1.429999999999999882e-01 2.101895862734000885e-03
-1.419999999999999873e-01 2.138497354387933549e-03
-1.409999999999999865e-01 2.178370637239696560e-03
-1.400000000000000133e-01 2.218801161178419416e-03
-1.390000000000000124e-01 2.259233003188897311e-03
-1.380000000000000115e-01 2.299666093749643155e-03
-1.370000000000000107e-01 2.340100368141965603e-03
-1.360000000000000098e-01 2.384671658404652079e-03
-1.350000000000000089e-01 2.429266861773370784e-03
-1.340000000000000080e-01 2.473862961641299860e-03
-1.330000000000000071e-01 2.518459910383654115e-03
-1.320000000000000062e-01 2.563057663689444644e-03
-1.310000000000000053e-01 2.613217872260539115e-03
-1.300000000000000044e-01 2.663187298989380582e-03
-1.290000000000000036e-01 2.713157227268219330e-03
-1.280000000000000027e-01 2.763127629886131306e-03
-1.270000000000000018e-01 2.813098481565390416e-03
-1.260000000000000009e-01 2.867153215008088479e-03
-1.250000000000000000e-01 2.923186394088542108e-03
-1.239999999999999991e-01 2.979219765430699256e-03
-1.229999999999999982e-01 3.035253318386615159e-03
-1.219999999999999973e-01 3.091287043080342967e-03
-1.209999999999999964e-01 3.152102467893882435e-03
-1.199999999999999956e-01 3.214820873533385994e-03
-1.189999999999999947e-01 3.277539300040714816e-03
-1.179999999999999938e-01 3.340257746240390350e-03
-1.170000000000000068e-01 3.402976211043598227e-03
-1.160000000000000059e-01 3.472901046338086606e-03
-1.150000000000000050e-01 3.543410691884470599e-03
-1.140000000000000041e-01 3.613920370308711712e-03
-1.130000000000000032e-01 3.684430079723239118e-03
-1.120000000000000023e-01 3.757025168593369508e-03
-1.110000000000000014e-01 3.836489855327243279e-03
-1.100000000000000006e-01 3.915954838070840292e-03
-1.089999999999999997e-01 3.995420099162135495e-03
-1.079999999999999988e-01 4.074885622316759201e-03
-1.069999999999999979e-01 4.162489053494639393e-03
-1.059999999999999970e-01 4.250782812307136310e-03
-1.049999999999999961e-01 4.339077283559108697e-03
-1.039999999999999952e-01 4.433098895615219040e-03
-1.029999999999999943e-01 4.528433365930720732e-03
-1.019999999999999934e-01 4.626955992717215159e-03
-1.010000000000000064e-01 4.728507397709048703e-03
-1.000000000000000056e-01 4.833464179839128821e-03
-9.900000000000000466e-02 4.941416919982891641e-03
-9.800000000000000377e-02 5.052719639369391419e-03
-9.700000000000000289e-02 5.168919487040265007e-03
-9.600000000000000200e-02 5.288685117375319968e-03
-9.500000000000000111e-02 5.412724656841835097e-03
-9.400000000000000022e-02 5.540973689722207551e-03
-9.299999999999999933e-02 5.673628264759005523e-03
-9.199999999999999845e-02 5.811874580015905824e-03
-9.099999999999999756e-02 5.955915062829027565e-03
-8.999999999999999667e-02 6.105456475226460171e-03
-8.899999999999999578e-02 6.260559310566581742e-03
-8.799999999999999489e-02 6.421630025827315333e-03
-8.699999999999999400e-02 6.590775140239347150e-03
-8.599999999999999312e-02 6.767524290789131078e-03
-8.500000000000000611e-02 6.952100522162001257e-03
-8.400000000000000522e-02 7.144599087352229358e-03
-8.300000000000000433e-02 7.345552673956219809e-03
-8.200000000000000344e-02 7.557260020355290910e-03
-8.100000000000000255e-02 7.780785331816217863e-03
-8.000000000000000167e-02 8.015179746316694956e-03
-7.900000000000000078e-02 8.261316235088000601e-03
-7.799999999999999989e-02 8.520138493167565830e-03
-7.699999999999999900e-02 8.793703936423613934e-03
-7.599999999999999811e-02 9.085669948800554827e-03
-7.499999999999999722e-02 9.394629243793599718e-03
-7.399999999999999634e-02 9.721373534547946005e-03
-7.299999999999999545e-02 1.006722629348455467e-02
-7.199999999999999456e-02 1.043493343891764048e-02
-7.099999999999999367e-02 1.083175729568466514e-02
-7.000000000000000666e-02 1.125485107448328734e-02
-6.900000000000000577e-02 1.170673753492414843e-02
-6.800000000000000488e-02 1.218975461966680628e-02
-6.700000000000000400e-02 1.270455538288234668e-02
-6.600000000000000311e-02 1.326907703452518891e-02
-6.500000000000000222e-02 1.387566711123386191e-02
-6.400000000000000133e-02 1.452804130469369931e-02
-6.300000000000000044e-02 1.523241671583489346e-02
-6.199999999999999956e-02 1.599196639792788838e-02
-6.099999999999999867e-02 1.682372086916454970e-02
-5.999999999999999778e-02 1.773359179297172988e-02
-5.899999999999999689e-02 1.871880059390598067e-02
-5.800000000000000294e-02 1.978307698527442121e-02
-5.700000000000000205e-02 2.093581980638356196e-02
-5.600000000000000117e-02 2.220967091117664535e-02
-5.500000000000000028e-02 2.359583139909110158e-02
-5.399999999999999939e-02 2.509340190218027275e-02
-5.299999999999999850e-02 2.670755505757563611e-02
-5.199999999999999761e-02 2.843986820133241611e-02
-5.099999999999999672e-02 3.031588217706818189e-02
-5.000000000000000278e-02 3.232011149424186131e-02
-4.900000000000000189e-02 3.442998459327532151e-02
-4.800000000000000100e-02 3.663454613249849529e-02
-4.700000000000000011e-02 3.892110304132272852e-02
-4.599999999999999922e-02 4.126715815333668186e-02
-4.499999999999999833e-02 4.364855535279812265e-02
-4.399999999999999745e-02 4.602594072485101384e-02
-4.299999999999999656e-02 4.837653824727550234e-02
-4.200000000000000261e-02 5.067779638495580746e-02
-4.100000000000000172e-02 5.290033371580619981e-02
-4.000000000000000083e-02 5.500686025843311983e-02
-3.899999999999999994e-02 5.700085253192349599e-02
-3.799999999999999906e-02 5.886754118030881888e-02
-3.699999999999999817e-02 6.061282847912283223e-02
-3.599999999999999728e-02 6.221627700472204953e-02
-3.500000000000000333e-02 6.364827271237483153e-02
-3.400000000000000244e-02 6.495212166187182279e-02
-3.300000000000000155e-02 6.612993390400513649e-02
-3.200000000000000067e-02 6.718002591190901096e-02
-3.099999999999999978e-02 6.812317043516576132e-02
-2.999999999999999889e-02 6.892103177000362402e-02
-2.900000000000000147e-02 6.962713199686555721e-02
-2.800000000000000058e-02 7.024456748681408291e-02
-2.699999999999999969e-02 7.078275543304890505e-02
-2.599999999999999881e-02 7.124530872950120275e-02
-2.500000000000000139e-02 7.162852644501857546e-02
-2.400000000000000050e-02 7.194920977325745814e-02
-2.299999999999999961e-02 7.222155438457546206e-02
-2.199999999999999872e-02 7.244771289782389601e-02
-2.100000000000000130e-02 7.263590400436202577e-02
-2.000000000000000042e-02 7.278205389213085463e-02
-1.899999999999999953e-02 7.289431072240082354e-02
-1.799999999999999864e-02 7.298376022473798685e-02
-1.700000000000000122e-02 7.304995994228974387e-02
-1.600000000000000033e-02 7.309882573083530122e-02
-1.499999999999999944e-02 7.312929720466160299e-02
-1.400000000000000029e-02 7.314529551875507962e-02
-1.299999999999999940e-02 7.315201815444558053e-02
-1.200000000000000025e-02 7.315098719958063045e-02
-1.099999999999999936e-02 7.314453838735608671e-02
-1.000000000000000021e-02 7.313475866545836312e-02
-8.999999999999999320e-03 7.312080502670163795e-02
-8.000000000000000167e-03 7.310671237872597150e-02
-7.000000000000000146e-03 7.309378040183424352e-02
-6.000000000000000125e-03 7.308014987915226190e-02
-5.000000000000000104e-03 7.306963072276152771e-02
-4.000000000000000083e-03 7.306136239635074858e-02
-3.000000000000000062e-03 7.305439017536700941e-02
-2.000000000000000042e-03 7.304868580281451140e-02
-1.000000000000000021e-03 7.304585100682638166e-02
-0.000000000000000000e+00 7.304380196431081718e-02
1.000000000000000021e-03 7.304585100682638166e-02
2.000000000000000042e-03 7.304868580281451140e-02
3.000000000000000062e-03 7.305439017536700941e-02
4.000000000000000083e-03 7.306136239635074858e-02
5.000000000000000104e-03 7.306963072276152771e-02
6.000000000000000125e-03 7.308014987915226190e-02
7.000000000000000146e-03 7.309378040183424352e-02
8.000000000000000167e-03 7.310671237872597150e-02
8.999999999999999320e-03 7.312080502670163795e-02
1.000000000000000021e-02 7.313475866545836312e-02
1.099999999999999936e-02 7.314453838735608671e-02
1.200000000000000025e-02 7.315098719958063045e-02
1.299999999999999940e-02 7.315201815444558053e-02
1.400000000000000029e-02 7.314529551875507962e-02
1.499999999999999944e-02 7.312929720466160299e-02
1.600000000000000033e-02 7.309882573083530122e-02
1.700000000000000122e-02 7.304995994228974387e-02
1.799999999999999864e-02 7.298376022473798685e-02
1.899999999999999953e-02 7.289431072240082354e-02
2.000000000000000042e-02 7.278205389213085463e-02
2.100000000000000130e-02 7.263590400436202577e-02
2.199999999999999872e-02 7.244771289782389601e-02
2.299999999999999961e-02 7.222155438457546206e-02
2.400000000000000050e-02 7.194920977325745814e-02
2.500000000000000139e-02 7.162852644501857546e-02
2.599999999999999881e-02 7.124530872950120275e-02
2.699999999999999969e-02 7.078275543304890505e-02
2.800000000000000058e-02 7.024456748681408291e-02
2.900000000000000147e-02 6.962713199686555721e-02
2.999999999999999889e-02 6.892103177000362402e-02
3.099999999999999978e-02 6.812317043516576132e-02
3.200000000000000067e-02 6.718002591190901096e-02
3.300000000000000155e-02 6.612993390400513649e-02
3.400000000000000244e-02 6.495212166187182279e-02
3.500000000000000333e-02 6.364827271237483153e-02
3.599999999999999728e-02 6.221627700472204953e-02
3.699999999999999817e-02 6.061282847912283223e-02
3.799999999999999906e-02 5.886754118030881888e-02
3.899999999999999994e-02 5.700085253192349599e-02
4.000000000000000083e-02 5.500686025843311983e-02
4.100000000000000172e-02 5.290033371580619981e-02
4.200000000000000261e-02 5.067779638495580746e-02
4.299999999999999656e-02 4.837653824727550234e-02
4.399999999999999745e-02 4.602594072485101384e-02
4.499999999999999833e-02 4.364855535279812265e-02
4.599999999999999922e-02 4.126715815333668186e-02
4.700000000000000011e-02 3.892110304132272852e-02
4.800000000000000100e-02 3.663454613249849529e-02
4.900000000000000189e-02 3.442998459327532151e-02
5.000000000000000278e-02 3.232011149424186131e-02
5.099999999999999672e-02 3.031588217706818189e-02
5.199999999999999761e-02 2.843986820133241611e-02
5.299999999999999850e-02 2.670755505757563611e-02
5.399999999999999939e-02 2.509340190218027275e-02
5.500000000000000028e-02 2.359583139909110158e-02
5.600000000000000117e-02 2.220967091117664535e-02
5.700000000000000205e-02 2.093581980638356196e-02
5.800000000000000294e-02 1.978307698527442121e-02
5.899999999999999689e-02 1.871880059390598067e-02
5.999999999999999778e-02 1.773359179297172988e-02
6.099999999999999867e-02 1.682372086916454970e-02
6.199999999999999956e-02 1.599196639792788838e-02
6.300000000000000044e-02 1.523241671583489346e-02
6.400000000000000133e-02 1.452804130469369931e-02
6.500000000000000222e-02 1.387566711123386191e-02
6.600000000000000311e-02 1.326907703452518891e-02
6.700000000000000400e-02 1.270455538288234668e-02
6.800000000000000488e-02 1.218975461966680628e-02
6.900000000000000577e-02 1.170673753492414843e-02
7.000000000000000666e-02 1.125485107448328734e-02
7.099999999999999367e-02 1.083175729568466514e-02
7.199999999999999456e-02 1.043493343891764048e-02
7.299999999999999545e-02 1.006722629348455467e-02
7.399999999999999634e-02 9.721373534547946005e-03
7.499999999999999722e-02 9.394629243793599718e-03
7.599999999999999811e-02 9.085669948800554827e-03
7.699999999999999900e-02 8.793703936423613934e-03
7.799999999999999989e-02 8.520138493167565830e-03
7.900000000000000078e-02 8.261316235088000601e-03
8.000000000000000167e-02 8.015179746316694956e-03
8.100000000000000255e-02 7.780785331816217863e-03
8.200000000000000344e-02 7.557260020355290910e-03
8.300000000000000433e-02 7.345552673956219809e-03
8.400000000000000522e-02 7.144599087352229358e-03
8.500000000000000611e-02 6.952100522162001257e-03
8.599999999999999312e-02 6.767524290789131078e-03
8.699999999999999400e-02 6.590775140239347150e-03
8.799999999999999489e-02 6.421630025827315333e-03
8.899999999999999578e-02 6.260559310566581742e-03
8.999999999999999667e-02 6.105456475226460171e-03
9.099999999999999756e-02 5.955915062829027565e-03
9.199999999999999845e-02 5.811874580015905824e-03
9.299999999999999933e-02 5.673628264759005523e-03
9.400000000000000022e-02 5.540973689722207551e-03
9.500000000000000111e-02 5.412724656841835097e-03
9.600000000000000200e-02 5.288685117375319968e-03
9.700000000000000289e-02 5.168919487040265007e-03
9.800000000000000377e-02 5.052719639369391419e-03
9.900000000000000466e-02 4.941416919982891641e-03
1.000000000000000056e-01 4.833464179839128821e-03
1.010000000000000064e-01 4.728507397709048703e-03
1.019999999999999934e-01 4.626955992717215159e-03
1.029999999999999943e-01 4.528433365930720732e-03
1.039999999999999952e-01 4.433098895615219040e-03
1.049999999999999961e-01 4.339077283559108697e-03
1.059999999999999970e-01 4.250782812307136310e-03
1.069999999999999979e-01 4.162489053494639393e-03
1.079999999999999988e-01 4.074885622316759201e-03
1.089999999999999997e-01 3.995420099162135495e-03
1.100000000000000006e-01 3.915954838070840292e-03
1.110000000000000014e-01 3.836489855327243279e-03
1.120000000000000023e-01 3.757025168593369508e-03
1.130000000000000032e-01 3.684430079723239118e-03
1.140000000000000041e-01 3.613920370308711712e-03
1.150000000000000050e-01 3.543410691884470599e-03
1.160000000000000059e-01 3.472901046338086606e-03
1.170000000000000068e-01 3.402976211043598227e-03
1.179999999999999938e-01 3.340257746240390350e-03
1.189999999999999947e-01 3.277539300040714816e-03
1.199999999999999956e-01 3.214820873533385994e-03
1.209999999999999964e-01 3.152102467893882435e-03
1.219999999999999973e-01 3.091287043080342967e-03
1.229999999999999982e-01 3.035253318386615159e-03
1.239999999999999991e-01 2.979219765430699256e-03
1.250000000000000000e-01 2.923186394088542108e-03
1.260000000000000009e-01 2.867153215008088479e-03
1.270000000000000018e-01 2.813098481565390416e-03
1.280000000000000027e-01 2.763127629886131306e-03
1.290000000000000036e-01 2.713157227268219330e-03
1.300000000000000044e-01 2.663187298989380582e-03
1.310000000000000053e-01 2.613217872260539115e-03
1.320000000000000062e-01 2.563057663689444644e-03
1.330000000000000071e-01 2.518459910383654115e-03
1.340000000000000080e-01 2.473862961641299860e-03
1.350000000000000089e-01 2.429266861773370784e-03
1.360000000000000098e-01 2.384671658404652079e-03
1.370000000000000107e-01 2.340100368141965603e-03
1.380000000000000115e-01 2.299666093749643155e-03
1.390000000000000124e-01 2.259233003188897311e-03
1.400000000000000133e-01 2.218801161178419416e-03
1.409999999999999865e-01 2.178370637239696560e-03
1.419999999999999873e-01 2.138497354387933549e-03
1.429999999999999882e-01 2.101895862734000885e-03
1.439999999999999891e-01 2.065295963492615530e-03
1.449999999999999900e-01 2.028697742850309790e-03
1.459999999999999909e-01 1.992101293323072023e-03
1.469999999999999918e-01 1.956268669762632664e-03
1.479999999999999927e-01 1.923021692553544262e-03
1.489999999999999936e-01 1.889776729733729952e-03
1.499999999999999944e-01 1.856533889518235600e-03
1.509999999999999953e-01 1.823293288006973007e-03
1.519999999999999962e-01 1.790736339354470326e-03
1.529999999999999971e-01 1.760545574437174339e-03
1.539999999999999980e-01 1.730357247597633010e-03
1.549999999999999989e-01 1.700171488707729337e-03
1.559999999999999998e-01 1.669988437017848847e-03
1.570000000000000007e-01 1.640520571087497083e-03
1.580000000000000016e-01 1.613026305088226427e-03
1.590000000000000024e-01 1.585534904362700167e-03
1.600000000000000033e-01 1.558046520582371695e-03
1.610000000000000042e-01 1.530561316297314022e-03
1.620000000000000051e-01 1.503841671646862378e-03
1.630000000000000060e-01 1.478800222271903740e-03
1.640000000000000069e-01 1.453762058027514804e-03
1.650000000000000078e-01 1.428727351627496296e-03
1.660000000000000087e-01 1.403696288082221123e-03
1.670000000000000095e-01 1.379440626847171615e-03
1.680000000000000104e-01 1.356545011220055066e-03
1.690000000000000113e-01 1.333653113562413995e-03
1.700000000000000122e-01 1.310765128672037412e-03
1.710000000000000131e-01 1.287881265159846605e-03
1.719999999999999862e-01 1.266129905033702447e-03
1.729999999999999871e-01 1.245169660880418496e-03
1.739999999999999880e-01 1.224213570237439120e-03
1.749999999999999889e-01 1.203261850118241818e-03
1.759999999999999898e-01 1.182314732872126548e-03
1.769999999999999907e-01 1.162579869857846950e-03
1.779999999999999916e-01 1.143421963029301854e-03
1.789999999999999925e-01 1.124268628444190449e-03
1.799999999999999933e-01 1.105120103833373123e-03
1.809999999999999942e-01 1.085976643633045731e-03
1.819999999999999951e-01 1.068124446503329042e-03
1.829999999999999960e-01 1.050622219298880458e-03
1.839999999999999969e-01 1.033124971567423367e-03
1.849999999999999978e-01 1.015632960666941215e-03
1.859999999999999987e-01 9.981464619158990793e-04
1.869999999999999996e-01 9.815556567823991406e-04
1.880000000000000004e-01 9.656768440127802946e-04
1.890000000000000013e-01 9.498033303052563856e-04
1.900000000000000022e-01 9.339353858543671160e-04
1.910000000000000031e-01 9.180732994366253875e-04
1.920000000000000040e-01 9.032512390449522243e-04
1.930000000000000049e-01 8.886112758778034375e-04
1.940000000000000058e-01 8.739770898866781358e-04
1.950000000000000067e-01 8.593489762169202479e-04
1.960000000000000075e-01 8.447272503311483664e-04
1.970000000000000084e-01 8.308319971347297942e-04
1.980000000000000093e-01 8.175902216828959818e-04
1.990000000000000102e-01 8.043544528849082493e-04
2.000000000000000111e-01 7.911249922204227234e-04
2.010000000000000120e-01 7.779021615289655710e-04
2.020000000000000129e-01 7.523480860045549459e-04
2.030000000000000138e-01 7.425126072783513800e-04
2.039999999999999869e-01 7.326812332655691876e-04
2.049999999999999878e-01 7.228541314480371217e-04
2.059999999999999887e-01 7.130314784657963180e-04
2.069999999999999896e-01 7.032134607460401206e-04
2.079999999999999905e-01 6.934002751841161034e-04
2.089999999999999913e-01 6.835921298816089505e-04
2.099999999999999922e-01 6.737892449471293618e-04
2.109999999999999931e-01 6.639918533660276422e-04
2.119999999999999940e-01 6.542002019459814939e-04
2.129999999999999949e-01 6.444145523462014918e-04
2.139999999999999958e-01 6.346351821988984766e-04
2.149999999999999967e-01 6.248623863326901312e-04
2.159999999999999976e-01 6.150964781087768334e-04
2.169999999999999984e-01 6.053377908820319108e-04
2.179999999999999993e-01 5.955866796006587882e-04
2.190000000000000002e-01 5.858435225597518258e-04
2.200000000000000011e-01 5.761087233260585349e-04
2.210000000000000020e-01 5.663827128534421138e-04
2.220000000000000029e-01 5.566659518110927485e-04
2.230000000000000038e-01 5.469589331494241089e-04
2.240000000000000047e-01 5.372621849319420950e-04
2.250000000000000056e-01 5.275762734651866714e-04
2.260000000000000064e-01 5.179018067632743232e-04
2.270000000000000073e-01 5.082394383886363297e-04
2.280000000000000082e-01 4.985898717164334321e-04
2.290000000000000091e-01 4.889538646769288864e-04
2.300000000000000100e-01 4.702041123329389572e-04
2.310000000000000109e-01 4.652446770871644047e-04
2.320000000000000118e-01 4.602881381402991077e-04
2.330000000000000127e-01 4.553345900752292941e-04
2.340000000000000135e-01 4.503841315775696029e-04
2.349999999999999867e-01 4.454368656570502284e-04
2.359999999999999876e-01 4.404928998831452239e-04
2.369999999999999885e-01 4.355523466360145630e-04
2.379999999999999893e-01 4.306153233738968565e-04
2.389999999999999902e-01 4.256819529182125647e-04
2.399999999999999911e-01 4.207523637577233102e-04
2.409999999999999920e-01 4.158266903732253292e-04
2.419999999999999929e-01 4.109050735843734954e-04
2.429999999999999938e-01 4.059876609203774147e-04
2.439999999999999947e-01 4.010746070164625558e-04
2.449999999999999956e-01 3.961660740381625244e-04
2.459999999999999964e-01 3.912622321356900332e-04
2.469999999999999973e-01 3.863632599308388163e-04
2.479999999999999982e-01 3.814693450390971774e-04
2.489999999999999991e-01 3.765806846298959095e-04
2.500000000000000000e-01 3.716974860281882249e-04
2.510000000000000009e-01 3.668199673608566738e-04
2.520000000000000018e-01 3.619483582517748826e-04
2.530000000000000027e-01 3.570829005697148781e-04
2.540000000000000036e-01 3.522238492336902385e-04
2.550000000000000044e-01 3.473714730807704316e-04
2.560000000000000053e-01 3.425260558018937114e-04
2.570000000000000062e-01 3.376878969517419188e-04
2.580000000000000071e-01 3.328573130393398805e-04
2.590000000000000080e-01 3.280346387067050893e-04
2.600000000000000089e-01 3.232202280035989506e-04
2.610000000000000098e-01 3.184144557672423511e-04
2.620000000000000107e-01 3.136177191167460526e-04
2.630000000000000115e-01 3.088304390730001897e-04
2.640000000000000124e-01 3.040530623158472362e-04
2.650000000000000133e-01 2.992860630915804700e-04
2.660000000000000142e-01 2.945299452851288442e-04
2.670000000000000151e-01 2.897852446727665625e-04
2.680000000000000160e-01 2.850525313727980247e-04
2.690000000000000169e-01 2.803324125134576362e-04
2.700000000000000178e-01 2.756255351392198206e-04
2.710000000000000187e-01 2.709325893788672038e-04
2.720000000000000195e-01 2.662543119010188494e-04
2.730000000000000204e-01 2.727923981887240721e-04
2.740000000000000213e-01 2.706585790243183024e-04
2.750000000000000222e-01 2.685258950572115425e-04
2.760000000000000231e-01 2.663943735516868545e-04
2.770000000000000240e-01 2.642640426365653965e-04
2.780000000000000249e-01 2.621349313390928908e-04
2.790000000000000258e-01 2.600070696203991599e-04
2.800000000000000266e-01 2.578804884126151384e-04
2.810000000000000275e-01 2.557552196577353941e-04
2.819999999999999729e-01 2.536312963483208132e-04
2.829999999999999738e-01 2.515087525701414635e-04
2.839999999999999747e-01 2.493876235468657282e-04
2.849999999999999756e-01 2.472679456869075970e-04
2.859999999999999765e-01 2.451497566325519213e-04
2.869999999999999774e-01 2.430330953114844287e-04
2.879999999999999782e-01 2.409180019908608043e-04
2.889999999999999791e-01 2.388045183340579253e-04
2.899999999999999800e-01 2.366926874602595253e-04
2.909999999999999809e-01 2.345825540070371024e-04
2.919999999999999818e-01 2.324741641960984602e-04
2.929999999999999827e-01 2.303675659023862970e-04
2.939999999999999836e-01 2.282628087267212424e-04
2.949999999999999845e-01 2.261599440721960433e-04
2.959999999999999853e-01 2.240590252245413183e-04
2.969999999999999862e-01 2.219601074366971485e-04
2.979999999999999871e-01 2.198632480178401712e-04
2.989999999999999880e-01 2.177685064271327794e-04
2.999999999999999889e-01 2.156759443724768092e-04
3.009999999999999898e-01 2.135856259145753734e-04



==> data_fig_27b_lin.txt <==
-3.009999999999999898e-01 1.646376914417575581e-04
-2.999999999999999889e-01 1.652731558081988231e-04
-2.989999999999999880e-01 1.659149401637891031e-04
-2.979999999999999871e-01 1.665629714538290095e-04
-2.969999999999999862e-01 1.672171770504668118e-04
-2.959999999999999853e-01 1.678774847713297464e-04
-2.949999999999999845e-01 1.685438228971672934e-04
-2.939999999999999836e-01 1.692161201885273171e-04
-2.929999999999999827e-01 1.698943059014848848e-04
-2.919999999999999818e-01 1.705783098024461536e-04
-2.909999999999999809e-01 1.712680621820484922e-04
-2.899999999999999800e-01 1.719634938681798789e-04
-2.889999999999999791e-01 1.726645362381396117e-04
-2.879999999999999782e-01 1.733711212299640192e-04
-2.869999999999999774e-01 1.740831813529403215e-04
-2.859999999999999765e-01 1.748006496973318158e-04
-2.849999999999999756e-01 1.755234599433382915e-04
-2.839999999999999747e-01 1.762515463693150968e-04
-2.829999999999999738e-01 1.769848438592744344e-04
-2.819999999999999729e-01 1.777232879096924442e-04
-2.810000000000000275e-01 1.784668146356455706e-04
-2.800000000000000266e-01 1.792153607762992816e-04
-2.790000000000000258e-01 1.799688636997720168e-04
-2.780000000000000249e-01 1.807272614073978094e-04
-2.770000000000000240e-01 1.814904925374093755e-04
-2.760000000000000231e-01 1.822584963680644646e-04
-2.750000000000000222e-01 1.830312128202369140e-04
-2.740000000000000213e-01 1.838085824594943316e-04
-2.730000000000000204e-01 1.845905464976832814e-04
-2.720000000000000195e-01 1.860148714529835038e-04
-2.710000000000000187e-01 1.868423417916127509e-04
-2.700000000000000178e-01 1.877218118753163115e-04
-2.690000000000000169e-01 1.886525544603184063e-04
-2.680000000000000160e-01 1.896338145957337270e-04
-2.670000000000000151e-01 1.906648123145137524e-04
-2.660000000000000142e-01 1.917447453121006503e-04
-2.650000000000000133e-01 1.928727915952633436e-04
-2.640000000000000124e-01 1.940481120850479991e-04
-2.630000000000000115e-01 1.952698531593311632e-04
-2.620000000000000107e-01 1.965371491220835700e-04
-2.610000000000000098e-01 1.978491245881048568e-04
-2.600000000000000089e-01 1.992048967736402901e-04
-2.590000000000000080e-01 2.006035776849153290e-04
-2.580000000000000071e-01 2.020442761981962234e-04
-2.570000000000000062e-01 2.035261000264882206e-04
-2.560000000000000053e-01 2.050481575693990628e-04
-2.550000000000000044e-01 2.066095596440108617e-04
-2.540000000000000036e-01 2.082094210958116201e-04
-2.530000000000000027e-01 2.098468622898323071e-04
-2.520000000000000018e-01 2.115210104831116895e-04
-2.510000000000000009e-01 2.132310010804699745e-04
-2.500000000000000000e-01 2.149759787763183571e-04
-2.489999999999999991e-01 2.167550985858618937e-04
-2.479999999999999982e-01 2.185675267695802633e-04
-2.469999999999999973e-01 2.204124416552970137e-04
-2.459999999999999964e-01 2.222890343624765134e-04
-2.449999999999999956e-01 2.241965094336407995e-04
-2.439999999999999947e-01 2.261340853779653722e-04
-2.429999999999999938e-01 2.281009951322072299e-04
-2.419999999999999929e-01 2.300964864441685837e-04
-2.409999999999999920e-01 2.321198221838747795e-04
-2.399999999999999911e-01 2.341702805875881465e-04
-2.389999999999999902e-01 2.362471554396789537e-04
-2.379999999999999893e-01 2.383497561972401928e-04
-2.369999999999999885e-01 2.404774080621749333e-04
-2.359999999999999876e-01 2.426294520053031247e-04
-2.349999999999999867e-01 2.448052447468385844e-04
-2.340000000000000135e-01 2.470041586973773916e-04
-2.330000000000000127e-01 2.492255818633252627e-04
-2.320000000000000118e-01 2.514689177204624203e-04
-2.310000000000000109e-01 2.537335850591370063e-04
-2.300000000000000100e-01 2.560190178043379359e-04
-2.290000000000000091e-01 2.642347218411692671e-04
-2.280000000000000082e-01 2.687605876215258148e-04
-2.270000000000000073e-01 2.733869784504210283e-04
-2.260000000000000064e-01 2.781088776167153580e-04
-2.250000000000000056e-01 2.829215031198632595e-04
-2.240000000000000047e-01 2.878203039074412510e-04
-2.230000000000000038e-01 2.928009546612439528e-04
-2.220000000000000029e-01 2.978593494505339212e-04
-2.210000000000000020e-01 3.029915945287095882e-04
-2.200000000000000011e-01 3.081940005100682490e-04
-2.190000000000000002e-01 3.134630741269934877e-04
-2.179999999999999993e-01 3.187955097351365054e-04
-2.169999999999999984e-01 3.241881807050056401e-04
-2.159999999999999976e-01 3.296381308127938558e-04
-2.149999999999999967e-01 3.351425657210357965e-04
-2.139999999999999958e-01 3.406988446205833901e-04
-2.129999999999999949e-01 3.463044720891100153e-04
-2.119999999999999940e-01 3.519570902076407464e-04
-2.109999999999999931e-01 3.576544709651159745e-04
-2.099999999999999922e-01 3.633945089715025960e-04
-2.089999999999999913e-01 3.691752144921669359e-04
-2.079999999999999905e-01 3.749947068098837010e-04
-2.069999999999999896e-01 3.808512079157938784e-04
-2.059999999999999887e-01 3.867430365265845933e-04
-2.049999999999999878e-01 3.926686024220450710e-04
-2.039999999999999869e-01 3.986264010947547553e-04
-2.030000000000000138e-01 4.046150087018843071e-04
-2.020000000000000129e-01 4.106330773078208812e-04
-2.010000000000000120e-01 4.266286520424352586e-04
-2.000000000000000111e-01 4.349048680194415439e-04
-1.990000000000000102e-01 4.432289778214475564e-04
-1.980000000000000093e-01 4.515983330399456598e-04
-1.970000000000000084e-01 4.600104641184210043e-04
-1.960000000000000075e-01 4.688816448061494863e-04
-1.950000000000000067e-01 4.782674876757587101e-04
-1.940000000000000058e-01 4.876985099525846679e-04
-1.930000000000000049e-01 4.971721405740561284e-04
-1.920000000000000040e-01 5.066859895702019228e-04
-1.910000000000000031e-01 5.163552343243088972e-04
-1.900000000000000022e-01 5.267477146798133121e-04
-1.890000000000000013e-01 5.371806852505234828e-04
-1.880000000000000004e-01 5.476518319804650091e-04
-1.869999999999999996e-01 5.581590063023429997e-04
-1.859999999999999987e-01 5.691755711819446216e-04
-1.849999999999999978e-01 5.808269107285705729e-04
-1.839999999999999969e-01 5.925156756298633094e-04
-1.829999999999999960e-01 6.042396939560892204e-04
-1.819999999999999951e-01 6.159969528184370538e-04
-1.809999999999999942e-01 6.280202922222657752e-04
-1.799999999999999933e-01 6.409494286811212322e-04
-1.789999999999999925e-01 6.539124405616977831e-04
-1.779999999999999916e-01 6.669073525063586331e-04
-1.769999999999999907e-01 6.799323354891349076e-04
-1.759999999999999898e-01 6.933781534773013171e-04
-1.749999999999999889e-01 7.076794958521617513e-04
-1.739999999999999880e-01 7.220113298466638132e-04
-1.729999999999999871e-01 7.363718751091234997e-04
-1.719999999999999862e-01 7.507594840719004426e-04
-1.710000000000000131e-01 7.657148720655065259e-04
-1.700000000000000122e-01 7.814714270378329917e-04
-1.690000000000000113e-01 7.972552189559152166e-04
-1.680000000000000104e-01 8.130646615921682634e-04
-1.670000000000000095e-01 8.288982872519250504e-04
-1.660000000000000087e-01 8.456911759338829994e-04
-1.650000000000000078e-01 8.630374404350290348e-04
-1.640000000000000069e-01 8.804079807795069145e-04
-1.630000000000000060e-01 8.978013879111801116e-04
-1.620000000000000051e-01 9.152163581020745240e-04
-1.610000000000000042e-01 9.338082338123057267e-04
-1.600000000000000033e-01 9.529431859175005112e-04
-1.590000000000000024e-01 9.720998353081291210e-04
-1.580000000000000016e-01 9.912769240702347471e-04
-1.570000000000000007e-01 1.010473288489486220e-03
-1.559999999999999998e-01 1.031044557054810107e-03
-1.549999999999999989e-01 1.052120374908371197e-03
-1.539999999999999980e-01 1.073215452785219667e-03
-1.529999999999999971e-01 1.094328676875145658e-03
-1.519999999999999962e-01 1.115459016773051116e-03
-1.509999999999999953e-01 1.138225647456645676e-03
-1.499999999999999944e-01 1.161469963515190636e-03
-1.489999999999999936e-01 1.184731322833203161e-03
-1.479999999999999927e-01 1.208008740858486319e-03
-1.469999999999999918e-01 1.231301306834828779e-03
-1.459999999999999909e-01 1.256368725072576960e-03
-1.449999999999999900e-01 1.281961053572558363e-03
-1.439999999999999891e-01 1.307568293007982515e-03
-1.429999999999999882e-01 1.333189584173731989e-03
-1.419999999999999873e-01 1.358824132213370907e-03
-1.409999999999999865e-01 1.386679772537676878e-03
-1.400000000000000133e-01 1.414914698716564613e-03
-1.390000000000000124e-01 1.443162565000716139e-03
-1.380000000000000115e-01 1.471422626131227386e-03
-1.370000000000000107e-01 1.499694192713501824e-03
-1.360000000000000098e-01 1.530741645521713950e-03
-1.350000000000000089e-01 1.561805815986652690e-03
-1.340000000000000080e-01 1.592880994648976324e-03
-1.330000000000000071e-01 1.623966549571468319e-03
-1.320000000000000062e-01 1.655061896090045470e-03
-1.310000000000000053e-01 1.689847093607662601e-03
-1.300000000000000044e-01 1.724496099274358974e-03
-1.290000000000000036e-01 1.759154425692154673e-03
-1.280000000000000027e-01 1.793821532603983400e-03
-1.270000000000000018e-01 1.828496920592624685e-03
-1.260000000000000009e-01 1.865847163054018543e-03
-1.250000000000000000e-01 1.904474908534910900e-03
-1.239999999999999991e-01 1.943110292469362376e-03
-1.229999999999999982e-01 1.981752868109612660e-03
-1.219999999999999973e-01 2.020402222806133487e-03
-1.209999999999999964e-01 2.062133401095250611e-03
-1.199999999999999956e-01 2.105073823885747659e-03
-1.189999999999999947e-01 2.148020224102996194e-03
-1.179999999999999938e-01 2.190972250246961406e-03
-1.170000000000000068e-01 2.233929577806605896e-03
-1.160000000000000059e-01 2.281454359956173409e-03
-1.150000000000000050e-01 2.329337485846747716e-03
-1.140000000000000041e-01 2.377225033977457304e-03
-1.130000000000000032e-01 2.425116742377130853e-03
-1.120000000000000023e-01 2.474328380026272201e-03
-1.110000000000000014e-01 2.527800353805714079e-03
-1.100000000000000006e-01 2.581275538747190585e-03
-1.089999999999999997e-01 2.634753739328659153e-03
-1.079999999999999988e-01 2.688234775575888084e-03
-1.069999999999999979e-01 2.746735802314706574e-03
-1.059999999999999970e-01 2.805651091918260481e-03
-1.049999999999999961e-01 2.864568392442839138e-03
-1.039999999999999952e-01 2.926986300168578272e-03
-1.029999999999999943e-01 2.990200487799788125e-03
-1.019999999999999934e-01 3.055350806652609805e-03
-1.010000000000000064e-01 3.122337052612114954e-03
-1.000000000000000056e-01 3.191380833606786635e-03
-9.900000000000000466e-02 3.262232010796995568e-03
-9.800000000000000377e-02 3.335100426846889128e-03
-9.700000000000000289e-02 3.410909930703579038e-03
-9.600000000000000200e-02 3.488856860292554891e-03
-9.500000000000000111e-02 3.569361652660679902e-03
-9.400000000000000022e-02 3.652382125567985287e-03
-9.299999999999999933e-02 3.738033080103033996e-03
-9.199999999999999845e-02 3.827017701480231807e-03
-9.099999999999999756e-02 3.919453344966527392e-03
-8.999999999999999667e-02 4.015162561416237355e-03
-8.899999999999999578e-02 4.114180299762106897e-03
-8.799999999999999489e-02 4.216746424739854782e-03
-8.699999999999999400e-02 4.324113197272763318e-03
-8.599999999999999312e-02 4.436001673662752498e-03
-8.500000000000000611e-02 4.552546116585819320e-03
-8.400000000000000522e-02 4.673804325795555617e-03
-8.300000000000000433e-02 4.800096926076857784e-03
-8.200000000000000344e-02 4.932799771818363425e-03
-8.100000000000000255e-02 5.072557799472021678e-03
-8.000000000000000167e-02 5.218814755555280238e-03
-7.900000000000000078e-02 5.372102722571583423e-03
-7.799999999999999989e-02 5.533001961675467623e-03
-7.699999999999999900e-02 5.702766652795674025e-03
-7.599999999999999811e-02 5.883626151663950803e-03
-7.499999999999999722e-02 6.074770477769293915e-03
-7.399999999999999634e-02 6.276709619592996808e-03
-7.299999999999999545e-02 6.490281770032545194e-03
-7.199999999999999456e-02 6.717209668794152898e-03
-7.099999999999999367e-02 6.962012853053105646e-03
-7.000000000000000666e-02 7.223033996422205394e-03
-6.900000000000000577e-02 7.501921622744198159e-03
-6.800000000000000488e-02 7.800220323767112149e-03
-6.700000000000000400e-02 8.118426103881038955e-03
-6.600000000000000311e-02 8.468046667720101339e-03
-6.500000000000000222e-02 8.844454873359865188e-03
-6.400000000000000133e-02 9.250246538416259656e-03
-6.300000000000000044e-02 9.689661248937619237e-03
-6.199999999999999956e-02 1.016503583163199873e-02
-6.099999999999999867e-02 1.068805665790879995e-02
-5.999999999999999778e-02 1.126323354633350718e-02
-5.899999999999999689e-02 1.188944940116223696e-02
-5.800000000000000294e-02 1.256984518419433129e-02
-5.700000000000000205e-02 1.331158149634745214e-02
-5.600000000000000117e-02 1.413918364466192935e-02
-5.500000000000000028e-02 1.504814056506752901e-02
-5.399999999999999939e-02 1.603970146365770941e-02
-5.299999999999999850e-02 1.711971612725375624e-02
-5.199999999999999761e-02 1.829143811394391694e-02
-5.099999999999999672e-02 1.957974766778951270e-02
-5.000000000000000278e-02 2.097663056740090709e-02
-4.900000000000000189e-02 2.246802514727645056e-02
-4.800000000000000100e-02 2.404923096975994379e-02
-4.700000000000000011e-02 2.571398768985701591e-02
-4.599999999999999922e-02 2.744935619072598823e-02
-4.499999999999999833e-02 2.924088703494895705e-02
-4.399999999999999745e-02 3.105114835501100734e-02
-4.299999999999999656e-02 3.286098263335105601e-02
-4.200000000000000261e-02 3.464962840281923806e-02
-4.100000000000000172e-02 3.639174167330861548e-02
-4.000000000000000083e-02 3.805647490716293491e-02
-3.899999999999999994e-02 3.964085009934531501e-02
-3.799999999999999906e-02 4.113256694201998520e-02
-3.699999999999999817e-02 4.253525716027731912e-02
-3.599999999999999728e-02 4.383379539409302389e-02
-3.500000000000000333e-02 4.500796407700481672e-02
-3.400000000000000244e-02 4.608899168578473732e-02
-3.300000000000000155e-02 4.707909786079766956e-02
-3.200000000000000067e-02 4.797678425423775039e-02
-3.099999999999999978e-02 4.879774433990296395e-02
-2.999999999999999889e-02 4.951228992641386328e-02
-2.900000000000000147e-02 5.015951528180356139e-02
-2.800000000000000058e-02 5.074067313575119503e-02
-2.699999999999999969e-02 5.126176455600795628e-02
-2.599999999999999881e-02 5.172489141069296775e-02
-2.500000000000000139e-02 5.212578499764601581e-02
-2.400000000000000050e-02 5.247673842143463219e-02
-2.299999999999999961e-02 5.278803414031330715e-02
-2.199999999999999872e-02 5.306074719362378206e-02
-2.100000000000000130e-02 5.330127982121300040e-02
-2.000000000000000042e-02 5.350492144790521681e-02
-1.899999999999999953e-02 5.367781114590301078e-02
-1.799999999999999864e-02 5.382921127332199879e-02
-1.700000000000000122e-02 5.395808949355388601e-02
-1.600000000000000033e-02 5.406927291298058158e-02
-1.499999999999999944e-02 5.416072691861014560e-02
-1.400000000000000029e-02 5.423542657824637764e-02
-1.299999999999999940e-02 5.429801149304774865e-02
-1.200000000000000025e-02 5.434970570425249475e-02
-1.099999999999999936e-02 5.439204441374226318e-02
-1.000000000000000021e-02 5.442662335277551749e-02
-8.999999999999999320e-03 5.445144247154137113e-02
-8.000000000000000167e-03 5.447138974517154453e-02
-7.000000000000000146e-03 5.448730276171909193e-02
-6.000000000000000125e-03 5.449858154170041102e-02
-5.000000000000000104e-03 5.450741077791264322e-02
-4.000000000000000083e-03 5.451320623518975811e-02
-3.000000000000000062e-03 5.451693751965262097e-02
-2.000000000000000042e-03 5.451914260978520804e-02
-1.000000000000000021e-03 5.452067979255447588e-02
-0.000000000000000000e+00 5.452066893348809368e-02
1.000000000000000021e-03 5.452067979255447588e-02
2.000000000000000042e-03 5.451914260978520804e-02
3.000000000000000062e-03 5.451693751965262097e-02
4.000000000000000083e-03 5.451320623518975811e-02
5.000000000000000104e-03 5.450741077791264322e-02
6.000000000000000125e-03 5.449858154170041102e-02
7.000000000000000146e-03 5.448730276171909193e-02
8.000000000000000167e-03 5.447138974517154453e-02
8.999999999999999320e-03 5.445144247154137113e-02
1.000000000000000021e-02 5.442662335277551749e-02
1.099999999999999936e-02 5.439204441374226318e-02
1.200000000000000025e-02 5.434970570425249475e-02
1.299999999999999940e-02 5.429801149304774865e-02
1.400000000000000029e-02 5.423542657824637764e-02
1.499999999999999944e-02 5.416072691861014560e-02
1.600000000000000033e-02 5.406927291298058158e-02
1.700000000000000122e-02 5.395808949355388601e-02
1.799999999999999864e-02 5.382921127332199879e-02
1.899999999999999953e-02 5.367781114590301078e-02
2.000000000000000042e-02 5.350492144790521681e-02
2.100000000000000130e-02 5.330127982121300040e-02
2.199999999999999872e-02 5.306074719362378206e-02
2.299999999999999961e-02 5.278803414031330715e-02
2.400000000000000050e-02 5.247673842143463219e-02
2.500000000000000139e-02 5.212578499764601581e-02
2.599999999999999881e-02 5.172489141069296775e-02
2.699999999999999969e-02 5.126176455600795628e-02
2.800000000000000058e-02 5.074067313575119503e-02
2.900000000000000147e-02 5.015951528180356139e-02
2.999999999999999889e-02 4.951228992641386328e-02
3.099999999999999978e-02 4.879774433990296395e-02
3.200000000000000067e-02 4.797678425423775039e-02
3.300000000000000155e-02 4.707909786079766956e-02
3.400000000000000244e-02 4.608899168578473732e-02
3.500000000000000333e-02 4.500796407700481672e-02
3.599999999999999728e-02 4.383379539409302389e-02
3.699999999999999817e-02 4.253525716027731912e-02
3.799999999999999906e-02 4.113256694201998520e-02
3.899999999999999994e-02 3.964085009934531501e-02
4.000000000000000083e-02 3.805647490716293491e-02
4.100000000000000172e-02 3.639174167330861548e-02
4.200000000000000261e-02 3.464962840281923806e-02
4.299999999999999656e-02 3.286098263335105601e-02
4.399999999999999745e-02 3.105114835501100734e-02
4.499999999999999833e-02 2.924088703494895705e-02
4.599999999999999922e-02 2.744935619072598823e-02
4.700000000000000011e-02 2.571398768985701591e-02
4.800000000000000100e-02 2.404923096975994379e-02
4.900000000000000189e-02 2.246802514727645056e-02
5.000000000000000278e-02 2.097663056740090709e-02
5.099999999999999672e-02 1.957974766778951270e-02
5.199999999999999761e-02 1.829143811394391694e-02
5.299999999999999850e-02 1.711971612725375624e-02
5.399999999999999939e-02 1.603970146365770941e-02
5.500000000000000028e-02 1.504814056506752901e-02
5.600000000000000117e-02 1.413918364466192935e-02
5.700000000000000205e-02 1.331158149634745214e-02
5.800000000000000294e-02 1.256984518419433129e-02
5.899999999999999689e-02 1.188944940116223696e-02
5.999999999999999778e-02 1.126323354633350718e-02
6.099999999999999867e-02 1.068805665790879995e-02
6.199999999999999956e-02 1.016503583163199873e-02
6.300000000000000044e-02 9.689661248937619237e-03
6.400000000000000133e-02 9.250246538416259656e-03
6.500000000000000222e-02 8.844454873359865188e-03
6.600000000000000311e-02 8.468046667720101339e-03
6.700000000000000400e-02 8.118426103881038955e-03
6.800000000000000488e-02 7.800220323767112149e-03
6.900000000000000577e-02 7.501921622744198159e-03
7.000000000000000666e-02 7.223033996422205394e-03
7.099999999999999367e-02 6.962012853053105646e-03
7.199999999999999456e-02 6.717209668794152898e-03
7.299999999999999545e-02 6.490281770032545194e-03
7.399999999999999634e-02 6.276709619592996808e-03
7.499999999999999722e-02 6.074770477769293915e-03
7.599999999999999811e-02 5.883626151663950803e-03
7.699999999999999900e-02 5.702766652795674025e-03
7.799999999999999989e-02 5.533001961675467623e-03
7.900000000000000078e-02 5.372102722571583423e-03
8.000000000000000167e-02 5.218814755555280238e-03
8.100000000000000255e-02 5.072557799472021678e-03
8.200000000000000344e-02 4.932799771818363425e-03
8.300000000000000433e-02 4.800096926076857784e-03
8.400000000000000522e-02 4.673804325795555617e-03
8.500000000000000611e-02 4.552546116585819320e-03
8.599999999999999312e-02 4.436001673662752498e-03
8.699999999999999400e-02 4.324113197272763318e-03
8.799999999999999489e-02 4.216746424739854782e-03
8.899999999999999578e-02 4.114180299762106897e-03
8.999999999999999667e-02 4.015162561416237355e-03
9.099999999999999756e-02 3.919453344966527392e-03
9.199999999999999845e-02 3.827017701480231807e-03
9.299999999999999933e-02 3.738033080103033996e-03
9.400000000000000022e-02 3.652382125567985287e-03
9.500000000000000111e-02 3.569361652660679902e-03
9.600000000000000200e-02 3.488856860292554891e-03
9.700000000000000289e-02 3.410909930703579038e-03
9.800000000000000377e-02 3.335100426846889128e-03
9.900000000000000466e-02 3.262232010796995568e-03
1.000000000000000056e-01 3.191380833606786635e-03
1.010000000000000064e-01 3.122337052612114954e-03
1.019999999999999934e-01 3.055350806652609805e-03
1.029999999999999943e-01 2.990200487799788125e-03
1.039999999999999952e-01 2.926986300168578272e-03
1.049999999999999961e-01 2.864568392442839138e-03
1.059999999999999970e-01 2.805651091918260481e-03
1.069999999999999979e-01 2.746735802314706574e-03
1.079999999999999988e-01 2.688234775575888084e-03
1.089999999999999997e-01 2.634753739328659153e-03
1.100000000000000006e-01 2.581275538747190585e-03
1.110000000000000014e-01 2.527800353805714079e-03
1.120000000000000023e-01 2.474328380026272201e-03
1.130000000000000032e-01 2.425116742377130853e-03
1.140000000000000041e-01 2.377225033977457304e-03
1.150000000000000050e-01 2.329337485846747716e-03
1.160000000000000059e-01 2.281454359956173409e-03
1.170000000000000068e-01 2.233929577806605896e-03
1.179999999999999938e-01 2.190972250246961406e-03
1.189999999999999947e-01 2.148020224102996194e-03
1.199999999999999956e-01 2.105073823885747659e-03
1.209999999999999964e-01 2.062133401095250611e-03
1.219999999999999973e-01 2.020402222806133487e-03
1.229999999999999982e-01 1.981752868109612660e-03
1.239999999999999991e-01 1.943110292469362376e-03
1.250000000000000000e-01 1.904474908534910900e-03
1.260000000000000009e-01 1.865847163054018543e-03
1.270000000000000018e-01 1.828496920592624685e-03
1.280000000000000027e-01 1.793821532603983400e-03
1.290000000000000036e-01 1.759154425692154673e-03
1.300000000000000044e-01 1.724496099274358974e-03
1.310000000000000053e-01 1.689847093607662601e-03
1.320000000000000062e-01 1.655061896090045470e-03
1.330000000000000071e-01 1.623966549571468319e-03
1.340000000000000080e-01 1.592880994648976324e-03
1.350000000000000089e-01 1.561805815986652690e-03
1.360000000000000098e-01 1.530741645521713950e-03
1.370000000000000107e-01 1.499694192713501824e-03
1.380000000000000115e-01 1.471422626131227386e-03
1.390000000000000124e-01 1.443162565000716139e-03
1.400000000000000133e-01 1.414914698716564613e-03
1.409999999999999865e-01 1.386679772537676878e-03
1.419999999999999873e-01 1.358824132213370907e-03
1.429999999999999882e-01 1.333189584173731989e-03
1.439999999999999891e-01 1.307568293007982515e-03
1.449999999999999900e-01 1.281961053572558363e-03
1.459999999999999909e-01 1.256368725072576960e-03
1.469999999999999918e-01 1.231301306834828779e-03
1.479999999999999927e-01 1.208008740858486319e-03
1.489999999999999936e-01 1.184731322833203161e-03
1.499999999999999944e-01 1.161469963515190636e-03
1.509999999999999953e-01 1.138225647456645676e-03
1.519999999999999962e-01 1.115459016773051116e-03
1.529999999999999971e-01 1.094328676875145658e-03
1.539999999999999980e-01 1.073215452785219667e-03
1.549999999999999989e-01 1.052120374908371197e-03
1.559999999999999998e-01 1.031044557054810107e-03
1.570000000000000007e-01 1.010473288489486220e-03
1.580000000000000016e-01 9.912769240702347471e-04
1.590000000000000024e-01 9.720998353081291210e-04
1.600000000000000033e-01 9.529431859175005112e-04
1.610000000000000042e-01 9.338082338123057267e-04
1.620000000000000051e-01 9.152163581020745240e-04
1.630000000000000060e-01 8.978013879111801116e-04
1.640000000000000069e-01 8.804079807795069145e-04
1.650000000000000078e-01 8.630374404350290348e-04
1.660000000000000087e-01 8.456911759338829994e-04
1.670000000000000095e-01 8.288982872519250504e-04
1.680000000000000104e-01 8.130646615921682634e-04
1.690000000000000113e-01 7.972552189559152166e-04
1.700000000000000122e-01 7.814714270378329917e-04
1.710000000000000131e-01 7.657148720655065259e-04
1.719999999999999862e-01 7.507594840719004426e-04
1.729999999999999871e-01 7.363718751091234997e-04
1.739999999999999880e-01 7.220113298466638132e-04
1.749999999999999889e-01 7.076794958521617513e-04
1.759999999999999898e-01 6.933781534773013171e-04
1.769999999999999907e-01 6.799323354891349076e-04
1.779999999999999916e-01 6.669073525063586331e-04
1.789999999999999925e-01 6.539124405616977831e-04
1.799999999999999933e-01 6.409494286811212322e-04
1.809999999999999942e-01 6.280202922222657752e-04
1.819999999999999951e-01 6.159969528184370538e-04
1.829999999999999960e-01 6.042396939560892204e-04
1.839999999999999969e-01 5.925156756298633094e-04
1.849999999999999978e-01 5.808269107285705729e-04
1.859999999999999987e-01 5.691755711819446216e-04
1.869999999999999996e-01 5.581590063023429997e-04
1.880000000000000004e-01 5.476518319804650091e-04
1.890000000000000013e-01 5.371806852505234828e-04
1.900000000000000022e-01 5.267477146798133121e-04
1.910000000000000031e-01 5.163552343243088972e-04
1.920000000000000040e-01 5.066859895702019228e-04
1.930000000000000049e-01 4.971721405740561284e-04
1.940000000000000058e-01 4.876985099525846679e-04
1.950000000000000067e-01 4.782674876757587101e-04
1.960000000000000075e-01 4.688816448061494863e-04
1.970000000000000084e-01 4.600104641184210043e-04
1.980000000000000093e-01 4.515983330399456598e-04
1.990000000000000102e-01 4.432289778214475564e-04
2.000000000000000111e-01 4.349048680194415439e-04
2.010000000000000120e-01 4.266286520424352586e-04
2.020000000000000129e-01 4.106330773078208812e-04
2.030000000000000138e-01 4.046150087018843071e-04
2.039999999999999869e-01 3.986264010947547553e-04
2.049999999999999878e-01 3.926686024220450710e-04
2.059999999999999887e-01 3.867430365265845933e-04
2.069999999999999896e-01 3.808512079157938784e-04
2.079999999999999905e-01 3.749947068098837010e-04
2.089999999999999913e-01 3.691752144921669359e-04
2.099999999999999922e-01 3.633945089715025960e-04
2.109999999999999931e-01 3.576544709651159745e-04
2.119999999999999940e-01 3.519570902076407464e-04
2.129999999999999949e-01 3.463044720891100153e-04
2.139999999999999958e-01 3.406988446205833901e-04
2.149999999999999967e-01 3.351425657210357965e-04
2.159999999999999976e-01 3.296381308127938558e-04
2.169999999999999984e-01 3.241881807050056401e-04
2.179999999999999993e-01 3.187955097351365054e-04
2.190000000000000002e-01 3.134630741269934877e-04
2.200000000000000011e-01 3.081940005100682490e-04
2.210000000000000020e-01 3.029915945287095882e-04
2.220000000000000029e-01 2.978593494505339212e-04
2.230000000000000038e-01 2.928009546612439528e-04
2.240000000000000047e-01 2.878203039074412510e-04
2.250000000000000056e-01 2.829215031198632595e-04
2.260000000000000064e-01 2.781088776167153580e-04
2.270000000000000073e-01 2.733869784504210283e-04
2.280000000000000082e-01 2.687605876215258148e-04
2.290000000000000091e-01 2.642347218411692671e-04
2.300000000000000100e-01 2.560190178043379359e-04
2.310000000000000109e-01 2.537335850591370063e-04
2.320000000000000118e-01 2.514689177204624203e-04
2.330000000000000127e-01 2.492255818633252627e-04
2.340000000000000135e-01 2.470041586973773916e-04
2.349999999999999867e-01 2.448052447468385844e-04
2.359999999999999876e-01 2.426294520053031247e-04
2.369999999999999885e-01 2.404774080621749333e-04
2.379999999999999893e-01 2.383497561972401928e-04
2.389999999999999902e-01 2.362471554396789537e-04
2.399999999999999911e-01 2.341702805875881465e-04
2.409999999999999920e-01 2.321198221838747795e-04
2.419999999999999929e-01 2.300964864441685837e-04
2.429999999999999938e-01 2.281009951322072299e-04
2.439999999999999947e-01 2.261340853779653722e-04
2.449999999999999956e-01 2.241965094336407995e-04
2.459999999999999964e-01 2.222890343624765134e-04
2.469999999999999973e-01 2.204124416552970137e-04
2.479999999999999982e-01 2.185675267695802633e-04
2.489999999999999991e-01 2.167550985858618937e-04
2.500000000000000000e-01 2.149759787763183571e-04
2.510000000000000009e-01 2.132310010804699745e-04
2.520000000000000018e-01 2.115210104831116895e-04
2.530000000000000027e-01 2.098468622898323071e-04
2.540000000000000036e-01 2.082094210958116201e-04
2.550000000000000044e-01 2.066095596440108617e-04
2.560000000000000053e-01 2.050481575693990628e-04
2.570000000000000062e-01 2.035261000264882206e-04
2.580000000000000071e-01 2.020442761981962234e-04
2.590000000000000080e-01 2.006035776849153290e-04
2.600000000000000089e-01 1.992048967736402901e-04
2.610000000000000098e-01 1.978491245881048568e-04
2.620000000000000107e-01 1.965371491220835700e-04
2.630000000000000115e-01 1.952698531593311632e-04
2.640000000000000124e-01 1.940481120850479991e-04
2.650000000000000133e-01 1.928727915952633436e-04
2.660000000000000142e-01 1.917447453121006503e-04
2.670000000000000151e-01 1.906648123145137524e-04
2.680000000000000160e-01 1.896338145957337270e-04
2.690000000000000169e-01 1.886525544603184063e-04
2.700000000000000178e-01 1.877218118753163115e-04
2.710000000000000187e-01 1.868423417916127509e-04
2.720000000000000195e-01 1.860148714529835038e-04
2.730000000000000204e-01 1.845905464976832814e-04
2.740000000000000213e-01 1.838085824594943316e-04
2.750000000000000222e-01 1.830312128202369140e-04
2.760000000000000231e-01 1.822584963680644646e-04
2.770000000000000240e-01 1.814904925374093755e-04
2.780000000000000249e-01 1.807272614073978094e-04
2.790000000000000258e-01 1.799688636997720168e-04
2.800000000000000266e-01 1.792153607762992816e-04
2.810000000000000275e-01 1.784668146356455706e-04
2.819999999999999729e-01 1.777232879096924442e-04
2.829999999999999738e-01 1.769848438592744344e-04
2.839999999999999747e-01 1.762515463693150968e-04
2.849999999999999756e-01 1.755234599433382915e-04
2.859999999999999765e-01 1.748006496973318158e-04
2.869999999999999774e-01 1.740831813529403215e-04
2.879999999999999782e-01 1.733711212299640192e-04
2.889999999999999791e-01 1.726645362381396117e-04
2.899999999999999800e-01 1.719634938681798789e-04
2.909999999999999809e-01 1.712680621820484922e-04
2.919999999999999818e-01 1.705783098024461536e-04
2.929999999999999827e-01 1.698943059014848848e-04
2.939999999999999836e-01 1.692161201885273171e-04
2.949999999999999845e-01 1.685438228971672934e-04
2.959999999999999853e-01 1.678774847713297464e-04
2.969999999999999862e-01 1.672171770504668118e-04
2.979999999999999871e-01 1.665629714538290095e-04
2.989999999999999880e-01 1.659149401637891031e-04
2.999999999999999889e-01 1.652731558081988231e-04
3.009999999999999898e-01 1.646376914417575581e-04

==> data_fig_27b_nl.txt <==
-3.009999999999999898e-01 1.627159478073558643e-04
-2.999999999999999889e-01 1.633582643468161418e-04
-2.989999999999999880e-01 1.640064288336559107e-04
-2.979999999999999871e-01 1.646603722087998996e-04
-2.969999999999999862e-01 1.653200258949854521e-04
-2.959999999999999853e-01 1.659853218110068289e-04
-2.949999999999999845e-01 1.666561923850866736e-04
-2.939999999999999836e-01 1.673325705673979783e-04
-2.929999999999999827e-01 1.680143898417576652e-04
-2.919999999999999818e-01 1.687015842365141712e-04
-2.909999999999999809e-01 1.693940883346521859e-04
-2.899999999999999800e-01 1.700918372831362239e-04
-2.889999999999999791e-01 1.707947668015168325e-04
-2.879999999999999782e-01 1.715028131898215229e-04
-2.869999999999999774e-01 1.722159133357536293e-04
-2.859999999999999765e-01 1.729340047212215908e-04
-2.849999999999999756e-01 1.736570254282211278e-04
-2.839999999999999747e-01 1.743849141440935956e-04
-2.829999999999999738e-01 1.751176101661812228e-04
-2.819999999999999729e-01 1.758550534059030615e-04
-2.810000000000000275e-01 1.765971843922719761e-04
-2.800000000000000266e-01 1.773439442748747359e-04
-2.790000000000000258e-01 1.780952748263365691e-04
-2.780000000000000249e-01 1.788511184442901009e-04
-2.770000000000000240e-01 1.796114181528705772e-04
-2.760000000000000231e-01 1.803761176037555055e-04
-2.750000000000000222e-01 1.811451610767702365e-04
-2.740000000000000213e-01 1.819184934800772925e-04
-2.730000000000000204e-01 1.826960603499689056e-04
-2.720000000000000195e-01 1.841921858853865792e-04
-2.710000000000000187e-01 1.850018443826578285e-04
-2.700000000000000178e-01 1.858610454746112742e-04
-2.690000000000000169e-01 1.867691054243926995e-04
-2.680000000000000160e-01 1.877253152170007720e-04
-2.670000000000000151e-01 1.887289429891418093e-04
-2.660000000000000142e-01 1.897792364471339536e-04
-2.650000000000000133e-01 1.908754252576733319e-04
-2.640000000000000124e-01 1.920167233975210973e-04
-2.630000000000000115e-01 1.932023314495056026e-04
-2.620000000000000107e-01 1.944314388336185412e-04
-2.610000000000000098e-01 1.957032259633951371e-04
-2.600000000000000089e-01 1.970168663191815110e-04
-2.590000000000000080e-01 1.983715284312817528e-04
-2.580000000000000071e-01 1.997663777673245407e-04
-2.570000000000000062e-01 2.012005785194815178e-04
-2.560000000000000053e-01 2.026732952883843772e-04
-2.550000000000000044e-01 2.041836946617269920e-04
-2.540000000000000036e-01 2.057309466865789793e-04
-2.530000000000000027e-01 2.073142262353953001e-04
-2.520000000000000018e-01 2.089327142665490351e-04
-2.510000000000000009e-01 2.105855989809752834e-04
-2.500000000000000000e-01 2.122720768771694285e-04
-2.489999999999999991e-01 2.139913537073394778e-04
-2.479999999999999982e-01 2.157426453379915907e-04
-2.469999999999999973e-01 2.175251785186057293e-04
-2.459999999999999964e-01 2.193381915623680931e-04
-2.449999999999999956e-01 2.211809349431611595e-04
-2.439999999999999947e-01 2.230526718131702036e-04
-2.429999999999999938e-01 2.249526784455758933e-04
-2.419999999999999929e-01 2.268802446068533775e-04
-2.409999999999999920e-01 2.288346738631943282e-04
-2.399999999999999911e-01 2.308152838255418096e-04
-2.389999999999999902e-01 2.328214063376442223e-04
-2.379999999999999893e-01 2.348523876114385451e-04
-2.369999999999999885e-01 2.369075883139466722e-04
-2.359999999999999876e-01 2.389863836097140949e-04
-2.349999999999999867e-01 2.410881631626705013e-04
-2.340000000000000135e-01 2.432123311011048143e-04
-2.330000000000000127e-01 2.453583059492761044e-04
-2.320000000000000118e-01 2.475255205289863549e-04
-2.310000000000000109e-01 2.497134218342594576e-04
-2.300000000000000100e-01 2.519214708820705344e-04
-2.290000000000000091e-01 2.597933594710551608e-04
-2.280000000000000082e-01 2.641487092215606767e-04
-2.270000000000000073e-01 2.686029183803536995e-04
-2.260000000000000064e-01 2.731511507615070797e-04
-2.250000000000000056e-01 2.777887880802511265e-04
-2.240000000000000047e-01 2.825114274232464200e-04
-2.230000000000000038e-01 2.873148772465706807e-04
-2.220000000000000029e-01 2.921951522023769803e-04
-2.210000000000000020e-01 2.971484670577906177e-04
-2.200000000000000011e-01 3.021712299340987835e-04
-2.190000000000000002e-01 3.072600350612545274e-04
-2.179999999999999993e-01 3.124116552125853199e-04
-2.169999999999999984e-01 3.176230339574851033e-04
-2.159999999999999976e-01 3.228912778458323967e-04
-2.149999999999999967e-01 3.282136486167776886e-04
-2.139999999999999958e-01 3.335875555062375159e-04
-2.129999999999999949e-01 3.390105477116944614e-04
-2.119999999999999940e-01 3.444803070594971680e-04
-2.109999999999999931e-01 3.499946409085349670e-04
-2.099999999999999922e-01 3.555514753146854631e-04
-2.089999999999999913e-01 3.611488484725806523e-04
-2.079999999999999905e-01 3.667849044447698279e-04
-2.069999999999999896e-01 3.724578871831194242e-04
-2.059999999999999887e-01 3.781661348430530485e-04
-2.049999999999999878e-01 3.839080743878945778e-04
-2.039999999999999869e-01 3.896822164779591754e-04
-2.030000000000000138e-01 3.954871506370275674e-04
-2.020000000000000129e-01 4.013215406873661380e-04
-2.010000000000000120e-01 4.168107996546727622e-04
-2.000000000000000111e-01 4.248338533588535818e-04
-1.990000000000000102e-01 4.329048826779505481e-04
-1.980000000000000093e-01 4.410212536474884207e-04
-1.970000000000000084e-01 4.491805084004740420e-04
-1.960000000000000075e-01 4.577852830605882019e-04
-1.950000000000000067e-01 4.668899740050717006e-04
-1.940000000000000058e-01 4.760399982949106994e-04
-1.930000000000000049e-01 4.852327913871340936e-04
-1.920000000000000040e-01 4.944659678973376124e-04
-1.910000000000000031e-01 5.038510499556892548e-04
-1.900000000000000022e-01 5.139378280202956759e-04
-1.890000000000000013e-01 5.240652877577891590e-04
-1.880000000000000004e-01 5.342311155565131718e-04
-1.869999999999999996e-01 5.444331621590713099e-04
-1.859999999999999987e-01 5.551299855513449786e-04
-1.849999999999999978e-01 5.664430540146401160e-04
-1.839999999999999969e-01 5.777937592879224147e-04
-1.829999999999999960e-01 5.891799261262627065e-04
-1.819999999999999951e-01 6.005995376918533361e-04
-1.809999999999999942e-01 6.122781972044961767e-04
-1.799999999999999933e-01 6.248357030985287426e-04
-1.789999999999999925e-01 6.374272980285059344e-04
-1.779999999999999916e-01 6.500510010667274498e-04
-1.769999999999999907e-01 6.627049773575203985e-04
-1.759999999999999898e-01 6.757679461356888616e-04
-1.749999999999999889e-01 6.896610395410546169e-04
-1.739999999999999880e-01 7.035848295558947254e-04
-1.729999999999999871e-01 7.175375291826169679e-04
-1.719999999999999862e-01 7.315174841886836095e-04
-1.710000000000000131e-01 7.460487843165466287e-04
-1.700000000000000122e-01 7.613574086944308863e-04
-1.690000000000000113e-01 7.766934591686411099e-04
-1.680000000000000104e-01 7.920553426399890322e-04
-1.670000000000000095e-01 8.074415846620117262e-04
-1.660000000000000087e-01 8.237584008990512163e-04
-1.650000000000000078e-01 8.406122613134235037e-04
-1.640000000000000069e-01 8.574905669231256636e-04
-1.630000000000000060e-01 8.743919021393038770e-04
-1.620000000000000051e-01 8.913149568835962693e-04
-1.610000000000000042e-01 9.093792160475714162e-04
-1.600000000000000033e-01 9.279703403467837088e-04
-1.590000000000000024e-01 9.465833093081825553e-04
-1.580000000000000016e-01 9.652168591937311049e-04
-1.570000000000000007e-01 9.838698206552872784e-04
-1.559999999999999998e-01 1.003855382261582092e-03
-1.549999999999999989e-01 1.024330261416178580e-03
-1.539999999999999980e-01 1.044824524632090345e-03
-1.529999999999999971e-01 1.065337053215909512e-03
-1.519999999999999962e-01 1.085866812044271670e-03
-1.509999999999999953e-01 1.107981833658914323e-03
-1.499999999999999944e-01 1.130559820519274001e-03
-1.489999999999999936e-01 1.153154950913339808e-03
-1.479999999999999927e-01 1.175766236480830758e-03
-1.469999999999999918e-01 1.198392762774216349e-03
-1.459999999999999909e-01 1.222737861754762600e-03
-1.449999999999999900e-01 1.247591429154951527e-03
-1.439999999999999891e-01 1.272459984251261746e-03
-1.429999999999999882e-01 1.297342665153693566e-03
-1.419999999999999873e-01 1.322238674378796398e-03
-1.409999999999999865e-01 1.349284257274655213e-03
-1.400000000000000133e-01 1.376696965334139834e-03
-1.390000000000000124e-01 1.404122667446082613e-03
-1.380000000000000115e-01 1.431560616794214785e-03
-1.370000000000000107e-01 1.459010122419039700e-03
-1.360000000000000098e-01 1.489144368426953413e-03
-1.350000000000000089e-01 1.519294991830543503e-03
-1.340000000000000080e-01 1.549456656262244254e-03
-1.330000000000000071e-01 1.579628729265113813e-03
-1.320000000000000062e-01 1.609810625587495365e-03
-1.310000000000000053e-01 1.643559248796705842e-03
-1.300000000000000044e-01 1.677175884163452022e-03
-1.290000000000000036e-01 1.710801850227762835e-03
-1.280000000000000027e-01 1.744436607410837156e-03
-1.270000000000000018e-01 1.778079656825402128e-03
-1.260000000000000009e-01 1.814307520235836210e-03
-1.250000000000000000e-01 1.851768083676533748e-03
-1.239999999999999991e-01 1.889236275117163726e-03
-1.229999999999999982e-01 1.926711649539405340e-03
-1.219999999999999973e-01 1.964193795805265798e-03
-1.209999999999999964e-01 2.004651296039601342e-03
-1.199999999999999956e-01 2.046275283061815917e-03
-1.189999999999999947e-01 2.087905221152307981e-03
-1.179999999999999938e-01 2.129540761302611742e-03
-1.170000000000000068e-01 2.171181581230006725e-03
-1.160000000000000059e-01 2.217229084134270545e-03
-1.150000000000000050e-01 2.263621610769308342e-03
-1.140000000000000041e-01 2.310018522280075145e-03
-1.130000000000000032e-01 2.356419559657500686e-03
-1.120000000000000023e-01 2.404092618445689226e-03
-1.110000000000000014e-01 2.455872611106918978e-03
-1.100000000000000006e-01 2.507655766423587482e-03
-1.089999999999999997e-01 2.559441892433216275e-03
-1.079999999999999988e-01 2.611230812390788730e-03
-1.069999999999999979e-01 2.667857278322147488e-03
-1.059999999999999970e-01 2.724881734990673970e-03
-1.049999999999999961e-01 2.781908155388147265e-03
-1.039999999999999952e-01 2.842306570430475163e-03
-1.029999999999999943e-01 2.903471838575224367e-03
-1.019999999999999934e-01 2.966500944313545281e-03
-1.010000000000000064e-01 3.031298270203663242e-03
-1.000000000000000056e-01 3.098075884593133600e-03
-9.900000000000000466e-02 3.166593787148445915e-03
-9.800000000000000377e-02 3.237053379218783698e-03
-9.700000000000000289e-02 3.310343369033844161e-03
-9.600000000000000200e-02 3.385690424336252127e-03
-9.500000000000000111e-02 3.463498802374919729e-03
-9.400000000000000022e-02 3.543727650173097207e-03
-9.299999999999999933e-02 3.626487867873335116e-03
-9.199999999999999845e-02 3.712454758864057545e-03
-9.099999999999999756e-02 3.801741183180190175e-03
-8.999999999999999667e-02 3.894176429670889641e-03
-8.899999999999999578e-02 3.989794530726052148e-03
-8.799999999999999489e-02 4.088825324441409427e-03
-8.699999999999999400e-02 4.192472478938233729e-03
-8.599999999999999312e-02 4.300468287260031733e-03
-8.500000000000000611e-02 4.412941862495467493e-03
-8.400000000000000522e-02 4.529947742572836000e-03
-8.300000000000000433e-02 4.651794644851827212e-03
-8.200000000000000344e-02 4.779804335911433562e-03
-8.100000000000000255e-02 4.914597942568038093e-03
-8.000000000000000167e-02 5.055639654232019047e-03
-7.900000000000000078e-02 5.203440312688070030e-03
-7.799999999999999989e-02 5.358558816139376811e-03
-7.699999999999999900e-02 5.522199438780397637e-03
-7.599999999999999811e-02 5.696503981228692379e-03
-7.499999999999999722e-02 5.880695560497842603e-03
-7.399999999999999634e-02 6.075262608548768345e-03
-7.299999999999999545e-02 6.281010317672607902e-03
-7.199999999999999456e-02 6.499594879282582539e-03
-7.099999999999999367e-02 6.735359425039041080e-03
-7.000000000000000666e-02 6.986709009625588322e-03
-6.900000000000000577e-02 7.255228646678456295e-03
-6.800000000000000488e-02 7.542402670171366452e-03
-6.700000000000000400e-02 7.848702974239514518e-03
-6.600000000000000311e-02 8.185189004691924633e-03
-6.500000000000000222e-02 8.547413371352933012e-03
-6.400000000000000133e-02 8.937869292496927048e-03
-6.300000000000000044e-02 9.360625707294470410e-03
-6.199999999999999956e-02 9.817928845361022575e-03
-6.099999999999999867e-02 1.032100687328852025e-02
-5.999999999999999778e-02 1.087418131864069382e-02
-5.899999999999999689e-02 1.147637665649556618e-02
-5.800000000000000294e-02 1.213062285538712808e-02
-5.700000000000000205e-02 1.284378530946823568e-02
-5.600000000000000117e-02 1.363941833451717996e-02
-5.500000000000000028e-02 1.451320586437588461e-02
-5.399999999999999939e-02 1.546633878379204304e-02
-5.299999999999999850e-02 1.650447541945268548e-02
-5.199999999999999761e-02 1.763070864571755075e-02
-5.099999999999999672e-02 1.886895370217252232e-02
-5.000000000000000278e-02 2.021163630724719107e-02
-4.900000000000000189e-02 2.164523325399974121e-02
-4.800000000000000100e-02 2.316530915224277939e-02
-4.700000000000000011e-02 2.476589227638959292e-02
-4.599999999999999922e-02 2.643473742938770576e-02
-4.499999999999999833e-02 2.815834046754264394e-02
-4.399999999999999745e-02 2.990064188807500800e-02
-4.299999999999999656e-02 3.164377758182070066e-02
-4.200000000000000261e-02 3.336761179676130812e-02
-4.100000000000000172e-02 3.504837532911559556e-02
-4.000000000000000083e-02 3.665705384947540169e-02
-3.899999999999999994e-02 3.819039099901987838e-02
-3.799999999999999906e-02 3.963642157909699759e-02
-3.699999999999999817e-02 4.099822960852066850e-02
-3.599999999999999728e-02 4.226066317489114016e-02
-3.500000000000000333e-02 4.340504229766935229e-02
-3.400000000000000244e-02 4.445916502869681070e-02
-3.300000000000000155e-02 4.542531425512207760e-02
-3.200000000000000067e-02 4.630054623977722383e-02
-3.099999999999999978e-02 4.710154353546339850e-02
-2.999999999999999889e-02 4.779555202671861153e-02
-2.900000000000000147e-02 4.842306836908474854e-02
-2.800000000000000058e-02 4.898441673076867064e-02
-2.699999999999999969e-02 4.948455121500540399e-02
-2.599999999999999881e-02 4.992577190517765579e-02
-2.500000000000000139e-02 5.030362053259567617e-02
-2.400000000000000050e-02 5.063069876017586152e-02
-2.299999999999999961e-02 5.091636621982776473e-02
-2.199999999999999872e-02 5.116168397115170019e-02
-2.100000000000000130e-02 5.137466922416496912e-02
-2.000000000000000042e-02 5.154890409889956171e-02
-1.899999999999999953e-02 5.169073308079072393e-02
-1.799999999999999864e-02 5.181197390648996370e-02
-1.700000000000000122e-02 5.190889531866756806e-02
-1.600000000000000033e-02 5.198888711374231170e-02
-1.499999999999999944e-02 5.204874620305029870e-02
-1.400000000000000029e-02 5.209186987728438301e-02
-1.299999999999999940e-02 5.212379876731616096e-02
-1.200000000000000025e-02 5.214531059054865192e-02
-1.099999999999999936e-02 5.215920299055303716e-02
-1.000000000000000021e-02 5.216768373393419062e-02
-8.999999999999999320e-03 5.216766944251004928e-02
-8.000000000000000167e-03 5.216560813204110247e-02
-7.000000000000000146e-03 5.216326853231093019e-02
-6.000000000000000125e-03 5.215739758837847906e-02
-5.000000000000000104e-03 5.215382766332605363e-02
-4.000000000000000083e-03 5.215070748293716002e-02
-3.000000000000000062e-03 5.214721654434173459e-02
-2.000000000000000042e-03 5.214367095944173747e-02
-1.000000000000000021e-03 5.214248586528712898e-02
-0.000000000000000000e+00 5.214040163547189327e-02
1.000000000000000021e-03 5.214248586528712898e-02
2.000000000000000042e-03 5.214367095944173747e-02
3.000000000000000062e-03 5.214721654434173459e-02
4.000000000000000083e-03 5.215070748293716002e-02
5.000000000000000104e-03 5.215382766332605363e-02
6.000000000000000125e-03 5.215739758837847906e-02
7.000000000000000146e-03 5.216326853231093019e-02
8.000000000000000167e-03 5.216560813204110247e-02
8.999999999999999320e-03 5.216766944251004928e-02
1.000000000000000021e-02 5.216768373393419062e-02
1.099999999999999936e-02 5.215920299055303716e-02
1.200000000000000025e-02 5.214531059054865192e-02
1.299999999999999940e-02 5.212379876731616096e-02
1.400000000000000029e-02 5.209186987728438301e-02
1.499999999999999944e-02 5.204874620305029870e-02
1.600000000000000033e-02 5.198888711374231170e-02
1.700000000000000122e-02 5.190889531866756806e-02
1.799999999999999864e-02 5.181197390648996370e-02
1.899999999999999953e-02 5.169073308079072393e-02
2.000000000000000042e-02 5.154890409889956171e-02
2.100000000000000130e-02 5.137466922416496912e-02
2.199999999999999872e-02 5.116168397115170019e-02
2.299999999999999961e-02 5.091636621982776473e-02
2.400000000000000050e-02 5.063069876017586152e-02
2.500000000000000139e-02 5.030362053259567617e-02
2.599999999999999881e-02 4.992577190517765579e-02
2.699999999999999969e-02 4.948455121500540399e-02
2.800000000000000058e-02 4.898441673076867064e-02
2.900000000000000147e-02 4.842306836908474854e-02
2.999999999999999889e-02 4.779555202671861153e-02
3.099999999999999978e-02 4.710154353546339850e-02
3.200000000000000067e-02 4.630054623977722383e-02
3.300000000000000155e-02 4.542531425512207760e-02
3.400000000000000244e-02 4.445916502869681070e-02
3.500000000000000333e-02 4.340504229766935229e-02
3.599999999999999728e-02 4.226066317489114016e-02
3.699999999999999817e-02 4.099822960852066850e-02
3.799999999999999906e-02 3.963642157909699759e-02
3.899999999999999994e-02 3.819039099901987838e-02
4.000000000000000083e-02 3.665705384947540169e-02
4.100000000000000172e-02 3.504837532911559556e-02
4.200000000000000261e-02 3.336761179676130812e-02
4.299999999999999656e-02 3.164377758182070066e-02
4.399999999999999745e-02 2.990064188807500800e-02
4.499999999999999833e-02 2.815834046754264394e-02
4.599999999999999922e-02 2.643473742938770576e-02
4.700000000000000011e-02 2.476589227638959292e-02
4.800000000000000100e-02 2.316530915224277939e-02
4.900000000000000189e-02 2.164523325399974121e-02
5.000000000000000278e-02 2.021163630724719107e-02
5.099999999999999672e-02 1.886895370217252232e-02
5.199999999999999761e-02 1.763070864571755075e-02
5.299999999999999850e-02 1.650447541945268548e-02
5.399999999999999939e-02 1.546633878379204304e-02
5.500000000000000028e-02 1.451320586437588461e-02
5.600000000000000117e-02 1.363941833451717996e-02
5.700000000000000205e-02 1.284378530946823568e-02
5.800000000000000294e-02 1.213062285538712808e-02
5.899999999999999689e-02 1.147637665649556618e-02
5.999999999999999778e-02 1.087418131864069382e-02
6.099999999999999867e-02 1.032100687328852025e-02
6.199999999999999956e-02 9.817928845361022575e-03
6.300000000000000044e-02 9.360625707294470410e-03
6.400000000000000133e-02 8.937869292496927048e-03
6.500000000000000222e-02 8.547413371352933012e-03
6.600000000000000311e-02 8.185189004691924633e-03
6.700000000000000400e-02 7.848702974239514518e-03
6.800000000000000488e-02 7.542402670171366452e-03
6.900000000000000577e-02 7.255228646678456295e-03
7.000000000000000666e-02 6.986709009625588322e-03
7.099999999999999367e-02 6.735359425039041080e-03
7.199999999999999456e-02 6.499594879282582539e-03
7.299999999999999545e-02 6.281010317672607902e-03
7.399999999999999634e-02 6.075262608548768345e-03
7.499999999999999722e-02 5.880695560497842603e-03
7.599999999999999811e-02 5.696503981228692379e-03
7.699999999999999900e-02 5.522199438780397637e-03
7.799999999999999989e-02 5.358558816139376811e-03
7.900000000000000078e-02 5.203440312688070030e-03
8.000000000000000167e-02 5.055639654232019047e-03
8.100000000000000255e-02 4.914597942568038093e-03
8.200000000000000344e-02 4.779804335911433562e-03
8.300000000000000433e-02 4.651794644851827212e-03
8.400000000000000522e-02 4.529947742572836000e-03
8.500000000000000611e-02 4.412941862495467493e-03
8.599999999999999312e-02 4.300468287260031733e-03
8.699999999999999400e-02 4.192472478938233729e-03
8.799999999999999489e-02 4.088825324441409427e-03
8.899999999999999578e-02 3.989794530726052148e-03
8.999999999999999667e-02 3.894176429670889641e-03
9.099999999999999756e-02 3.801741183180190175e-03
9.199999999999999845e-02 3.712454758864057545e-03
9.299999999999999933e-02 3.626487867873335116e-03
9.400000000000000022e-02 3.543727650173097207e-03
9.500000000000000111e-02 3.463498802374919729e-03
9.600000000000000200e-02 3.385690424336252127e-03
9.700000000000000289e-02 3.310343369033844161e-03
9.800000000000000377e-02 3.237053379218783698e-03
9.900000000000000466e-02 3.166593787148445915e-03
1.000000000000000056e-01 3.098075884593133600e-03
1.010000000000000064e-01 3.031298270203663242e-03
1.019999999999999934e-01 2.966500944313545281e-03
1.029999999999999943e-01 2.903471838575224367e-03
1.039999999999999952e-01 2.842306570430475163e-03
1.049999999999999961e-01 2.781908155388147265e-03
1.059999999999999970e-01 2.724881734990673970e-03
1.069999999999999979e-01 2.667857278322147488e-03
1.079999999999999988e-01 2.611230812390788730e-03
1.089999999999999997e-01 2.559441892433216275e-03
1.100000000000000006e-01 2.507655766423587482e-03
1.110000000000000014e-01 2.455872611106918978e-03
1.120000000000000023e-01 2.404092618445689226e-03
1.130000000000000032e-01 2.356419559657500686e-03
1.140000000000000041e-01 2.310018522280075145e-03
1.150000000000000050e-01 2.263621610769308342e-03
1.160000000000000059e-01 2.217229084134270545e-03
1.170000000000000068e-01 2.171181581230006725e-03
1.179999999999999938e-01 2.129540761302611742e-03
1.189999999999999947e-01 2.087905221152307981e-03
1.199999999999999956e-01 2.046275283061815917e-03
1.209999999999999964e-01 2.004651296039601342e-03
1.219999999999999973e-01 1.964193795805265798e-03
1.229999999999999982e-01 1.926711649539405340e-03
1.239999999999999991e-01 1.889236275117163726e-03
1.250000000000000000e-01 1.851768083676533748e-03
1.260000000000000009e-01 1.814307520235836210e-03
1.270000000000000018e-01 1.778079656825402128e-03
1.280000000000000027e-01 1.744436607410837156e-03
1.290000000000000036e-01 1.710801850227762835e-03
1.300000000000000044e-01 1.677175884163452022e-03
1.310000000000000053e-01 1.643559248796705842e-03
1.320000000000000062e-01 1.609810625587495365e-03
1.330000000000000071e-01 1.579628729265113813e-03
1.340000000000000080e-01 1.549456656262244254e-03
1.350000000000000089e-01 1.519294991830543503e-03
1.360000000000000098e-01 1.489144368426953413e-03
1.370000000000000107e-01 1.459010122419039700e-03
1.380000000000000115e-01 1.431560616794214785e-03
1.390000000000000124e-01 1.404122667446082613e-03
1.400000000000000133e-01 1.376696965334139834e-03
1.409999999999999865e-01 1.349284257274655213e-03
1.419999999999999873e-01 1.322238674378796398e-03
1.429999999999999882e-01 1.297342665153693566e-03
1.439999999999999891e-01 1.272459984251261746e-03
1.449999999999999900e-01 1.247591429154951527e-03
1.459999999999999909e-01 1.222737861754762600e-03
1.469999999999999918e-01 1.198392762774216349e-03
1.479999999999999927e-01 1.175766236480830758e-03
1.489999999999999936e-01 1.153154950913339808e-03
1.499999999999999944e-01 1.130559820519274001e-03
1.509999999999999953e-01 1.107981833658914323e-03
1.519999999999999962e-01 1.085866812044271670e-03
1.529999999999999971e-01 1.065337053215909512e-03
1.539999999999999980e-01 1.044824524632090345e-03
1.549999999999999989e-01 1.024330261416178580e-03
1.559999999999999998e-01 1.003855382261582092e-03
1.570000000000000007e-01 9.838698206552872784e-04
1.580000000000000016e-01 9.652168591937311049e-04
1.590000000000000024e-01 9.465833093081825553e-04
1.600000000000000033e-01 9.279703403467837088e-04
1.610000000000000042e-01 9.093792160475714162e-04
1.620000000000000051e-01 8.913149568835962693e-04
1.630000000000000060e-01 8.743919021393038770e-04
1.640000000000000069e-01 8.574905669231256636e-04
1.650000000000000078e-01 8.406122613134235037e-04
1.660000000000000087e-01 8.237584008990512163e-04
1.670000000000000095e-01 8.074415846620117262e-04
1.680000000000000104e-01 7.920553426399890322e-04
1.690000000000000113e-01 7.766934591686411099e-04
1.700000000000000122e-01 7.613574086944308863e-04
1.710000000000000131e-01 7.460487843165466287e-04
1.719999999999999862e-01 7.315174841886836095e-04
1.729999999999999871e-01 7.175375291826169679e-04
1.739999999999999880e-01 7.035848295558947254e-04
1.749999999999999889e-01 6.896610395410546169e-04
1.759999999999999898e-01 6.757679461356888616e-04
1.769999999999999907e-01 6.627049773575203985e-04
1.779999999999999916e-01 6.500510010667274498e-04
1.789999999999999925e-01 6.374272980285059344e-04
1.799999999999999933e-01 6.248357030985287426e-04
1.809999999999999942e-01 6.122781972044961767e-04
1.819999999999999951e-01 6.005995376918533361e-04
1.829999999999999960e-01 5.891799261262627065e-04
1.839999999999999969e-01 5.777937592879224147e-04
1.849999999999999978e-01 5.664430540146401160e-04
1.859999999999999987e-01 5.551299855513449786e-04
1.869999999999999996e-01 5.444331621590713099e-04
1.880000000000000004e-01 5.342311155565131718e-04
1.890000000000000013e-01 5.240652877577891590e-04
1.900000000000000022e-01 5.139378280202956759e-04
1.910000000000000031e-01 5.038510499556892548e-04
1.920000000000000040e-01 4.944659678973376124e-04
1.930000000000000049e-01 4.852327913871340936e-04
1.940000000000000058e-01 4.760399982949106994e-04
1.950000000000000067e-01 4.668899740050717006e-04
1.960000000000000075e-01 4.577852830605882019e-04
1.970000000000000084e-01 4.491805084004740420e-04
1.980000000000000093e-01 4.410212536474884207e-04
1.990000000000000102e-01 4.329048826779505481e-04
2.000000000000000111e-01 4.248338533588535818e-04
2.010000000000000120e-01 4.168107996546727622e-04
2.020000000000000129e-01 4.013215406873661380e-04
2.030000000000000138e-01 3.954871506370275674e-04
2.039999999999999869e-01 3.896822164779591754e-04
2.049999999999999878e-01 3.839080743878945778e-04
2.059999999999999887e-01 3.781661348430530485e-04
2.069999999999999896e-01 3.724578871831194242e-04
2.079999999999999905e-01 3.667849044447698279e-04
2.089999999999999913e-01 3.611488484725806523e-04
2.099999999999999922e-01 3.555514753146854631e-04
2.109999999999999931e-01 3.499946409085349670e-04
2.119999999999999940e-01 3.444803070594971680e-04
2.129999999999999949e-01 3.390105477116944614e-04
2.139999999999999958e-01 3.335875555062375159e-04
2.149999999999999967e-01 3.282136486167776886e-04
2.159999999999999976e-01 3.228912778458323967e-04
2.169999999999999984e-01 3.176230339574851033e-04
2.179999999999999993e-01 3.124116552125853199e-04
2.190000000000000002e-01 3.072600350612545274e-04
2.200000000000000011e-01 3.021712299340987835e-04
2.210000000000000020e-01 2.971484670577906177e-04
2.220000000000000029e-01 2.921951522023769803e-04
2.230000000000000038e-01 2.873148772465706807e-04
2.240000000000000047e-01 2.825114274232464200e-04
2.250000000000000056e-01 2.777887880802511265e-04
2.260000000000000064e-01 2.731511507615070797e-04
2.270000000000000073e-01 2.686029183803536995e-04
2.280000000000000082e-01 2.641487092215606767e-04
2.290000000000000091e-01 2.597933594710551608e-04
2.300000000000000100e-01 2.519214708820705344e-04
2.310000000000000109e-01 2.497134218342594576e-04
2.320000000000000118e-01 2.475255205289863549e-04
2.330000000000000127e-01 2.453583059492761044e-04
2.340000000000000135e-01 2.432123311011048143e-04
2.349999999999999867e-01 2.410881631626705013e-04
2.359999999999999876e-01 2.389863836097140949e-04
2.369999999999999885e-01 2.369075883139466722e-04
2.379999999999999893e-01 2.348523876114385451e-04
2.389999999999999902e-01 2.328214063376442223e-04
2.399999999999999911e-01 2.308152838255418096e-04
2.409999999999999920e-01 2.288346738631943282e-04
2.419999999999999929e-01 2.268802446068533775e-04
2.429999999999999938e-01 2.249526784455758933e-04
2.439999999999999947e-01 2.230526718131702036e-04
2.449999999999999956e-01 2.211809349431611595e-04
2.459999999999999964e-01 2.193381915623680931e-04
2.469999999999999973e-01 2.175251785186057293e-04
2.479999999999999982e-01 2.157426453379915907e-04
2.489999999999999991e-01 2.139913537073394778e-04
2.500000000000000000e-01 2.122720768771694285e-04
2.510000000000000009e-01 2.105855989809752834e-04
2.520000000000000018e-01 2.089327142665490351e-04
2.530000000000000027e-01 2.073142262353953001e-04
2.540000000000000036e-01 2.057309466865789793e-04
2.550000000000000044e-01 2.041836946617269920e-04
2.560000000000000053e-01 2.026732952883843772e-04
2.570000000000000062e-01 2.012005785194815178e-04
2.580000000000000071e-01 1.997663777673245407e-04
2.590000000000000080e-01 1.983715284312817528e-04
2.600000000000000089e-01 1.970168663191815110e-04
2.610000000000000098e-01 1.957032259633951371e-04
2.620000000000000107e-01 1.944314388336185412e-04
2.630000000000000115e-01 1.932023314495056026e-04
2.640000000000000124e-01 1.920167233975210973e-04
2.650000000000000133e-01 1.908754252576733319e-04
2.660000000000000142e-01 1.897792364471339536e-04
2.670000000000000151e-01 1.887289429891418093e-04
2.680000000000000160e-01 1.877253152170007720e-04
2.690000000000000169e-01 1.867691054243926995e-04
2.700000000000000178e-01 1.858610454746112742e-04
2.710000000000000187e-01 1.850018443826578285e-04
2.720000000000000195e-01 1.841921858853865792e-04
2.730000000000000204e-01 1.826960603499689056e-04
2.740000000000000213e-01 1.819184934800772925e-04
2.750000000000000222e-01 1.811451610767702365e-04
2.760000000000000231e-01 1.803761176037555055e-04
2.770000000000000240e-01 1.796114181528705772e-04
2.780000000000000249e-01 1.788511184442901009e-04
2.790000000000000258e-01 1.780952748263365691e-04
2.800000000000000266e-01 1.773439442748747359e-04
2.810000000000000275e-01 1.765971843922719761e-04
2.819999999999999729e-01 1.758550534059030615e-04
2.829999999999999738e-01 1.751176101661812228e-04
2.839999999999999747e-01 1.743849141440935956e-04
2.849999999999999756e-01 1.736570254282211278e-04
2.859999999999999765e-01 1.729340047212215908e-04
2.869999999999999774e-01 1.722159133357536293e-04
2.879999999999999782e-01 1.715028131898215229e-04
2.889999999999999791e-01 1.707947668015168325e-04
2.899999999999999800e-01 1.700918372831362239e-04
2.909999999999999809e-01 1.693940883346521859e-04
2.919999999999999818e-01 1.687015842365141712e-04
2.929999999999999827e-01 1.680143898417576652e-04
2.939999999999999836e-01 1.673325705673979783e-04
2.949999999999999845e-01 1.666561923850866736e-04
2.959999999999999853e-01 1.659853218110068289e-04
2.969999999999999862e-01 1.653200258949854521e-04
2.979999999999999871e-01 1.646603722087998996e-04
2.989999999999999880e-01 1.640064288336559107e-04
2.999999999999999889e-01 1.633582643468161418e-04
3.009999999999999898e-01 1.627159478073558643e-04

==> data_fig_4.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.010114298060423721e+01 2.525252525252525207e-02
2.020308544886502133e+01 5.050505050505050414e-02
3.030663798888862814e+01 7.575757575757575968e-02
4.041263359349779449e+01 1.010101010101010083e-01
5.052193941353438333e+01 1.262626262626262708e-01
6.063546917638540634e+01 1.515151515151515194e-01
7.075419652279315130e+01 1.767676767676767680e-01
8.087916953430675449e+01 2.020202020202020166e-01
9.101152675417759497e+01 2.272727272727272652e-01
1.011525150430442466e+02 2.525252525252525415e-01
1.113035096586136490e+02 2.777777777777777901e-01
1.214660370072469533e+02 3.030303030303030387e-01
1.316418005867971885e+02 3.282828282828282873e-01
1.418327107265539269e+02 3.535353535353535359e-01
1.520409188345891778e+02 3.787878787878787845e-01
1.622688569886744006e+02 4.040404040404040331e-01
1.725192838585343793e+02 4.292929292929292817e-01
1.827953381297539011e+02 4.545454545454545303e-01
1.931006008195637946e+02 4.797979797979797789e-01
2.034391681398263074e+02 5.050505050505050830e-01
2.138157368824107039e+02 5.303030303030302761e-01
2.242357046885453826e+02 5.555555555555555802e-01
2.347052880310707508e+02 5.808080808080807733e-01
2.452316613045288989e+02 6.060606060606060774e-01
2.558231211045094824e+02 6.313131313131312705e-01
2.664892806115145163e+02 6.565656565656565746e-01
2.772413000089770776e+02 6.818181818181817677e-01
2.880921601009906112e+02 7.070707070707070718e-01
2.990569878035486227e+02 7.323232323232322649e-01
3.101534440266420347e+02 7.575757575757575690e-01
3.214021867216260944e+02 7.828282828282827621e-01
3.328274246361781934e+02 8.080808080808080662e-01
3.444575807191815784e+02 8.333333333333333703e-01
3.563260883013849707e+02 8.585858585858585634e-01
3.684723483339557220e+02 8.838383838383838675e-01
3.809428823331097647e+02 9.090909090909090606e-01
3.937927235522384422e+02 9.343434343434343647e-01
4.070870986570236028e+02 9.595959595959595578e-01
4.209034642843365646e+02 9.848484848484848619e-01
4.353339779153554332e+02 1.010101010101010166e+00
4.504885012365020316e+02 1.035353535353535248e+00
4.664982575464134129e+02 1.060606060606060552e+00
4.835202939947711229e+02 1.085858585858585856e+00
5.017429360350358820e+02 1.111111111111111160e+00
5.213924673785619461e+02 1.136363636363636243e+00
5.427413264249859139e+02 1.161616161616161547e+00
5.661181827697436120e+02 1.186868686868686851e+00
5.919203489907478115e+02 1.212121212121212155e+00
6.206290986640635765e+02 1.237373737373737459e+00
6.528286080901638115e+02 1.262626262626262541e+00
6.892294250621300762e+02 1.287878787878787845e+00
7.306976041681803054e+02 1.313131313131313149e+00
7.782909487800920942e+02 1.338383838383838453e+00
8.333041833787993937e+02 1.363636363636363535e+00
8.973253699678896282e+02 1.388888888888888840e+00
9.723065098580257200e+02 1.414141414141414144e+00
1.060652077159091050e+03 1.439393939393939448e+00
1.165330265112625057e+03 1.464646464646464530e+00
1.290013059088235650e+03 1.489898989898989834e+00
1.439252969770584059e+03 1.515151515151515138e+00
1.618706483529422258e+03 1.540404040404040442e+00
1.835417167442958544e+03 1.565656565656565524e+00
2.098175105480259845e+03 1.590909090909090828e+00
2.417974205518372855e+03 1.616161616161616132e+00
2.808595254808397385e+03 1.641414141414141437e+00
3.287350878049346193e+03 1.666666666666666741e+00
3.876039382176264553e+03 1.691919191919191823e+00
4.602168671814658410e+03 1.717171717171717127e+00
5.500530075610972744e+03 1.742424242424242431e+00
6.615226485028707430e+03 1.767676767676767735e+00
8.002291609204532506e+03 1.792929292929292817e+00
9.733079983148782048e+03 1.818181818181818121e+00
1.189866410758978054e+04 1.843434343434343425e+00
1.461555041874395465e+04 1.868686868686868729e+00
1.803312597719076803e+04 1.893939393939393812e+00
2.234338131835193781e+04 1.919191919191919116e+00
2.779363330624961236e+04 1.944444444444444420e+00
3.470321063868366036e+04 1.969696969696969724e+00
4.348538499676786887e+04 1.994949494949494806e+00
5.467626146834775864e+04 2.020202020202020332e+00
6.897292200973947183e+04 2.045454545454545414e+00
8.724975826611433877e+04 2.070707070707070496e+00
1.073450793635760783e+05 2.095959595959596022e+00
1.274404004610374832e+05 2.121212121212121104e+00
1.475357215584992373e+05 2.146464646464646631e+00
1.676310426559606276e+05 2.171717171717171713e+00
1.877263637534220179e+05 2.196969696969696795e+00
2.078216848508837866e+05 2.222222222222222321e+00



==> data_fig_5a_cst.txt <==
######### Magnetic Energy for tm_3 with 0.11mm mesh in cst, temfpc234 #########
0.000000000000000000e+00 2.987873212863680181e-04
2.500000000000000052e-04 2.876812933700639992e-04
5.000000000000000104e-04 2.570606419211779784e-04
7.500000000000000156e-04 2.140039402063139719e-04
1.000000000000000021e-03 1.689463634410460081e-04
1.250000000000000026e-03 1.308736254674300109e-04
1.500000000000000031e-03 1.027076420831720088e-04
1.750000000000000036e-03 8.209088532164540263e-05
2.000000000000000042e-03 6.588814126045659607e-05
2.250000000000000264e-03 5.233086904542580018e-05
2.500000000000000052e-03 4.077279432631400219e-05
2.749999999999999840e-03 3.101174964354860343e-05
3.000000000000000062e-03 2.295635279252280058e-05
3.250000000000000284e-03 1.649947089332238110e-05
3.500000000000000073e-03 1.148523822056124054e-05
3.749999999999999861e-03 7.720255329405798731e-06
4.000000000000000083e-03 4.993867184318200763e-06
4.250000000000000305e-03 3.103892317840060195e-06
4.500000000000000527e-03 1.874983048411501911e-06
4.749999999999999882e-03 1.174103226991322006e-06
5.000000000000000104e-03 9.191132588540019528e-07
5.250000000000000326e-03 1.083748878478737893e-06
5.499999999999999681e-03 1.700007800008442113e-06
5.749999999999999903e-03 2.859220272319247919e-06
6.000000000000000125e-03 4.709003646923519206e-06
6.250000000000000347e-03 7.447435541564478969e-06
6.500000000000000569e-03 1.130845783713979989e-05
6.749999999999999924e-03 1.655644827374588078e-05
7.000000000000000146e-03 2.349235857154707944e-05
7.250000000000000368e-03 3.238917832897719989e-05
7.499999999999999722e-03 4.324868287750339448e-05
7.749999999999999944e-03 5.630942789467939806e-05
8.000000000000000167e-03 7.156758868080679323e-05
8.250000000000000389e-03 8.913333265224540527e-05
8.500000000000000611e-03 1.093121988931431928e-04
8.750000000000000833e-03 1.345295742251850194e-04
9.000000000000001055e-03 1.702701922170560007e-04
9.249999999999999542e-03 2.141672043682859910e-04
9.499999999999999764e-03 2.567905012223840313e-04
9.749999999999999986e-03 2.873878315577760387e-04
1.000000000000000021e-02 2.985211831891920568e-04
1.025000000000000043e-02 2.875340131106659701e-04
1.050000000000000065e-02 2.569218089061020018e-04
1.075000000000000087e-02 2.138919796508299831e-04
1.099999999999999936e-02 1.688518253863420103e-04
1.124999999999999958e-02 1.307969541358479934e-04
1.149999999999999981e-02 1.026417570636349894e-04
1.175000000000000003e-02 8.203349798446080219e-05
1.200000000000000025e-02 6.583641978037281365e-05
1.225000000000000047e-02 5.228638819909159959e-05
1.250000000000000069e-02 4.073658993600539865e-05
1.275000000000000092e-02 3.098299969985400184e-05
1.300000000000000114e-02 2.293384304849860087e-05
1.324999999999999963e-02 1.648168541356490112e-05
1.349999999999999985e-02 1.147117384090599781e-05
1.375000000000000007e-02 7.708948704739899019e-06
1.400000000000000029e-02 4.984722999975059433e-06
1.425000000000000051e-02 3.096417130909380290e-06
1.450000000000000074e-02 1.868810438466761917e-06
1.475000000000000096e-02 1.168969815510405995e-06
1.499999999999999944e-02 9.147744133365839458e-07
1.524999999999999967e-02 1.080019677339058129e-06
1.549999999999999989e-02 1.696774770272364038e-06
1.575000000000000011e-02 2.856287129903620125e-06
1.600000000000000033e-02 4.706430985357479678e-06
1.625000000000000056e-02 7.444945265077898921e-06
1.650000000000000078e-02 1.130629237808196034e-05
1.675000000000000100e-02 1.655420840902834103e-05
1.700000000000000122e-02 2.349037865896880145e-05
1.725000000000000144e-02 3.238711901820940482e-05
1.750000000000000167e-02 4.324691749441980670e-05
1.775000000000000189e-02 5.630764827262401258e-05
1.800000000000000211e-02 7.156588125072400213e-05
1.824999999999999886e-02 8.913208193067078430e-05
1.849999999999999908e-02 1.093104821391254128e-04
1.874999999999999931e-02 1.345293769233514027e-04
1.899999999999999953e-02 1.702678169491579955e-04
1.924999999999999975e-02 2.141683383809999915e-04
1.949999999999999997e-02 2.567861239914479726e-04
1.975000000000000019e-02 2.873898524192400480e-04
2.000000000000000042e-02 2.985161777689899847e-04
2.025000000000000064e-02 2.875360030730899795e-04
2.050000000000000086e-02 2.569180510810839925e-04
2.075000000000000108e-02 2.138932256927939825e-04
2.100000000000000130e-02 1.688501215706019853e-04
2.125000000000000153e-02 1.307974026429619828e-04
2.150000000000000175e-02 1.026413054039464038e-04
2.175000000000000197e-02 8.203360647357320345e-05
2.199999999999999872e-02 6.583634752740680652e-05
2.224999999999999895e-02 5.228639145645960773e-05
2.249999999999999917e-02 4.073663036244599544e-05
2.274999999999999939e-02 3.098297004748959600e-05
2.299999999999999961e-02 2.293390829653399959e-05
2.324999999999999983e-02 1.648165672618995988e-05
2.350000000000000006e-02 1.147122257730095972e-05
2.375000000000000028e-02 7.708935024530500120e-06
2.400000000000000050e-02 4.984744967432280788e-06
2.425000000000000072e-02 3.096417036870600028e-06
2.450000000000000094e-02 1.868814261161614060e-06
2.475000000000000117e-02 1.168973965307241986e-06
2.500000000000000139e-02 9.147767235145619943e-07
2.525000000000000161e-02 1.080015341217710012e-06
2.550000000000000183e-02 1.696794233515377771e-06
2.575000000000000205e-02 2.856260461047187900e-06
2.600000000000000228e-02 4.706482713528559606e-06
2.624999999999999903e-02 7.444886939161939805e-06
2.649999999999999925e-02 1.130637863317670014e-05
2.674999999999999947e-02 1.655412527886746088e-05
2.699999999999999969e-02 2.349047827550982054e-05
2.724999999999999992e-02 3.238703977074820469e-05
2.750000000000000014e-02 4.324697021036519871e-05
2.775000000000000036e-02 5.630764512383560618e-05
2.800000000000000058e-02 7.156577942645260255e-05
2.825000000000000080e-02 8.913229188017299861e-05
2.850000000000000103e-02 1.093100446504714123e-04
2.875000000000000125e-02 1.345301093047613966e-04
2.900000000000000147e-02 1.702663239406260046e-04
2.925000000000000169e-02 2.141705239304220144e-04
2.950000000000000192e-02 2.567829925963659903e-04
2.975000000000000214e-02 2.873932937969199972e-04
2.999999999999999889e-02 2.985126087516839534e-04
3.024999999999999911e-02 2.875393770662600101e-04
3.049999999999999933e-02 2.569154318750459546e-04
3.074999999999999956e-02 2.138953446161199806e-04
3.099999999999999978e-02 1.688489442220240076e-04
3.125000000000000000e-02 1.307981392573979887e-04
3.150000000000000022e-02 1.026409872190920037e-04
3.175000000000000044e-02 8.203377418198901593e-05
3.200000000000000067e-02 6.583628899400939853e-05
3.225000000000000089e-02 5.228639082309000314e-05
3.250000000000000111e-02 4.073665556444579781e-05
3.275000000000000133e-02 3.098291515452180023e-05
3.300000000000000155e-02 2.293395624856420085e-05
3.325000000000000178e-02 1.648160312228345956e-05
3.350000000000000200e-02 1.147125996306251982e-05
3.375000000000000222e-02 7.708905636463819690e-06
3.400000000000000244e-02 4.984762213600759967e-06
3.425000000000000266e-02 3.096410622163140138e-06
3.450000000000000289e-02 1.868817605694249825e-06
3.475000000000000311e-02 1.168976650248282033e-06
3.500000000000000333e-02 9.147780422231719868e-07
3.525000000000000355e-02 1.080007864087128113e-06
3.550000000000000377e-02 1.696806491592423884e-06
3.575000000000000400e-02 2.856222522511519841e-06
3.600000000000000422e-02 4.706516116192319863e-06
3.624999999999999750e-02 7.444805538428579863e-06
3.649999999999999772e-02 1.130643429430925847e-05
3.674999999999999795e-02 1.655401012512815737e-05
3.699999999999999817e-02 2.349054160720996133e-05
3.724999999999999839e-02 3.238693275064959750e-05
3.749999999999999861e-02 4.324700319503480049e-05
3.774999999999999883e-02 5.630764739698179569e-05
3.799999999999999906e-02 7.156571707571000515e-05
3.824999999999999928e-02 8.913258671771839511e-05
3.849999999999999950e-02 1.093097825291691961e-04
3.874999999999999972e-02 1.345311352313468081e-04
3.899999999999999994e-02 1.702654217635180011e-04
3.925000000000000017e-02 2.141735904135400092e-04
3.950000000000000039e-02 2.567811482545620354e-04
3.975000000000000061e-02 2.873981208252139987e-04
4.000000000000000083e-02 2.985104343931480118e-04
4.025000000000000105e-02 2.875441333475580222e-04
4.050000000000000128e-02 2.569137149889820265e-04
4.075000000000000150e-02 2.138983407482680256e-04
4.100000000000000172e-02 1.688481518174939945e-04
4.125000000000000194e-02 1.307991698923580137e-04
4.150000000000000216e-02 1.026407909007010031e-04
4.175000000000000239e-02 8.203400774469559896e-05
4.200000000000000261e-02 6.583624909953960432e-05
4.225000000000000283e-02 5.228639263017601202e-05
4.250000000000000305e-02 4.073667408181299606e-05
4.275000000000000328e-02 3.098283928490619719e-05
4.300000000000000350e-02 2.293399235848499979e-05
4.325000000000000372e-02 1.648152681415262152e-05
4.350000000000000394e-02 1.147129028855602133e-05
4.375000000000000416e-02 7.708862118352340312e-06
4.399999999999999745e-02 4.984778880563479932e-06
4.424999999999999767e-02 3.096399330721880035e-06
4.449999999999999789e-02 1.868822760371773965e-06
4.474999999999999811e-02 1.168978881613854194e-06
4.499999999999999833e-02 9.147789659070158441e-07
4.524999999999999856e-02 1.079997795000329897e-06
4.549999999999999878e-02 1.696810550402895822e-06
4.574999999999999900e-02 2.856173365641426409e-06
4.599999999999999922e-02 4.706528223015119702e-06
4.624999999999999944e-02 7.444700553598638683e-06
4.649999999999999967e-02 1.130645457675480001e-05
4.674999999999999989e-02 1.655386213184265715e-05
4.700000000000000011e-02 2.349056408731475817e-05
4.725000000000000033e-02 3.238679675625440228e-05
4.750000000000000056e-02 4.324701327819540497e-05
4.775000000000000078e-02 5.630765440733219863e-05
4.800000000000000100e-02 7.156569652842399167e-05
4.825000000000000122e-02 8.913296742089340738e-05
4.850000000000000144e-02 1.093097024459762165e-04
4.875000000000000167e-02 1.345324567890938061e-04
4.900000000000000189e-02 1.702651115403460075e-04
4.925000000000000211e-02 2.141775395085700271e-04
4.950000000000000233e-02 2.567805704307340249e-04
4.975000000000000255e-02 2.874043340441260206e-04
5.000000000000000278e-02 2.985096752088079982e-04
5.025000000000000300e-02 2.875499346911940257e-04
5.050000000000000322e-02 2.569130325298360279e-04
5.075000000000000344e-02 2.139015879680420220e-04
5.100000000000000366e-02 1.688478450954819749e-04
5.125000000000000389e-02 1.308001406366439943e-04
5.150000000000000411e-02 1.026407333515165911e-04
5.175000000000000433e-02 8.203419814251620978e-05
5.200000000000000455e-02 6.583623666676219474e-05
5.224999999999999784e-02 5.228639686619720024e-05
5.249999999999999806e-02 4.073668256557620108e-05
5.274999999999999828e-02 3.098279419574539859e-05
5.299999999999999850e-02 2.293400638940019969e-05
5.324999999999999872e-02 1.648148543456672008e-05
5.349999999999999895e-02 1.147130165707101879e-05
5.374999999999999917e-02 7.708838541451100673e-06
5.399999999999999939e-02 4.984785462002039761e-06
5.424999999999999961e-02 3.096389289352120189e-06
5.449999999999999983e-02 1.868825322538675854e-06
5.475000000000000006e-02 1.168975147569898062e-06
5.500000000000000028e-02 9.147789228069359925e-07
5.525000000000000050e-02 1.079998693803219804e-06
5.550000000000000072e-02 1.696808252444011995e-06
5.575000000000000094e-02 2.856186197411107947e-06
5.600000000000000117e-02 4.706522600173520194e-06
5.625000000000000139e-02 7.444738359210739231e-06
5.650000000000000161e-02 1.130644444472463980e-05
5.675000000000000183e-02 1.655392990501149887e-05
5.700000000000000205e-02 2.349055111520127943e-05
5.725000000000000228e-02 3.238687444798300211e-05
5.750000000000000250e-02 4.324700271157799969e-05
5.775000000000000272e-02 5.630766014244419602e-05
5.800000000000000294e-02 7.156571152334020261e-05
5.825000000000000316e-02 8.913268781092240707e-05
5.850000000000000339e-02 1.093097880427375984e-04
5.875000000000000361e-02 1.345313977097138116e-04
5.900000000000000383e-02 1.702653552785919839e-04
5.925000000000000405e-02 2.141740965527340150e-04
5.950000000000000427e-02 2.567811487856579817e-04
5.975000000000000450e-02 2.873983955438399931e-04
5.999999999999999778e-02 2.985103513918799896e-04
6.024999999999999800e-02 2.875440004360360104e-04
6.049999999999999822e-02 2.569135272269540415e-04
6.074999999999999845e-02 2.138980087098040276e-04
6.099999999999999867e-02 1.688480914259779878e-04
6.124999999999999889e-02 1.307989283624339959e-04
6.149999999999999911e-02 1.026408193532526108e-04
6.174999999999999933e-02 8.203393681592239530e-05
6.199999999999999956e-02 6.583625308881760135e-05
6.224999999999999978e-02 5.228640046274119521e-05
6.250000000000000000e-02 4.073667826666119699e-05
6.275000000000000022e-02 3.098286371788019921e-05
6.300000000000000044e-02 2.293399744257599847e-05
6.325000000000000067e-02 1.648154226108422088e-05
6.350000000000000089e-02 1.147129496942803924e-05
6.375000000000000111e-02 7.708859292980120600e-06
6.400000000000000133e-02 4.984783247023639854e-06
6.425000000000000155e-02 3.096383732594159707e-06
6.450000000000000178e-02 1.868825884873153840e-06
6.475000000000000200e-02 1.168965303863366045e-06
6.500000000000000222e-02 9.147780321321440725e-07
6.525000000000000244e-02 1.080009606334271965e-06
6.550000000000000266e-02 1.696799658103590042e-06
6.575000000000000289e-02 2.856242453117688044e-06
6.600000000000000311e-02 4.706499677158900156e-06
6.625000000000000333e-02 7.444853118515659310e-06
6.650000000000000355e-02 1.130640511254514001e-05
6.675000000000000377e-02 1.655408395604494046e-05
6.700000000000000400e-02 2.349050442753068042e-05
6.725000000000000422e-02 3.238701323869000410e-05
6.750000000000000444e-02 4.324697461645939480e-05
6.775000000000000466e-02 5.630766504437880105e-05
6.800000000000000488e-02 7.156576260489838897e-05
6.825000000000000511e-02 8.913233757821959597e-05
6.850000000000000533e-02 1.093100301866727910e-04
6.875000000000000555e-02 1.345302596628318191e-04
6.900000000000000577e-02 1.702661529555180150e-04
6.925000000000000600e-02 2.141708521340820375e-04
6.950000000000000622e-02 2.567829071879379932e-04
6.975000000000000644e-02 2.873934804267599973e-04
7.000000000000000666e-02 2.985124816932240087e-04
7.025000000000000688e-02 2.875394272162840091e-04
7.050000000000000711e-02 2.569152015952799956e-04
7.075000000000000733e-02 2.138952837815800197e-04
7.100000000000000755e-02 1.688488908529060177e-04
7.125000000000000777e-02 1.307980021403460096e-04
7.150000000000000799e-02 1.026410446067401990e-04
7.175000000000000822e-02 8.203373083586700898e-05
7.200000000000000844e-02 6.583629241971460685e-05
7.224999999999999478e-02 5.228639834654019551e-05
7.249999999999999500e-02 4.073665759864019819e-05
7.274999999999999523e-02 3.098292241739339912e-05
7.299999999999999545e-02 2.293396409722560196e-05
7.324999999999999567e-02 1.648160129899310054e-05
7.349999999999999589e-02 1.147127239568723986e-05
7.374999999999999611e-02 7.708893795695760109e-06
7.399999999999999634e-02 4.984776671605839342e-06
7.424999999999999656e-02 3.096394433878740079e-06
7.449999999999999678e-02 1.868828987362184106e-06
7.474999999999999700e-02 1.168965748133965883e-06
7.499999999999999722e-02 9.147793893384819858e-07
7.524999999999999745e-02 1.080017971804106063e-06
7.549999999999999767e-02 1.696785594893225936e-06
7.574999999999999789e-02 2.856276494489992193e-06
7.599999999999999811e-02 4.706457439804460270e-06
7.624999999999999833e-02 7.444922783211719089e-06
7.649999999999999856e-02 1.130633185889619962e-05
7.674999999999999878e-02 1.655418096744103897e-05
7.699999999999999900e-02 2.349041807197971857e-05
7.724999999999999922e-02 3.238710061950679942e-05
7.749999999999999944e-02 4.324692070452720497e-05
7.774999999999999967e-02 5.630765724462199573e-05
7.799999999999999989e-02 7.156584308655660560e-05
7.825000000000000011e-02 8.913209795828220552e-05
7.850000000000000033e-02 1.093104324665168030e-04
7.875000000000000056e-02 1.345294684641781878e-04
7.900000000000000078e-02 1.702675169856340050e-04
7.925000000000000100e-02 2.141684822466460045e-04
7.950000000000000122e-02 2.567858541563039975e-04
7.975000000000000144e-02 2.873899295416559776e-04


==> data_fig_5a_homhbfem.txt <==
######### Magnetic Energy for tm_3 with hom_mod_2, 1mm mesh and no trafo #########
0.000000000000000000e+00 3.071133838456822614e-04
2.500000000000000052e-04 2.906380509070151125e-04
5.000000000000000104e-04 2.490147651717685958e-04
7.500000000000000156e-04 2.005151954894765086e-04
1.000000000000000021e-03 1.570945120579200294e-04
1.250000000000000026e-03 1.226011303861833639e-04
1.500000000000000031e-03 9.643867694464346196e-05
1.750000000000000036e-03 7.644917181305634882e-05
2.000000000000000042e-03 6.055218880796084196e-05
2.250000000000000264e-03 4.740428233269389463e-05
2.500000000000000052e-03 3.635162801314695014e-05
2.749999999999999840e-03 2.712988430783866341e-05
3.000000000000000062e-03 1.961116102865194605e-05
3.250000000000000284e-03 1.366937474567483720e-05
3.500000000000000073e-03 9.134928434290735593e-06
3.749999999999999861e-03 5.798097395003262339e-06
4.000000000000000083e-03 3.432840725831610392e-06
4.250000000000000305e-03 1.824777237872382309e-06
4.500000000000000527e-03 7.952817871119092871e-07
4.749999999999999882e-03 2.186871181891707096e-07
5.000000000000000104e-03 3.201763022316476340e-08
5.250000000000000326e-03 2.372559034679931506e-07
5.499999999999999681e-03 8.962636271649012027e-07
5.749999999999999903e-03 2.118652965432429052e-06
6.000000000000000125e-03 4.044981292386551667e-06
6.250000000000000347e-03 6.829424824465485733e-06
6.500000000000000569e-03 1.062792025677737394e-05
6.749999999999999924e-03 1.559745218032578573e-05
7.000000000000000146e-03 2.190865792746518153e-05
7.250000000000000368e-03 2.976562977095954717e-05
7.499999999999999722e-03 3.941620781261117115e-05
7.749999999999999944e-03 5.113787297745132893e-05
8.000000000000000167e-03 6.521676037591963844e-05
8.250000000000000389e-03 8.198609572480991200e-05
8.500000000000000611e-03 1.020103406792549150e-04
8.750000000000000833e-03 1.264600316617617596e-04
9.000000000000001055e-03 1.574856429678854095e-04
9.249999999999999542e-03 1.975121428967352996e-04
9.499999999999999764e-03 2.451300495041508661e-04
9.749999999999999986e-03 2.884112719348962323e-04
1.000000000000000021e-02 3.071133838456822614e-04
1.025000000000000043e-02 2.906380509070151667e-04
1.050000000000000065e-02 2.490147651717684331e-04
1.075000000000000087e-02 2.005151954894763460e-04
1.099999999999999936e-02 1.570945120579200565e-04
1.124999999999999958e-02 1.226011303861834181e-04
1.149999999999999981e-02 9.643867694464352972e-05
1.175000000000000003e-02 7.644917181305637592e-05
1.200000000000000025e-02 6.055218880796082840e-05
1.225000000000000047e-02 4.740428233269388108e-05
1.250000000000000069e-02 3.635162801314691626e-05
1.275000000000000092e-02 2.712988430783864308e-05
1.300000000000000114e-02 1.961116102865190539e-05
1.324999999999999963e-02 1.366937474567483043e-05
1.349999999999999985e-02 9.134928434290738982e-06
1.375000000000000007e-02 5.798097395003248787e-06
1.400000000000000029e-02 3.432840725831613357e-06
1.425000000000000051e-02 1.824777237872375956e-06
1.450000000000000074e-02 7.952817871119162751e-07
1.475000000000000096e-02 2.186871181891686979e-07
1.499999999999999944e-02 3.201763022316474354e-08
1.524999999999999967e-02 2.372559034679951358e-07
1.549999999999999989e-02 8.962636271649008851e-07
1.575000000000000011e-02 2.118652965432435404e-06
1.600000000000000033e-02 4.044981292386541503e-06
1.625000000000000056e-02 6.829424824465490815e-06
1.650000000000000078e-02 1.062792025677738918e-05
1.675000000000000100e-02 1.559745218032580606e-05
1.700000000000000122e-02 2.190865792746524591e-05
1.725000000000000144e-02 2.976562977095956411e-05
1.750000000000000167e-02 3.941620781261125246e-05
1.775000000000000189e-02 5.113787297745140347e-05
1.800000000000000211e-02 6.521676037591974686e-05
1.824999999999999886e-02 8.198609572480966806e-05
1.849999999999999908e-02 1.020103406792547253e-04
1.874999999999999931e-02 1.264600316617617596e-04
1.899999999999999953e-02 1.574856429678851114e-04
1.924999999999999975e-02 1.975121428967353539e-04
1.949999999999999997e-02 2.451300495041510829e-04
1.975000000000000019e-02 2.884112719348961239e-04
2.000000000000000042e-02 3.071133838456822614e-04
2.025000000000000064e-02 2.906380509070151125e-04
2.050000000000000086e-02 2.490147651717685958e-04
2.075000000000000108e-02 2.005151954894765086e-04
2.100000000000000130e-02 1.570945120579200294e-04
2.125000000000000153e-02 1.226011303861833639e-04
2.150000000000000175e-02 9.643867694464346196e-05
2.175000000000000197e-02 7.644917181305634882e-05
2.199999999999999872e-02 6.055218880796084196e-05
2.224999999999999895e-02 4.740428233269389463e-05
2.249999999999999917e-02 3.635162801314695014e-05
2.274999999999999939e-02 2.712988430783866341e-05
2.299999999999999961e-02 1.961116102865194605e-05
2.324999999999999983e-02 1.366937474567483720e-05
2.350000000000000006e-02 9.134928434290735593e-06
2.375000000000000028e-02 5.798097395003262339e-06
2.400000000000000050e-02 3.432840725831610392e-06
2.425000000000000072e-02 1.824777237872382309e-06
2.450000000000000094e-02 7.952817871119092871e-07
2.475000000000000117e-02 2.186871181891707096e-07
2.500000000000000139e-02 3.201763022316476340e-08
2.525000000000000161e-02 2.372559034679931506e-07
2.550000000000000183e-02 8.962636271649012027e-07
2.575000000000000205e-02 2.118652965432429052e-06
2.600000000000000228e-02 4.044981292386551667e-06
2.624999999999999903e-02 6.829424824465485733e-06
2.649999999999999925e-02 1.062792025677737394e-05
2.674999999999999947e-02 1.559745218032578573e-05
2.699999999999999969e-02 2.190865792746518153e-05
2.724999999999999992e-02 2.976562977095954717e-05
2.750000000000000014e-02 3.941620781261117115e-05
2.775000000000000036e-02 5.113787297745132893e-05
2.800000000000000058e-02 6.521676037591963844e-05
2.825000000000000080e-02 8.198609572480991200e-05
2.850000000000000103e-02 1.020103406792549150e-04
2.875000000000000125e-02 1.264600316617617596e-04
2.900000000000000147e-02 1.574856429678854095e-04
2.925000000000000169e-02 1.975121428967352996e-04
2.950000000000000192e-02 2.451300495041508661e-04
2.975000000000000214e-02 2.884112719348962323e-04
2.999999999999999889e-02 3.071133838456822614e-04
3.024999999999999911e-02 2.906380509070151667e-04
3.049999999999999933e-02 2.490147651717684331e-04
3.074999999999999956e-02 2.005151954894763460e-04
3.099999999999999978e-02 1.570945120579200565e-04
3.125000000000000000e-02 1.226011303861834181e-04
3.150000000000000022e-02 9.643867694464352972e-05
3.175000000000000044e-02 7.644917181305637592e-05
3.200000000000000067e-02 6.055218880796082840e-05
3.225000000000000089e-02 4.740428233269388108e-05
3.250000000000000111e-02 3.635162801314691626e-05
3.275000000000000133e-02 2.712988430783864308e-05
3.300000000000000155e-02 1.961116102865190539e-05
3.325000000000000178e-02 1.366937474567483043e-05
3.350000000000000200e-02 9.134928434290738982e-06
3.375000000000000222e-02 5.798097395003248787e-06
3.400000000000000244e-02 3.432840725831613357e-06
3.425000000000000266e-02 1.824777237872375956e-06
3.450000000000000289e-02 7.952817871119162751e-07
3.475000000000000311e-02 2.186871181891686979e-07
3.500000000000000333e-02 3.201763022316474354e-08
3.525000000000000355e-02 2.372559034679951358e-07
3.550000000000000377e-02 8.962636271649008851e-07
3.575000000000000400e-02 2.118652965432435404e-06
3.600000000000000422e-02 4.044981292386541503e-06
3.624999999999999750e-02 6.829424824465490815e-06
3.649999999999999772e-02 1.062792025677738918e-05
3.674999999999999795e-02 1.559745218032580606e-05
3.699999999999999817e-02 2.190865792746524591e-05
3.724999999999999839e-02 2.976562977095956411e-05
3.749999999999999861e-02 3.941620781261125246e-05
3.774999999999999883e-02 5.113787297745140347e-05
3.799999999999999906e-02 6.521676037591974686e-05
3.824999999999999928e-02 8.198609572480966806e-05
3.849999999999999950e-02 1.020103406792547253e-04
3.874999999999999972e-02 1.264600316617617596e-04
3.899999999999999994e-02 1.574856429678851114e-04
3.925000000000000017e-02 1.975121428967353539e-04
3.950000000000000039e-02 2.451300495041510829e-04
3.975000000000000061e-02 2.884112719348961239e-04
4.000000000000000083e-02 3.071133838456822614e-04
4.025000000000000105e-02 2.906380509070151125e-04
4.050000000000000128e-02 2.490147651717685958e-04
4.075000000000000150e-02 2.005151954894765086e-04
4.100000000000000172e-02 1.570945120579200294e-04
4.125000000000000194e-02 1.226011303861833639e-04
4.150000000000000216e-02 9.643867694464346196e-05
4.175000000000000239e-02 7.644917181305634882e-05
4.200000000000000261e-02 6.055218880796084196e-05
4.225000000000000283e-02 4.740428233269389463e-05
4.250000000000000305e-02 3.635162801314695014e-05
4.275000000000000328e-02 2.712988430783866341e-05
4.300000000000000350e-02 1.961116102865194605e-05
4.325000000000000372e-02 1.366937474567483720e-05
4.350000000000000394e-02 9.134928434290735593e-06
4.375000000000000416e-02 5.798097395003262339e-06
4.399999999999999745e-02 3.432840725831610392e-06
4.424999999999999767e-02 1.824777237872382309e-06
4.449999999999999789e-02 7.952817871119092871e-07
4.474999999999999811e-02 2.186871181891707096e-07
4.499999999999999833e-02 3.201763022316476340e-08
4.524999999999999856e-02 2.372559034679931506e-07
4.549999999999999878e-02 8.962636271649012027e-07
4.574999999999999900e-02 2.118652965432429052e-06
4.599999999999999922e-02 4.044981292386551667e-06
4.624999999999999944e-02 6.829424824465485733e-06
4.649999999999999967e-02 1.062792025677737394e-05
4.674999999999999989e-02 1.559745218032578573e-05
4.700000000000000011e-02 2.190865792746518153e-05
4.725000000000000033e-02 2.976562977095954717e-05
4.750000000000000056e-02 3.941620781261117115e-05
4.775000000000000078e-02 5.113787297745132893e-05
4.800000000000000100e-02 6.521676037591963844e-05
4.825000000000000122e-02 8.198609572480991200e-05
4.850000000000000144e-02 1.020103406792549150e-04
4.875000000000000167e-02 1.264600316617617596e-04
4.900000000000000189e-02 1.574856429678854095e-04
4.925000000000000211e-02 1.975121428967352996e-04
4.950000000000000233e-02 2.451300495041508661e-04
4.975000000000000255e-02 2.884112719348962323e-04
5.000000000000000278e-02 3.071133838456822614e-04
5.025000000000000300e-02 2.906380509070151667e-04
5.050000000000000322e-02 2.490147651717684331e-04
5.075000000000000344e-02 2.005151954894763460e-04
5.100000000000000366e-02 1.570945120579200565e-04
5.125000000000000389e-02 1.226011303861834181e-04
5.150000000000000411e-02 9.643867694464352972e-05
5.175000000000000433e-02 7.644917181305637592e-05
5.200000000000000455e-02 6.055218880796082840e-05
5.224999999999999784e-02 4.740428233269388108e-05
5.249999999999999806e-02 3.635162801314691626e-05
5.274999999999999828e-02 2.712988430783864308e-05
5.299999999999999850e-02 1.961116102865190539e-05
5.324999999999999872e-02 1.366937474567483043e-05
5.349999999999999895e-02 9.134928434290738982e-06
5.374999999999999917e-02 5.798097395003248787e-06
5.399999999999999939e-02 3.432840725831613357e-06
5.424999999999999961e-02 1.824777237872375956e-06
5.449999999999999983e-02 7.952817871119162751e-07
5.475000000000000006e-02 2.186871181891686979e-07
5.500000000000000028e-02 3.201763022316474354e-08
5.525000000000000050e-02 2.372559034679951358e-07
5.550000000000000072e-02 8.962636271649008851e-07
5.575000000000000094e-02 2.118652965432435404e-06
5.600000000000000117e-02 4.044981292386541503e-06
5.625000000000000139e-02 6.829424824465490815e-06
5.650000000000000161e-02 1.062792025677738918e-05
5.675000000000000183e-02 1.559745218032580606e-05
5.700000000000000205e-02 2.190865792746524591e-05
5.725000000000000228e-02 2.976562977095956411e-05
5.750000000000000250e-02 3.941620781261125246e-05
5.775000000000000272e-02 5.113787297745140347e-05
5.800000000000000294e-02 6.521676037591974686e-05
5.825000000000000316e-02 8.198609572480966806e-05
5.850000000000000339e-02 1.020103406792547253e-04
5.875000000000000361e-02 1.264600316617617596e-04
5.900000000000000383e-02 1.574856429678851114e-04
5.925000000000000405e-02 1.975121428967353539e-04
5.950000000000000427e-02 2.451300495041510829e-04
5.975000000000000450e-02 2.884112719348961239e-04
5.999999999999999778e-02 3.071133838456822614e-04
6.024999999999999800e-02 2.906380509070151125e-04
6.049999999999999822e-02 2.490147651717685958e-04
6.074999999999999845e-02 2.005151954894765086e-04
6.099999999999999867e-02 1.570945120579200294e-04
6.124999999999999889e-02 1.226011303861833639e-04
6.149999999999999911e-02 9.643867694464346196e-05
6.174999999999999933e-02 7.644917181305634882e-05
6.199999999999999956e-02 6.055218880796084196e-05
6.224999999999999978e-02 4.740428233269389463e-05
6.250000000000000000e-02 3.635162801314695014e-05
6.275000000000000022e-02 2.712988430783866341e-05
6.300000000000000044e-02 1.961116102865194605e-05
6.325000000000000067e-02 1.366937474567483720e-05
6.350000000000000089e-02 9.134928434290735593e-06
6.375000000000000111e-02 5.798097395003262339e-06
6.400000000000000133e-02 3.432840725831610392e-06
6.425000000000000155e-02 1.824777237872382309e-06
6.450000000000000178e-02 7.952817871119092871e-07
6.475000000000000200e-02 2.186871181891707096e-07
6.500000000000000222e-02 3.201763022316476340e-08
6.525000000000000244e-02 2.372559034679931506e-07
6.550000000000000266e-02 8.962636271649012027e-07
6.575000000000000289e-02 2.118652965432429052e-06
6.600000000000000311e-02 4.044981292386551667e-06
6.625000000000000333e-02 6.829424824465485733e-06
6.650000000000000355e-02 1.062792025677737394e-05
6.675000000000000377e-02 1.559745218032578573e-05
6.700000000000000400e-02 2.190865792746518153e-05
6.725000000000000422e-02 2.976562977095954717e-05
6.750000000000000444e-02 3.941620781261117115e-05
6.775000000000000466e-02 5.113787297745132893e-05
6.800000000000000488e-02 6.521676037591963844e-05
6.825000000000000511e-02 8.198609572480991200e-05
6.850000000000000533e-02 1.020103406792549150e-04
6.875000000000000555e-02 1.264600316617617596e-04
6.900000000000000577e-02 1.574856429678854095e-04
6.925000000000000600e-02 1.975121428967352996e-04
6.950000000000000622e-02 2.451300495041508661e-04
6.975000000000000644e-02 2.884112719348962323e-04
7.000000000000000666e-02 3.071133838456822614e-04
7.025000000000000688e-02 2.906380509070151667e-04
7.050000000000000711e-02 2.490147651717684331e-04
7.075000000000000733e-02 2.005151954894763460e-04
7.100000000000000755e-02 1.570945120579200565e-04
7.125000000000000777e-02 1.226011303861834181e-04
7.150000000000000799e-02 9.643867694464352972e-05
7.175000000000000822e-02 7.644917181305637592e-05
7.200000000000000844e-02 6.055218880796082840e-05
7.224999999999999478e-02 4.740428233269388108e-05
7.249999999999999500e-02 3.635162801314691626e-05
7.274999999999999523e-02 2.712988430783864308e-05
7.299999999999999545e-02 1.961116102865190539e-05
7.324999999999999567e-02 1.366937474567483043e-05
7.349999999999999589e-02 9.134928434290738982e-06
7.374999999999999611e-02 5.798097395003248787e-06
7.399999999999999634e-02 3.432840725831613357e-06
7.424999999999999656e-02 1.824777237872375956e-06
7.449999999999999678e-02 7.952817871119162751e-07
7.474999999999999700e-02 2.186871181891686979e-07
7.499999999999999722e-02 3.201763022316474354e-08
7.524999999999999745e-02 2.372559034679951358e-07
7.549999999999999767e-02 8.962636271649008851e-07
7.574999999999999789e-02 2.118652965432435404e-06
7.599999999999999811e-02 4.044981292386541503e-06
7.624999999999999833e-02 6.829424824465490815e-06
7.649999999999999856e-02 1.062792025677738918e-05
7.674999999999999878e-02 1.559745218032580606e-05
7.699999999999999900e-02 2.190865792746524591e-05
7.724999999999999922e-02 2.976562977095956411e-05
7.749999999999999944e-02 3.941620781261125246e-05
7.774999999999999967e-02 5.113787297745140347e-05
7.799999999999999989e-02 6.521676037591974686e-05
7.825000000000000011e-02 8.198609572480966806e-05
7.850000000000000033e-02 1.020103406792547253e-04
7.875000000000000056e-02 1.264600316617617596e-04
7.900000000000000078e-02 1.574856429678851114e-04
7.925000000000000100e-02 1.975121428967353539e-04
7.950000000000000122e-02 2.451300495041510829e-04
7.975000000000000144e-02 2.884112719348961239e-04


==> data_fig_5b_cst.txt <==
0.000000000000000000e+00 2.987873212642519743e-04
1.250000000000000000e-01 2.877715535750080241e-04
2.500000000000000000e-01 2.572864413231479644e-04
3.750000000000000000e-01 2.143662575019400322e-04
5.000000000000000000e-01 1.694303612636920120e-04
6.250000000000000000e-01 1.314796453928699987e-04
7.500000000000000000e-01 1.035074032099182094e-04
8.750000000000000000e-01 8.327450737352939632e-05
1.000000000000000000e+00 6.767484245307040132e-05
1.125000000000000222e+00 5.480354809039380030e-05
1.250000000000000000e+00 4.392082368846640520e-05
1.375000000000000000e+00 3.476628614006059889e-05
1.500000000000000000e+00 2.718694064001160154e-05
1.625000000000000222e+00 2.103603980294860238e-05
1.750000000000000000e+00 1.614772897188541853e-05
1.875000000000000000e+00 1.234765216802427986e-05
2.000000000000000000e+00 9.465151577133801161e-06
2.125000000000000000e+00 7.345069787934400135e-06
2.250000000000000444e+00 5.857854496067600387e-06
2.375000000000000000e+00 4.907541976357341003e-06
2.500000000000000000e+00 4.439864679616298558e-06
2.625000000000000000e+00 4.447093951446432029e-06
2.750000000000000000e+00 4.972385505985616290e-06
2.875000000000000000e+00 6.111890516764498682e-06
3.000000000000000000e+00 8.011612165577588018e-06
3.125000000000000000e+00 1.086354613920342007e-05
3.250000000000000444e+00 1.489362882150963797e-05
3.375000000000000000e+00 2.036629481304633849e-05
3.500000000000000000e+00 2.762596430956113761e-05
3.625000000000000000e+00 3.710256812545039600e-05
3.750000000000000000e+00 4.871056924044700150e-05
3.875000000000000000e+00 6.255696326815519785e-05
4.000000000000000000e+00 7.903754555854240217e-05
4.125000000000000000e+00 9.759276579748039774e-05
4.250000000000000000e+00 1.187891239694704082e-04
4.375000000000000000e+00 1.432131534790496183e-04
4.500000000000000888e+00 1.759826820620080114e-04
4.625000000000000000e+00 2.180661583701659894e-04
4.750000000000000000e+00 2.594425860769019893e-04
4.875000000000000000e+00 2.891712848269300130e-04
5.000000000000000000e+00 2.997213858010180031e-04
5.125000000000000000e+00 2.883658686998080050e-04
5.250000000000000000e+00 2.575394095796420006e-04
5.375000000000000000e+00 2.143904779263220112e-04
5.500000000000000000e+00 1.692722920175200162e-04
5.625000000000000000e+00 1.311687966978359872e-04
5.750000000000000000e+00 1.030595751689768083e-04
5.875000000000000000e+00 8.271408376801179510e-05
6.000000000000000000e+00 6.703220837106120067e-05
6.125000000000000000e+00 5.412624304335379700e-05
6.250000000000000000e+00 4.324659511827158982e-05
6.375000000000000888e+00 3.411843320855259532e-05
6.500000000000000888e+00 2.657740016713160195e-05
6.625000000000000000e+00 2.047063910302679949e-05
6.750000000000000000e+00 1.562857522011898025e-05
6.875000000000000000e+00 1.187434965108360107e-05
7.000000000000000000e+00 9.035577115760221002e-06
7.125000000000000000e+00 6.956394963749960907e-06
7.250000000000000000e+00 5.506552063454240262e-06
7.375000000000000888e+00 4.589964558933440120e-06
7.500000000000000000e+00 4.151900038143187889e-06
7.625000000000000000e+00 4.184635263039921765e-06
7.750000000000000000e+00 4.731379984993266781e-06
7.875000000000000000e+00 5.888288544628062192e-06
8.000000000000000000e+00 7.802014520457416590e-06
8.125000000000000000e+00 1.066433425527478000e-05
8.250000000000000000e+00 1.470189042579337945e-05
8.375000000000000000e+00 2.017728128561813977e-05
8.500000000000000000e+00 2.743227588245919889e-05
8.625000000000000000e+00 3.690313529721860096e-05
8.750000000000000000e+00 4.851796386278619893e-05
8.875000000000001776e+00 6.235689472680040442e-05
9.000000000000001776e+00 7.884118209832198943e-05
9.125000000000000000e+00 9.740519353122679047e-05
9.250000000000000000e+00 1.186170237872141887e-04
9.375000000000000000e+00 1.430754822974170050e-04
9.500000000000000000e+00 1.758930899248680260e-04
9.625000000000000000e+00 2.180079732158379845e-04
9.750000000000000000e+00 2.593975452748760024e-04
9.875000000000000000e+00 2.891452491313299699e-04
1.000000000000000000e+01 2.996972550235460367e-04
1.012500000000000000e+01 2.883546380329060198e-04
1.025000000000000000e+01 2.575267579769880332e-04
1.037500000000000000e+01 2.143857199336439651e-04
1.050000000000000000e+01 1.692668966657039824e-04
1.062500000000000000e+01 1.311672913855760000e-04
1.075000000000000000e+01 1.030586957729628055e-04
1.087500000000000178e+01 8.271498499611400494e-05
1.100000000000000000e+01 6.703394390258300066e-05
1.112500000000000000e+01 5.412865671063959766e-05
1.125000000000000000e+01 4.324932940290040194e-05
1.137500000000000000e+01 3.412120877711840368e-05
1.150000000000000000e+01 2.658019232452479849e-05
1.162500000000000000e+01 2.047328399832339877e-05
1.175000000000000000e+01 1.563108980113803916e-05
1.187500000000000000e+01 1.187669336410242005e-05
1.200000000000000000e+01 9.037729215894120020e-06
1.212500000000000000e+01 6.958396763212560757e-06
1.225000000000000000e+01 5.508362155663260363e-06
1.237500000000000000e+01 4.591640822633259901e-06
1.250000000000000000e+01 4.153430481890457620e-06
1.262500000000000000e+01 4.186032378100534083e-06
1.275000000000000178e+01 4.732713698897400014e-06
1.287500000000000178e+01 5.889466395052486682e-06
1.300000000000000178e+01 7.803235091577650655e-06
1.312500000000000000e+01 1.066535592070607879e-05
1.325000000000000000e+01 1.470306331497724182e-05
1.337500000000000000e+01 2.017823168087097934e-05
1.350000000000000000e+01 2.743348260253839976e-05
1.362500000000000000e+01 3.690416956221660087e-05
1.375000000000000000e+01 4.851913563678620018e-05
1.387500000000000000e+01 6.235806779724621229e-05
1.400000000000000000e+01 7.884224075123981424e-05
1.412500000000000000e+01 9.740660106382099796e-05
1.425000000000000000e+01 1.186176118294779972e-04
1.437500000000000000e+01 1.430771491289382013e-04
1.450000000000000000e+01 1.758921858810160127e-04
1.462500000000000000e+01 2.180104991211619981e-04
1.475000000000000178e+01 2.593947410773260009e-04
1.487500000000000178e+01 2.891488187286339650e-04
1.500000000000000000e+01 2.996938714354800020e-04
1.512500000000000000e+01 2.883580551792320123e-04
1.525000000000000000e+01 2.575242326101519750e-04
1.537500000000000000e+01 2.143878520585880117e-04
1.550000000000000000e+01 1.692657570744699955e-04
1.562500000000000000e+01 1.311680272978859858e-04
1.575000000000000000e+01 1.030583755003687969e-04
1.587500000000000000e+01 8.271513780351241285e-05
1.600000000000000000e+01 6.703386916496040227e-05
1.612500000000000000e+01 5.412863598664019714e-05
1.625000000000000000e+01 4.324932661218660202e-05
1.637500000000000000e+01 3.412115160024439624e-05
1.650000000000000000e+01 2.658020110997699889e-05
1.662500000000000000e+01 2.047324384536600001e-05
1.675000000000000000e+01 1.563108710562191982e-05
1.687500000000000000e+01 1.187668113445746016e-05
1.700000000000000000e+01 9.037714230992520219e-06
1.712500000000000000e+01 6.958399684474279440e-06
1.725000000000000000e+01 5.508344892255280544e-06
1.737500000000000000e+01 4.591639983209639905e-06
1.750000000000000000e+01 4.153422038140070046e-06
1.762500000000000000e+01 4.186008622625673980e-06
1.775000000000000355e+01 4.732724424255110334e-06
1.787500000000000355e+01 5.889401589078205324e-06
1.800000000000000355e+01 7.803272178872481185e-06
1.812500000000000000e+01 1.066524048328658129e-05
1.825000000000000000e+01 1.470312415107354103e-05
1.837500000000000000e+01 2.017808053191279889e-05
1.850000000000000000e+01 2.743354852004184326e-05
1.862500000000000000e+01 3.690403116898539979e-05
1.875000000000000000e+01 4.851916533649860259e-05
1.887500000000000000e+01 6.235806100051460485e-05
1.900000000000000000e+01 7.884215786700161802e-05
1.912500000000000000e+01 9.740693602738820310e-05
1.925000000000000000e+01 1.186173087207194186e-04
1.937500000000000000e+01 1.430782227841369920e-04
1.950000000000000000e+01 1.758912952578980059e-04
1.962500000000000000e+01 2.180135263140979638e-04
1.975000000000000000e+01 2.593929068291939838e-04
1.987500000000000000e+01 2.891535937145260572e-04
2.000000000000000000e+01 2.996916962078000025e-04
2.012500000000000000e+01 2.883627694955600055e-04
2.025000000000000000e+01 2.575225013218719735e-04
2.037500000000000000e+01 2.143908234786379933e-04
2.050000000000000000e+01 1.692649493602499974e-04
2.062500000000000000e+01 1.311690455715119950e-04
2.075000000000000000e+01 1.030581610200583860e-04
2.087500000000000000e+01 8.271536219702120551e-05
2.100000000000000000e+01 6.703382254306239612e-05
2.112500000000000000e+01 5.412863618354939752e-05
2.125000000000000000e+01 4.324934078080520515e-05
2.137500000000000000e+01 3.412109945202420594e-05
2.150000000000000000e+01 2.658022815853900087e-05
2.162500000000000355e+01 2.047320927141639736e-05
2.175000000000000355e+01 1.563110776719437887e-05
2.187500000000000355e+01 1.187668032503597924e-05
2.200000000000000000e+01 9.037723680937139698e-06
2.212500000000000000e+01 6.958417414117879892e-06
2.225000000000000000e+01 5.508346549625380131e-06
2.237500000000000000e+01 4.591651582756839535e-06
2.250000000000000000e+01 4.153423044863178310e-06
2.262500000000000000e+01 4.185989428211502016e-06
2.275000000000000000e+01 4.732731191352473895e-06
2.287500000000000000e+01 5.889328786146776952e-06
2.300000000000000000e+01 7.803288152306870411e-06
2.312500000000000000e+01 1.066510287836391948e-05
2.325000000000000000e+01 1.470314778901904079e-05
2.337500000000000000e+01 2.017789848809983891e-05
2.350000000000000000e+01 2.743357313788985944e-05
2.362500000000000000e+01 3.690386786386099882e-05
2.375000000000000000e+01 4.851917685684759484e-05
2.387500000000000000e+01 6.235806945480780569e-05
2.400000000000000000e+01 7.884213466566539360e-05
2.412500000000000000e+01 9.740737900602279835e-05
2.425000000000000000e+01 1.186172226310870203e-04
2.437500000000000000e+01 1.430796029681333801e-04
2.450000000000000000e+01 1.758909761857519957e-04
2.462500000000000000e+01 2.180174322656620227e-04
2.475000000000000000e+01 2.593922902528419971e-04
2.487500000000000000e+01 2.891597511043559991e-04
2.500000000000000000e+01 2.996908922393620093e-04
2.512500000000000000e+01 2.883685307332540040e-04
2.525000000000000000e+01 2.575217767356219778e-04
2.537500000000000000e+01 2.143940544648040259e-04
2.550000000000000355e+01 1.692646161573779925e-04
2.562500000000000355e+01 1.311700133684419933e-04
2.575000000000000355e+01 1.030580840841190094e-04
2.587500000000000355e+01 8.271555570526679274e-05
2.600000000000000355e+01 6.703380602592619948e-05
2.612500000000000000e+01 5.412864413771599942e-05
2.625000000000000000e+01 4.324935200214779265e-05
2.637500000000000000e+01 3.412106786896560237e-05
2.650000000000000000e+01 2.658024408254359831e-05
2.662500000000000000e+01 2.047318216800199860e-05
2.675000000000000000e+01 1.563112045664372029e-05
2.687500000000000000e+01 1.187666436927158159e-05
2.700000000000000000e+01 9.037730825608899162e-06
2.712500000000000000e+01 6.958408127801180187e-06
2.725000000000000000e+01 5.508349119063399822e-06
2.737500000000000000e+01 4.591646135038760619e-06
2.750000000000000000e+01 4.153422622481616177e-06
2.762500000000000000e+01 4.185990997163590525e-06
2.775000000000000000e+01 4.732728031351967765e-06
2.787500000000000000e+01 5.889348356585000086e-06
2.800000000000000000e+01 7.803280754672007737e-06
2.812500000000000000e+01 1.066515572462713968e-05
2.825000000000000000e+01 1.470313455657675859e-05
2.837500000000000000e+01 2.017798866870293629e-05
2.850000000000000000e+01 2.743355653973842068e-05
2.862500000000000000e+01 3.690396668479099416e-05
2.875000000000000000e+01 4.851916481104899824e-05
2.887500000000000000e+01 6.235807843283180485e-05
2.900000000000000000e+01 7.884215510081939659e-05
2.912500000000000000e+01 9.740704844309820394e-05
2.925000000000000000e+01 1.186173290609967868e-04
2.937500000000000355e+01 1.430784401892574011e-04
2.950000000000000355e+01 1.758912096960960048e-04
2.962500000000000355e+01 2.180140605127359795e-04
2.975000000000000355e+01 2.593928207980019936e-04
2.987500000000000355e+01 2.891539287689000597e-04
3.000000000000000000e+01 2.996915184202100140e-04
3.012500000000000000e+01 2.883627153867359761e-04
3.025000000000000000e+01 2.575222341384319959e-04
3.037500000000000000e+01 2.143905648389760055e-04
3.050000000000000000e+01 1.692648424879960309e-04
3.062500000000000000e+01 1.311688550063760039e-04
3.075000000000000000e+01 1.030581628366331900e-04
3.087500000000000000e+01 8.271534575163399855e-05
3.100000000000000000e+01 6.703382095828918990e-05
3.112500000000000000e+01 5.412865502778840582e-05
3.125000000000000000e+01 4.324935499245459989e-05
3.137500000000000000e+01 3.412110667040159779e-05
3.150000000000000000e+01 2.658024707528800035e-05
3.162500000000000000e+01 2.047318364480000175e-05
3.175000000000000000e+01 1.563112634619675962e-05
3.187500000000000000e+01 1.187662838251876170e-05
3.200000000000000000e+01 9.037737509210039076e-06
3.212500000000000000e+01 6.958363613183439580e-06
3.225000000000000000e+01 5.508353207145719996e-06
3.237500000000000000e+01 4.591622184398340337e-06
3.250000000000000000e+01 4.153420389145410218e-06
3.262500000000000000e+01 4.186010911726436323e-06
3.275000000000000000e+01 4.732714422050835985e-06
3.287500000000000000e+01 5.889432378231670526e-06
3.300000000000000000e+01 7.803250325965205490e-06
3.312500000000000000e+01 1.066531216704374074e-05
3.325000000000000000e+01 1.470308668554651897e-05
3.337500000000000000e+01 2.017818970220364145e-05
3.350000000000000000e+01 2.743350195930232302e-05
3.362500000000000000e+01 3.690414205157960324e-05
3.375000000000000000e+01 4.851913400690300074e-05
3.387500000000000000e+01 6.235808790197640305e-05
3.400000000000000000e+01 7.884221918928440028e-05
3.412500000000000000e+01 9.740663629671840809e-05
3.425000000000000000e+01 1.186176120513040134e-04
3.437500000000000000e+01 1.430771991047538150e-04
3.450000000000000000e+01 1.758919929184979782e-04
3.462500000000000000e+01 2.180108864450899743e-04
3.475000000000000000e+01 2.593945292121820284e-04
3.487500000000000000e+01 2.891491155180600080e-04
3.500000000000000000e+01 2.996935984431980103e-04
3.512500000000000000e+01 2.883582329747359720e-04
3.525000000000000000e+01 2.575238720303300063e-04
3.537500000000000711e+01 2.143878994948619960e-04
3.550000000000000711e+01 1.692656226347099982e-04
3.562500000000000711e+01 1.311679584853959915e-04
3.575000000000000711e+01 1.030583793442430040e-04
3.587500000000000711e+01 8.271515837829119134e-05
3.600000000000000711e+01 6.703385468950060389e-05
3.612500000000000000e+01 5.412865327080419926e-05
3.625000000000000000e+01 4.324934055767479208e-05
3.637500000000000000e+01 3.412114343360079925e-05
3.650000000000000000e+01 2.658023318419240030e-05
3.662500000000000000e+01 2.047320807548099749e-05
3.675000000000000000e+01 1.563112976630529939e-05
3.687500000000000000e+01 1.187663107587749828e-05
3.700000000000000000e+01 9.037754206704320817e-06
3.712500000000000000e+01 6.958355671559900610e-06
3.725000000000000000e+01 5.508370384592200326e-06
3.737500000000000000e+01 4.591619059855140752e-06
3.750000000000000000e+01 4.153424574846934169e-06
3.762500000000000000e+01 4.186027677093064093e-06
3.775000000000000000e+01 4.732692485884867551e-06
3.787500000000000000e+01 5.889482503620422683e-06
3.800000000000000000e+01 7.803190974094024649e-06
3.812500000000000000e+01 1.066540065736065873e-05
3.825000000000000000e+01 1.470298976250249934e-05
3.837500000000000000e+01 2.017830386711663828e-05
3.850000000000000000e+01 2.743339223785351815e-05
3.862500000000000000e+01 3.690424252490800440e-05
3.875000000000000000e+01 4.851906480854140103e-05
3.887500000000000000e+01 6.235807531435139605e-05
3.900000000000000000e+01 7.884231319504699290e-05
3.912500000000000000e+01 9.740635846377059784e-05
3.925000000000000000e+01 1.186180760644008124e-04
3.937500000000000000e+01 1.430763822609517981e-04
3.950000000000000000e+01 1.758933476553620093e-04
3.962500000000000000e+01 2.180085746202820246e-04
3.975000000000000000e+01 2.593974336495400205e-04
3.987500000000000000e+01 2.891456390873620077e-04


==> data_fig_5b_homhbfem.txt <==
0.000000000000000000e+00 3.063555674431528669e-04
1.250000000000000000e-01 2.909680644872069798e-04
2.500000000000000000e-01 2.499869227694463051e-04
3.750000000000000000e-01 2.015945666863370512e-04
5.000000000000000000e-01 1.577904830555635859e-04
6.250000000000000000e-01 1.228220601071270367e-04
7.500000000000000000e-01 9.645554472792919700e-05
8.750000000000000000e-01 7.650502081139071045e-05
1.000000000000000000e+00 6.070667052250674486e-05
1.125000000000000222e+00 4.762168587758715098e-05
1.250000000000000000e+00 3.659443435204694673e-05
1.375000000000000000e+00 2.738562238338758745e-05
1.500000000000000000e+00 1.988315189057546087e-05
1.625000000000000222e+00 1.396189869490556951e-05
1.750000000000000000e+00 9.445362948965353367e-06
1.875000000000000000e+00 6.117857713064987471e-06
2.000000000000000000e+00 3.753585609009456848e-06
2.125000000000000000e+00 2.144383454617231715e-06
2.250000000000000444e+00 1.119353416187059634e-06
2.375000000000000000e+00 5.568623155411313443e-07
2.500000000000000000e+00 3.919477698162229371e-07
2.625000000000000000e+00 6.208186937960501335e-07
2.750000000000000000e+00 1.300929322642899455e-06
2.875000000000000000e+00 2.543601271988104317e-06
3.000000000000000000e+00 4.498033428511736324e-06
3.125000000000000000e+00 7.330436368799924304e-06
3.250000000000000444e+00 1.120761335506818479e-05
3.375000000000000000e+00 1.629710543865763196e-05
3.500000000000000000e+00 2.279114848700363675e-05
3.625000000000000000e+00 3.094191884931287389e-05
3.750000000000000000e+00 4.106395774741915629e-05
3.875000000000000000e+00 5.346167773541684134e-05
4.000000000000000000e+00 6.833110020453589221e-05
4.125000000000000000e+00 8.578618777642370459e-05
4.250000000000000000e+00 1.061129765308363270e-04
4.375000000000000000e+00 1.302170637291872549e-04
4.500000000000000888e+00 1.600577901555658307e-04
4.625000000000000000e+00 1.981689436268343628e-04
4.750000000000000000e+00 2.439742533943927544e-04
4.875000000000000000e+00 2.867682439407770998e-04
5.000000000000000000e+00 3.063555674431528669e-04
5.125000000000000000e+00 2.909680644872069256e-04
5.250000000000000000e+00 2.499869227694461425e-04
5.375000000000000000e+00 2.015945666863368615e-04
5.500000000000000000e+00 1.577904830555636401e-04
5.625000000000000000e+00 1.228220601071270909e-04
5.750000000000000000e+00 9.645554472792926476e-05
5.875000000000000000e+00 7.650502081139071045e-05
6.000000000000000000e+00 6.070667052250672453e-05
6.125000000000000000e+00 4.762168587758714420e-05
6.250000000000000000e+00 3.659443435204691285e-05
6.375000000000000888e+00 2.738562238338756034e-05
6.500000000000000888e+00 1.988315189057541344e-05
6.625000000000000000e+00 1.396189869490556782e-05
6.750000000000000000e+00 9.445362948965358449e-06
6.875000000000000000e+00 6.117857713064975613e-06
7.000000000000000000e+00 3.753585609009459389e-06
7.125000000000000000e+00 2.144383454617226633e-06
7.250000000000000000e+00 1.119353416187065987e-06
7.375000000000000888e+00 5.568623155411299679e-07
7.500000000000000000e+00 3.919477698162232547e-07
7.625000000000000000e+00 6.208186937960522511e-07
7.750000000000000000e+00 1.300929322642899243e-06
7.875000000000000000e+00 2.543601271988110246e-06
8.000000000000000000e+00 4.498033428511724465e-06
8.125000000000000000e+00 7.330436368799928539e-06
8.250000000000000000e+00 1.120761335506820173e-05
8.375000000000000000e+00 1.629710543865765229e-05
8.500000000000000000e+00 2.279114848700369774e-05
8.625000000000000000e+00 3.094191884931289421e-05
8.750000000000000000e+00 4.106395774741923761e-05
8.875000000000001776e+00 5.346167773541692265e-05
9.000000000000001776e+00 6.833110020453598708e-05
9.125000000000000000e+00 8.578618777642347420e-05
9.250000000000000000e+00 1.061129765308361779e-04
9.375000000000000000e+00 1.302170637291872820e-04
9.500000000000000000e+00 1.600577901555655055e-04
9.625000000000000000e+00 1.981689436268344170e-04
9.750000000000000000e+00 2.439742533943929171e-04
9.875000000000000000e+00 2.867682439407769914e-04
1.000000000000000000e+01 3.063555674431528669e-04
1.012500000000000000e+01 2.909680644872069798e-04
1.025000000000000000e+01 2.499869227694463051e-04
1.037500000000000000e+01 2.015945666863370512e-04
1.050000000000000000e+01 1.577904830555635859e-04
1.062500000000000000e+01 1.228220601071270367e-04
1.075000000000000000e+01 9.645554472792919700e-05
1.087500000000000178e+01 7.650502081139071045e-05
1.100000000000000000e+01 6.070667052250674486e-05
1.112500000000000000e+01 4.762168587758715098e-05
1.125000000000000000e+01 3.659443435204694673e-05
1.137500000000000000e+01 2.738562238338758745e-05
1.150000000000000000e+01 1.988315189057546087e-05
1.162500000000000000e+01 1.396189869490556951e-05
1.175000000000000000e+01 9.445362948965353367e-06
1.187500000000000000e+01 6.117857713064987471e-06
1.200000000000000000e+01 3.753585609009456848e-06
1.212500000000000000e+01 2.144383454617231715e-06
1.225000000000000000e+01 1.119353416187059634e-06
1.237500000000000000e+01 5.568623155411313443e-07
1.250000000000000000e+01 3.919477698162229371e-07
1.262500000000000000e+01 6.208186937960501335e-07
1.275000000000000178e+01 1.300929322642899455e-06
1.287500000000000178e+01 2.543601271988104317e-06
1.300000000000000178e+01 4.498033428511736324e-06
1.312500000000000000e+01 7.330436368799924304e-06
1.325000000000000000e+01 1.120761335506818479e-05
1.337500000000000000e+01 1.629710543865763196e-05
1.350000000000000000e+01 2.279114848700363675e-05
1.362500000000000000e+01 3.094191884931287389e-05
1.375000000000000000e+01 4.106395774741915629e-05
1.387500000000000000e+01 5.346167773541684134e-05
1.400000000000000000e+01 6.833110020453589221e-05
1.412500000000000000e+01 8.578618777642370459e-05
1.425000000000000000e+01 1.061129765308363270e-04
1.437500000000000000e+01 1.302170637291872549e-04
1.450000000000000000e+01 1.600577901555658307e-04
1.462500000000000000e+01 1.981689436268343628e-04
1.475000000000000178e+01 2.439742533943927544e-04
1.487500000000000178e+01 2.867682439407770998e-04
1.500000000000000000e+01 3.063555674431528669e-04
1.512500000000000000e+01 2.909680644872069256e-04
1.525000000000000000e+01 2.499869227694461425e-04
1.537500000000000000e+01 2.015945666863368615e-04
1.550000000000000000e+01 1.577904830555636401e-04
1.562500000000000000e+01 1.228220601071270909e-04
1.575000000000000000e+01 9.645554472792926476e-05
1.587500000000000000e+01 7.650502081139071045e-05
1.600000000000000000e+01 6.070667052250672453e-05
1.612500000000000000e+01 4.762168587758714420e-05
1.625000000000000000e+01 3.659443435204691285e-05
1.637500000000000000e+01 2.738562238338756034e-05
1.650000000000000000e+01 1.988315189057541344e-05
1.662500000000000000e+01 1.396189869490556782e-05
1.675000000000000000e+01 9.445362948965358449e-06
1.687500000000000000e+01 6.117857713064975613e-06
1.700000000000000000e+01 3.753585609009459389e-06
1.712500000000000000e+01 2.144383454617226633e-06
1.725000000000000000e+01 1.119353416187065987e-06
1.737500000000000000e+01 5.568623155411299679e-07
1.750000000000000000e+01 3.919477698162232547e-07
1.762500000000000000e+01 6.208186937960522511e-07
1.775000000000000355e+01 1.300929322642899243e-06
1.787500000000000355e+01 2.543601271988110246e-06
1.800000000000000355e+01 4.498033428511724465e-06
1.812500000000000000e+01 7.330436368799928539e-06
1.825000000000000000e+01 1.120761335506820173e-05
1.837500000000000000e+01 1.629710543865765229e-05
1.850000000000000000e+01 2.279114848700369774e-05
1.862500000000000000e+01 3.094191884931289421e-05
1.875000000000000000e+01 4.106395774741923761e-05
1.887500000000000000e+01 5.346167773541692265e-05
1.900000000000000000e+01 6.833110020453598708e-05
1.912500000000000000e+01 8.578618777642347420e-05
1.925000000000000000e+01 1.061129765308361779e-04
1.937500000000000000e+01 1.302170637291872820e-04
1.950000000000000000e+01 1.600577901555655055e-04
1.962500000000000000e+01 1.981689436268344170e-04
1.975000000000000000e+01 2.439742533943929171e-04
1.987500000000000000e+01 2.867682439407769914e-04
2.000000000000000000e+01 3.063555674431528669e-04
2.012500000000000000e+01 2.909680644872069798e-04
2.025000000000000000e+01 2.499869227694463051e-04
2.037500000000000000e+01 2.015945666863370512e-04
2.050000000000000000e+01 1.577904830555635859e-04
2.062500000000000000e+01 1.228220601071270367e-04
2.075000000000000000e+01 9.645554472792919700e-05
2.087500000000000000e+01 7.650502081139071045e-05
2.100000000000000000e+01 6.070667052250674486e-05
2.112500000000000000e+01 4.762168587758715098e-05
2.125000000000000000e+01 3.659443435204694673e-05
2.137500000000000000e+01 2.738562238338758745e-05
2.150000000000000000e+01 1.988315189057546087e-05
2.162500000000000355e+01 1.396189869490556951e-05
2.175000000000000355e+01 9.445362948965353367e-06
2.187500000000000355e+01 6.117857713064987471e-06
2.200000000000000000e+01 3.753585609009456848e-06
2.212500000000000000e+01 2.144383454617231715e-06
2.225000000000000000e+01 1.119353416187059634e-06
2.237500000000000000e+01 5.568623155411313443e-07
2.250000000000000000e+01 3.919477698162229371e-07
2.262500000000000000e+01 6.208186937960501335e-07
2.275000000000000000e+01 1.300929322642899455e-06
2.287500000000000000e+01 2.543601271988104317e-06
2.300000000000000000e+01 4.498033428511736324e-06
2.312500000000000000e+01 7.330436368799924304e-06
2.325000000000000000e+01 1.120761335506818479e-05
2.337500000000000000e+01 1.629710543865763196e-05
2.350000000000000000e+01 2.279114848700363675e-05
2.362500000000000000e+01 3.094191884931287389e-05
2.375000000000000000e+01 4.106395774741915629e-05
2.387500000000000000e+01 5.346167773541684134e-05
2.400000000000000000e+01 6.833110020453589221e-05
2.412500000000000000e+01 8.578618777642370459e-05
2.425000000000000000e+01 1.061129765308363270e-04
2.437500000000000000e+01 1.302170637291872549e-04
2.450000000000000000e+01 1.600577901555658307e-04
2.462500000000000000e+01 1.981689436268343628e-04
2.475000000000000000e+01 2.439742533943927544e-04
2.487500000000000000e+01 2.867682439407770998e-04
2.500000000000000000e+01 3.063555674431528669e-04
2.512500000000000000e+01 2.909680644872069256e-04
2.525000000000000000e+01 2.499869227694461425e-04
2.537500000000000000e+01 2.015945666863368615e-04
2.550000000000000355e+01 1.577904830555636401e-04
2.562500000000000355e+01 1.228220601071270909e-04
2.575000000000000355e+01 9.645554472792926476e-05
2.587500000000000355e+01 7.650502081139071045e-05
2.600000000000000355e+01 6.070667052250672453e-05
2.612500000000000000e+01 4.762168587758714420e-05
2.625000000000000000e+01 3.659443435204691285e-05
2.637500000000000000e+01 2.738562238338756034e-05
2.650000000000000000e+01 1.988315189057541344e-05
2.662500000000000000e+01 1.396189869490556782e-05
2.675000000000000000e+01 9.445362948965358449e-06
2.687500000000000000e+01 6.117857713064975613e-06
2.700000000000000000e+01 3.753585609009459389e-06
2.712500000000000000e+01 2.144383454617226633e-06
2.725000000000000000e+01 1.119353416187065987e-06
2.737500000000000000e+01 5.568623155411299679e-07
2.750000000000000000e+01 3.919477698162232547e-07
2.762500000000000000e+01 6.208186937960522511e-07
2.775000000000000000e+01 1.300929322642899243e-06
2.787500000000000000e+01 2.543601271988110246e-06
2.800000000000000000e+01 4.498033428511724465e-06
2.812500000000000000e+01 7.330436368799928539e-06
2.825000000000000000e+01 1.120761335506820173e-05
2.837500000000000000e+01 1.629710543865765229e-05
2.850000000000000000e+01 2.279114848700369774e-05
2.862500000000000000e+01 3.094191884931289421e-05
2.875000000000000000e+01 4.106395774741923761e-05
2.887500000000000000e+01 5.346167773541692265e-05
2.900000000000000000e+01 6.833110020453598708e-05
2.912500000000000000e+01 8.578618777642347420e-05
2.925000000000000000e+01 1.061129765308361779e-04
2.937500000000000355e+01 1.302170637291872820e-04
2.950000000000000355e+01 1.600577901555655055e-04
2.962500000000000355e+01 1.981689436268344170e-04
2.975000000000000355e+01 2.439742533943929171e-04
2.987500000000000355e+01 2.867682439407769914e-04
3.000000000000000000e+01 3.063555674431528669e-04
3.012500000000000000e+01 2.909680644872069798e-04
3.025000000000000000e+01 2.499869227694463051e-04
3.037500000000000000e+01 2.015945666863370512e-04
3.050000000000000000e+01 1.577904830555635859e-04
3.062500000000000000e+01 1.228220601071270367e-04
3.075000000000000000e+01 9.645554472792919700e-05
3.087500000000000000e+01 7.650502081139071045e-05
3.100000000000000000e+01 6.070667052250674486e-05
3.112500000000000000e+01 4.762168587758715098e-05
3.125000000000000000e+01 3.659443435204694673e-05
3.137500000000000000e+01 2.738562238338758745e-05
3.150000000000000000e+01 1.988315189057546087e-05
3.162500000000000000e+01 1.396189869490556951e-05
3.175000000000000000e+01 9.445362948965353367e-06
3.187500000000000000e+01 6.117857713064987471e-06
3.200000000000000000e+01 3.753585609009456848e-06
3.212500000000000000e+01 2.144383454617231715e-06
3.225000000000000000e+01 1.119353416187059634e-06
3.237500000000000000e+01 5.568623155411313443e-07
3.250000000000000000e+01 3.919477698162229371e-07
3.262500000000000000e+01 6.208186937960501335e-07
3.275000000000000000e+01 1.300929322642899455e-06
3.287500000000000000e+01 2.543601271988104317e-06
3.300000000000000000e+01 4.498033428511736324e-06
3.312500000000000000e+01 7.330436368799924304e-06
3.325000000000000000e+01 1.120761335506818479e-05
3.337500000000000000e+01 1.629710543865763196e-05
3.350000000000000000e+01 2.279114848700363675e-05
3.362500000000000000e+01 3.094191884931287389e-05
3.375000000000000000e+01 4.106395774741915629e-05
3.387500000000000000e+01 5.346167773541684134e-05
3.400000000000000000e+01 6.833110020453589221e-05
3.412500000000000000e+01 8.578618777642370459e-05
3.425000000000000000e+01 1.061129765308363270e-04
3.437500000000000000e+01 1.302170637291872549e-04
3.450000000000000000e+01 1.600577901555658307e-04
3.462500000000000000e+01 1.981689436268343628e-04
3.475000000000000000e+01 2.439742533943927544e-04
3.487500000000000000e+01 2.867682439407770998e-04
3.500000000000000000e+01 3.063555674431528669e-04
3.512500000000000000e+01 2.909680644872069256e-04
3.525000000000000000e+01 2.499869227694461425e-04
3.537500000000000711e+01 2.015945666863368615e-04
3.550000000000000711e+01 1.577904830555636401e-04
3.562500000000000711e+01 1.228220601071270909e-04
3.575000000000000711e+01 9.645554472792926476e-05
3.587500000000000711e+01 7.650502081139071045e-05
3.600000000000000711e+01 6.070667052250672453e-05
3.612500000000000000e+01 4.762168587758714420e-05
3.625000000000000000e+01 3.659443435204691285e-05
3.637500000000000000e+01 2.738562238338756034e-05
3.650000000000000000e+01 1.988315189057541344e-05
3.662500000000000000e+01 1.396189869490556782e-05
3.675000000000000000e+01 9.445362948965358449e-06
3.687500000000000000e+01 6.117857713064975613e-06
3.700000000000000000e+01 3.753585609009459389e-06
3.712500000000000000e+01 2.144383454617226633e-06
3.725000000000000000e+01 1.119353416187065987e-06
3.737500000000000000e+01 5.568623155411299679e-07
3.750000000000000000e+01 3.919477698162232547e-07
3.762500000000000000e+01 6.208186937960522511e-07
3.775000000000000000e+01 1.300929322642899243e-06
3.787500000000000000e+01 2.543601271988110246e-06
3.800000000000000000e+01 4.498033428511724465e-06
3.812500000000000000e+01 7.330436368799928539e-06
3.825000000000000000e+01 1.120761335506820173e-05
3.837500000000000000e+01 1.629710543865765229e-05
3.850000000000000000e+01 2.279114848700369774e-05
3.862500000000000000e+01 3.094191884931289421e-05
3.875000000000000000e+01 4.106395774741923761e-05
3.887500000000000000e+01 5.346167773541692265e-05
3.900000000000000000e+01 6.833110020453598708e-05
3.912500000000000000e+01 8.578618777642347420e-05
3.925000000000000000e+01 1.061129765308361779e-04
3.937500000000000000e+01 1.302170637291872820e-04
3.950000000000000000e+01 1.600577901555655055e-04
3.962500000000000000e+01 1.981689436268344170e-04
3.975000000000000000e+01 2.439742533943929171e-04
3.987500000000000000e+01 2.867682439407769914e-04


==> data_fig_5c_cst.txt <==
0.000000000000000000e+00 2.987873212808019410e-04
2.500000000000000139e-02 2.883560954123759999e-04
5.000000000000000278e-02 2.586871525118919620e-04
7.500000000000001110e-02 2.165353989117899797e-04
1.000000000000000056e-01 1.722872211959580063e-04
1.250000000000000000e-01 1.352140448295960189e-04
1.500000000000000222e-01 1.088502679350453965e-04
1.749999999999999889e-01 9.113382403959221438e-05
2.000000000000000111e-01 7.871822496585360450e-05
2.250000000000000333e-01 6.965758440513519279e-05
2.500000000000000000e-01 6.294507161703100529e-05
2.750000000000000222e-01 5.786792983872760085e-05
3.000000000000000444e-01 5.395944950610240059e-05
3.250000000000000666e-01 5.083051714622719450e-05
3.499999999999999778e-01 4.817819955136380103e-05
3.750000000000000000e-01 4.580248979967340111e-05
4.000000000000000222e-01 4.360800695372559979e-05
4.250000000000000444e-01 4.157301773678040435e-05
4.500000000000000666e-01 3.975157969541500167e-05
4.749999999999999778e-01 3.824440090653340272e-05
5.000000000000000000e-01 3.718641905242820090e-05
5.250000000000000222e-01 3.673249939498939839e-05
5.500000000000000444e-01 3.705542683274800302e-05
5.749999999999999556e-01 3.834739390736700143e-05
6.000000000000000888e-01 4.081577966955640284e-05
6.250000000000000000e-01 4.468529722787279709e-05
6.500000000000001332e-01 5.017912102190560643e-05
6.750000000000000444e-01 5.753370477141920241e-05
6.999999999999999556e-01 6.717045501250119692e-05
7.250000000000000888e-01 8.078376770844420860e-05
7.500000000000000000e-01 9.757338538122578781e-05
7.750000000000001332e-01 1.158186059229745905e-04
8.000000000000000444e-01 1.359290978737727994e-04
8.249999999999999556e-01 1.607255315967004059e-04
8.500000000000000888e-01 1.857115736380010032e-04
8.750000000000000000e-01 2.114439088547619995e-04
9.000000000000001332e-01 2.377951506837979953e-04
9.250000000000000444e-01 2.632370735857380217e-04
9.499999999999999556e-01 2.903312176031199940e-04
9.750000000000000888e-01 3.146013014018179650e-04
1.000000000000000000e+00 3.227153133833380000e-04
1.025000000000000133e+00 3.100649188682300171e-04
1.050000000000000044e+00 2.784628330425460143e-04
1.074999999999999956e+00 2.346439957197679865e-04
1.100000000000000089e+00 1.885951413514239800e-04
1.125000000000000222e+00 1.492619387214040008e-04
1.149999999999999911e+00 1.201330504192716053e-04
1.175000000000000044e+00 9.926540531873638421e-05
1.200000000000000178e+00 8.353531650476599157e-05
1.224999999999999867e+00 7.134685176148698911e-05
1.250000000000000000e+00 6.204950878239600331e-05
1.275000000000000133e+00 5.503212324771520632e-05
1.300000000000000266e+00 4.962108187127379659e-05
1.324999999999999956e+00 4.531721697583119580e-05
1.350000000000000089e+00 4.176099272231999731e-05
1.375000000000000222e+00 3.869921873617919721e-05
1.399999999999999911e+00 3.598542193665599926e-05
1.425000000000000044e+00 3.356492322552699864e-05
1.450000000000000178e+00 3.146011540323920443e-05
1.474999999999999867e+00 2.974481332480139636e-05
1.500000000000000000e+00 2.852990444800220085e-05
1.525000000000000133e+00 2.795281849063560188e-05
1.550000000000000266e+00 2.817166355993839947e-05
1.574999999999999956e+00 2.936300793983440116e-05
1.600000000000000089e+00 3.171750511101479724e-05
1.625000000000000222e+00 3.543448239264939878e-05
1.649999999999999911e+00 4.070098203750299992e-05
1.675000000000000044e+00 4.768399420594079735e-05
1.700000000000000178e+00 5.652881430520980798e-05
1.725000000000000089e+00 6.746521210584879998e-05
1.750000000000000000e+00 8.192990935845399694e-05
1.775000000000000133e+00 1.003612575439199843e-04
1.800000000000000266e+00 1.199488259776372091e-04
1.824999999999999956e+00 1.413167539464752116e-04
1.850000000000000089e+00 1.665980524762591844e-04
1.875000000000000222e+00 1.917172949586640142e-04
1.899999999999999911e+00 2.189254226923580257e-04
1.925000000000000044e+00 2.470393893353000064e-04
1.950000000000000178e+00 2.789400604365480010e-04
1.975000000000000089e+00 3.052194872389960229e-04
2.000000000000000000e+00 3.142881318041600039e-04
2.024999999999999911e+00 3.022833558846699654e-04
2.050000000000000266e+00 2.711325797551940395e-04
2.075000000000000178e+00 2.276476344374180039e-04
2.100000000000000089e+00 1.818670430625980012e-04
2.125000000000000000e+00 1.428384526274459982e-04
2.149999999999999911e+00 1.141279087078599899e-04
2.175000000000000266e+00 9.389823725756201388e-05
2.200000000000000178e+00 7.893819935540861412e-05
2.225000000000000089e+00 6.753962724439060137e-05
2.250000000000000444e+00 5.897190603226100489e-05
2.274999999999999911e+00 5.257340843983700522e-05
2.299999999999999822e+00 4.767718783124960224e-05
2.325000000000000178e+00 4.381589662962800675e-05
2.350000000000000089e+00 4.063702639814340028e-05
2.375000000000000000e+00 3.789735957851199204e-05
2.400000000000000355e+00 3.545722287489919632e-05
2.425000000000000266e+00 3.327223272752460512e-05
2.449999999999999734e+00 3.137002933157200148e-05
2.475000000000000089e+00 2.983070799922039841e-05
2.500000000000000000e+00 2.877003486985959784e-05
2.525000000000000355e+00 2.833036811334459725e-05
2.550000000000000266e+00 2.867394221980339801e-05
2.575000000000000178e+00 2.998143989814279736e-05
2.600000000000000533e+00 3.244871425134640005e-05
2.625000000000000000e+00 3.627856160146779784e-05
2.649999999999999911e+00 4.166566033896199967e-05
2.675000000000000266e+00 4.878373257180220103e-05
2.700000000000000178e+00 5.779714965312799995e-05
2.725000000000000089e+00 6.904146099816439784e-05
2.750000000000000444e+00 8.438223538296819566e-05
2.774999999999999911e+00 1.029728543424263966e-04
2.799999999999999822e+00 1.226188708085406028e-04
2.825000000000000178e+00 1.449510693214599918e-04
2.850000000000000089e+00 1.705037669011145974e-04
2.875000000000000000e+00 1.958985464293019939e-04
2.900000000000000355e+00 2.231656718080920077e-04
2.925000000000000266e+00 2.506456327588880073e-04
2.949999999999999734e+00 2.813421803576900094e-04
2.975000000000000089e+00 3.072445462058260397e-04
3.000000000000000000e+00 3.161458058992679360e-04
3.025000000000000355e+00 3.040511640971799699e-04
3.050000000000000266e+00 2.728328200537259675e-04
3.075000000000000178e+00 2.293122039742340038e-04
3.100000000000000533e+00 1.834933777026660317e-04
3.125000000000000000e+00 1.444117657783099823e-04
3.149999999999999911e+00 1.156037770667324096e-04
3.175000000000000266e+00 9.521273113783078898e-05
3.200000000000000178e+00 8.005176870752419899e-05
3.225000000000000089e+00 6.845080512247439693e-05
3.250000000000000444e+00 5.969931626143819292e-05
3.275000000000000355e+00 5.314639070338259268e-05
3.299999999999999822e+00 4.812063227655799427e-05
3.325000000000000178e+00 4.414811676464000143e-05
3.350000000000000089e+00 4.087374284467420739e-05
3.375000000000000000e+00 3.805274912575640309e-05
3.400000000000000355e+00 3.554268686488839781e-05
3.425000000000000266e+00 3.329756862536400173e-05
3.450000000000000178e+00 3.134341306940599932e-05
3.475000000000000089e+00 2.975890492971260056e-05
3.500000000000000000e+00 2.865859905475779770e-05
3.525000000000000355e+00 2.818380114833300145e-05
3.550000000000000266e+00 2.849600929055499888e-05
3.575000000000000178e+00 2.977426326057179957e-05
3.600000000000000533e+00 3.221398952205299898e-05
3.625000000000000000e+00 3.601569952149259713e-05
3.649999999999999911e+00 4.137351269799720104e-05
3.675000000000000266e+00 4.845698593819619570e-05
3.700000000000000178e+00 5.742679029442200134e-05
3.725000000000000089e+00 6.858121761750000163e-05
3.750000000000000444e+00 8.369067679675919983e-05
3.775000000000000355e+00 1.022495360845984008e-04
3.799999999999999822e+00 1.218628435590427879e-04
3.825000000000000178e+00 1.439115679806525939e-04
3.850000000000000089e+00 1.694009897210912129e-04
3.875000000000000000e+00 1.946876127939360115e-04
3.900000000000000355e+00 2.219292190385479830e-04
3.925000000000000711e+00 2.495798377761620189e-04
3.950000000000000178e+00 2.806362805739819771e-04
3.975000000000000089e+00 3.066602621154859406e-04
4.000000000000000000e+00 3.156005054311839669e-04
4.025000000000000355e+00 3.035392317314159795e-04
4.049999999999999822e+00 2.723314341471479790e-04
4.075000000000000178e+00 2.288261192328740158e-04
4.100000000000000533e+00 1.830125737123080231e-04
4.125000000000000000e+00 1.439472523410620093e-04
4.150000000000000355e+00 1.151642509435169942e-04
4.174999999999999822e+00 9.481935043069360616e-05
4.200000000000000178e+00 7.971564072176640580e-05
4.225000000000000533e+00 6.817267801869619759e-05
4.250000000000000000e+00 5.947391872329940683e-05
4.275000000000000355e+00 5.296559156511279821e-05
4.299999999999999822e+00 4.797719418693719221e-05
4.325000000000000178e+00 4.403709972923540732e-05
4.350000000000000533e+00 4.079025617592420413e-05
4.375000000000000000e+00 3.799325444657459605e-05
4.400000000000000355e+00 3.550337638195719912e-05
4.424999999999999822e+00 3.327627044163760154e-05
4.450000000000000178e+00 3.133697891564160104e-05
4.474999999999999645e+00 2.976620225215800028e-05
4.500000000000000888e+00 2.867763172797840022e-05
4.525000000000000355e+00 2.821327629035019974e-05
4.549999999999999822e+00 2.853510290384680406e-05
4.575000000000000178e+00 2.982194056643759910e-05
4.599999999999999645e+00 3.227033906428680054e-05
4.625000000000000888e+00 3.608007921440720318e-05
4.650000000000000355e+00 4.144720260637220206e-05
4.675000000000000711e+00 4.854041176423039825e-05
4.700000000000000178e+00 5.752353409292580141e-05
4.724999999999999645e+00 6.870284596701000616e-05
4.750000000000000000e+00 8.387850705068461432e-05
4.775000000000000355e+00 1.024477990535340095e-04
4.800000000000000711e+00 1.220679020883069890e-04
4.825000000000000178e+00 1.442049724159865905e-04
4.850000000000000533e+00 1.697145742017851949e-04
4.875000000000000000e+00 1.950385001441219983e-04
4.899999999999999467e+00 2.222888039315200250e-04
4.925000000000000711e+00 2.498947534628940354e-04
4.950000000000000178e+00 2.808361024088660207e-04
4.975000000000000533e+00 3.068331111958860031e-04
5.000000000000000000e+00 3.157536081047979592e-04
5.025000000000000355e+00 3.036918714588220190e-04
5.050000000000000711e+00 2.724732375817399987e-04
5.075000000000000178e+00 2.289695328311939712e-04
5.100000000000000533e+00 1.831501494448159581e-04
5.125000000000000000e+00 1.440823975934519977e-04
5.150000000000000355e+00 1.152908046638953862e-04
5.174999999999999822e+00 9.493295301495900034e-05
5.200000000000001066e+00 7.981239492624181571e-05
5.225000000000000533e+00 6.825270424548320145e-05
5.250000000000000000e+00 5.953875716828621112e-05
5.275000000000000355e+00 5.301761404515299236e-05
5.299999999999999822e+00 4.801844407449179882e-05
5.325000000000000178e+00 4.406907208113079911e-05
5.350000000000000533e+00 4.081424525912180125e-05
5.375000000000000000e+00 3.801039305391519751e-05
5.400000000000000355e+00 3.551462796011640034e-05
5.424999999999999822e+00 3.328240276884180158e-05
5.450000000000000178e+00 3.133867483619579854e-05
5.474999999999999645e+00 2.976400147145040459e-05
5.500000000000000888e+00 2.867202733828859762e-05
5.525000000000000355e+00 2.820463597451259847e-05
5.549999999999999822e+00 2.852369474876959992e-05
5.575000000000000178e+00 2.980804873170740015e-05
5.599999999999999645e+00 3.225394352755180181e-05
5.625000000000000888e+00 3.606141855916939907e-05
5.650000000000000355e+00 4.142579452355019999e-05
5.675000000000000711e+00 4.851632129207640039e-05
5.700000000000000178e+00 5.749544147176999985e-05
5.724999999999999645e+00 6.866770097478280181e-05
5.750000000000000000e+00 8.382405390642458755e-05
5.775000000000000355e+00 1.023903621246151932e-04
5.800000000000000711e+00 1.220079928712010126e-04
5.825000000000000178e+00 1.441185113827801885e-04
5.850000000000000533e+00 1.696224664497116160e-04
5.875000000000000000e+00 1.949330472772799899e-04
5.899999999999999467e+00 2.221815006567960291e-04
5.925000000000000711e+00 2.497981549056540280e-04
5.950000000000000178e+00 2.807768599282699728e-04
5.975000000000000533e+00 3.067787820346059733e-04
6.000000000000000000e+00 3.157084037467899548e-04
6.025000000000000355e+00 3.036434094313060039e-04
6.050000000000000711e+00 2.724312243582080180e-04
6.075000000000000178e+00 2.289250703710000100e-04
6.100000000000000533e+00 1.831093250816359381e-04
6.125000000000000000e+00 1.440417573326120129e-04
6.150000000000000355e+00 1.152532323162163970e-04
6.174999999999999822e+00 9.489922984549139509e-05
6.200000000000001066e+00 7.978367849309821733e-05
6.225000000000000533e+00 6.822894828782479523e-05
6.250000000000000000e+00 5.951947441145740157e-05
6.275000000000000355e+00 5.300200204743819258e-05
6.299999999999999822e+00 4.800614290381439981e-05
6.325000000000000178e+00 4.405922909922860119e-05
6.350000000000000533e+00 4.080704447813699798e-05
6.375000000000000888e+00 3.800486017026759832e-05
6.400000000000000355e+00 3.551117109473540432e-05
6.424999999999999822e+00 3.328016838552939671e-05
6.450000000000000178e+00 3.133801007583340067e-05
6.475000000000000533e+00 2.976436421696479996e-05
6.500000000000000888e+00 2.867348924937079488e-05
6.525000000000000355e+00 2.820707926631120294e-05
6.550000000000000711e+00 2.852684456960339872e-05
6.575000000000000178e+00 2.981223907720260009e-05
6.599999999999999645e+00 3.225854053307659967e-05
6.625000000000000888e+00 3.606720843395599995e-05
6.650000000000000355e+00 4.143185153755459774e-05
6.675000000000000711e+00 4.852383191190500107e-05
6.700000000000000178e+00 5.750347717920380587e-05
6.724999999999999645e+00 6.867839607000939949e-05
6.750000000000000000e+00 8.383990270164159400e-05
6.775000000000000355e+00 1.024072111201492055e-04
6.800000000000000711e+00 1.220256476099093953e-04
6.825000000000000178e+00 1.441431623308587757e-04
6.850000000000000533e+00 1.696502641689280285e-04
6.875000000000000000e+00 1.949621834343220070e-04
6.900000000000000355e+00 2.222146467587479950e-04
6.925000000000000711e+00 2.498231912656799806e-04
6.950000000000000178e+00 2.807960428935899790e-04
6.975000000000000533e+00 3.067892609550940336e-04
7.000000000000000000e+00 3.157237305455779831e-04
7.025000000000000355e+00 3.036524217464619852e-04
7.050000000000000711e+00 2.724452227365039485e-04
7.075000000000000178e+00 2.289351148017000365e-04
7.100000000000000533e+00 1.831221910387379696e-04
7.125000000000000000e+00 1.440528643935679899e-04
7.150000000000000355e+00 1.152645995742532014e-04
7.174999999999999822e+00 9.490915559754459631e-05
7.200000000000001066e+00 7.979223169586520956e-05
7.225000000000000533e+00 6.823602421359440187e-05
7.250000000000000000e+00 5.952523162948259957e-05
7.275000000000000355e+00 5.300657387144819201e-05
7.299999999999999822e+00 4.800988914588240331e-05
7.325000000000001066e+00 4.406197323531019672e-05
7.350000000000000533e+00 4.080932899303220033e-05
7.375000000000000888e+00 3.800628831858440191e-05
7.400000000000000355e+00 3.551234935092380138e-05
7.424999999999999822e+00 3.328067686734560612e-05
7.450000000000000178e+00 3.133831507456160542e-05
7.475000000000000533e+00 2.976421959173279955e-05
7.500000000000000888e+00 2.867308583655400173e-05
7.525000000000000355e+00 2.820645238523640226e-05
7.550000000000000711e+00 2.852584551746620054e-05
7.575000000000000178e+00 2.981122361072639768e-05
7.599999999999999645e+00 3.225701084370259701e-05
7.625000000000000888e+00 3.606582161492160677e-05
7.650000000000000355e+00 4.142980305509559943e-05
7.675000000000000711e+00 4.852197140756460837e-05
7.700000000000000178e+00 5.750082435214259326e-05
7.725000000000000533e+00 6.867549868053279675e-05
7.750000000000000000e+00 8.383505476042019686e-05
7.775000000000000355e+00 1.024021911306651953e-04
7.800000000000000711e+00 1.220206005479521885e-04
7.825000000000000178e+00 1.441351509004810093e-04
7.850000000000001421e+00 1.696428686860585919e-04
7.875000000000000000e+00 1.949518057512459549e-04
7.900000000000000355e+00 2.222065804903460245e-04
7.924999999999999822e+00 2.498127090488420194e-04
7.950000000000000178e+00 2.807934284390100114e-04
7.975000000000001421e+00 3.067817013324579856e-04


==> data_fig_5c_homhbfem.txt <==
0.000000000000000000e+00 2.959964466278173882e-04
2.500000000000000139e-02 2.862566480226128702e-04
5.000000000000000278e-02 2.501379608191266744e-04
7.500000000000001110e-02 2.027775776369081001e-04
1.000000000000000056e-01 1.585866037370135101e-04
1.250000000000000000e-01 1.234622394824767550e-04
1.500000000000000222e-01 9.714512844885960039e-05
1.749999999999999889e-01 7.721118842469116346e-05
2.000000000000000111e-01 6.139529799537795740e-05
2.250000000000000333e-01 4.832310134134584225e-05
2.500000000000000000e-01 3.736513714284140036e-05
2.750000000000000222e-01 2.827911063827374819e-05
3.000000000000000444e-01 2.094294264769785526e-05
3.250000000000000666e-01 1.522051674197865410e-05
3.499999999999999778e-01 1.092159498494776738e-05
3.750000000000000000e-01 7.813831479449431441e-06
4.000000000000000222e-01 5.656000939124057982e-06
4.250000000000000444e-01 4.231685345587802072e-06
4.500000000000000666e-01 3.372567483535293488e-06
4.749999999999999778e-01 2.969048074310747988e-06
5.000000000000000000e-01 2.971193524403940103e-06
5.250000000000000222e-01 3.384976853095902327e-06
5.500000000000000444e-01 4.267166166189033053e-06
5.749999999999999556e-01 5.720013661928921318e-06
6.000000000000000888e-01 7.886982365905693707e-06
6.250000000000000000e-01 1.095449603764207196e-05
6.500000000000001332e-01 1.516967428818848485e-05
6.750000000000000444e-01 2.087866606360642892e-05
6.999999999999999556e-01 2.855501833711898707e-05
7.250000000000000888e-01 3.872957993967630701e-05
7.500000000000000000e-01 5.176216990564784309e-05
7.750000000000001332e-01 6.761352781889002641e-05
8.000000000000000444e-01 8.590893538222617461e-05
8.249999999999999556e-01 1.062657526607060584e-04
8.500000000000000888e-01 1.285545423323746091e-04
8.750000000000000000e-01 1.530170339014286229e-04
9.000000000000001332e-01 1.803452846707823305e-04
9.250000000000000444e-01 2.114124590328828729e-04
9.499999999999999556e-01 2.457859493504124023e-04
9.750000000000000888e-01 2.782067065810276546e-04
1.000000000000000000e+00 2.959964466278174424e-04
1.025000000000000133e+00 2.862566480226128702e-04
1.050000000000000044e+00 2.501379608191265660e-04
1.074999999999999956e+00 2.027775776369081001e-04
1.100000000000000089e+00 1.585866037370135915e-04
1.125000000000000222e+00 1.234622394824767279e-04
1.149999999999999911e+00 9.714512844885973592e-05
1.175000000000000044e+00 7.721118842469117702e-05
1.200000000000000178e+00 6.139529799537797095e-05
1.224999999999999867e+00 4.832310134134591001e-05
1.250000000000000000e+00 3.736513714284140714e-05
1.275000000000000133e+00 2.827911063827372786e-05
1.300000000000000266e+00 2.094294264769785526e-05
1.324999999999999956e+00 1.522051674197868798e-05
1.350000000000000089e+00 1.092159498494777246e-05
1.375000000000000222e+00 7.813831479449419583e-06
1.399999999999999911e+00 5.656000939124062217e-06
1.425000000000000044e+00 4.231685345587810542e-06
1.450000000000000178e+00 3.372567483535296876e-06
1.474999999999999867e+00 2.969048074310748835e-06
1.500000000000000000e+00 2.971193524403938833e-06
1.525000000000000133e+00 3.384976853095903174e-06
1.550000000000000266e+00 4.267166166189030512e-06
1.574999999999999956e+00 5.720013661928912000e-06
1.600000000000000089e+00 7.886982365905692013e-06
1.625000000000000222e+00 1.095449603764208721e-05
1.649999999999999911e+00 1.516967428818847977e-05
1.675000000000000044e+00 2.087866606360639165e-05
1.700000000000000178e+00 2.855501833711898029e-05
1.725000000000000089e+00 3.872957993967636800e-05
1.750000000000000000e+00 5.176216990564783631e-05
1.775000000000000133e+00 6.761352781888994509e-05
1.800000000000000266e+00 8.590893538222612040e-05
1.824999999999999956e+00 1.062657526607059500e-04
1.850000000000000089e+00 1.285545423323744465e-04
1.875000000000000222e+00 1.530170339014286229e-04
1.899999999999999911e+00 1.803452846707821137e-04
1.925000000000000044e+00 2.114124590328826832e-04
1.950000000000000178e+00 2.457859493504125107e-04
1.975000000000000089e+00 2.782067065810277630e-04
2.000000000000000000e+00 2.959964466278173882e-04
2.024999999999999911e+00 2.862566480226128702e-04
2.050000000000000266e+00 2.501379608191266744e-04
2.075000000000000178e+00 2.027775776369081001e-04
2.100000000000000089e+00 1.585866037370135101e-04
2.125000000000000000e+00 1.234622394824767550e-04
2.149999999999999911e+00 9.714512844885960039e-05
2.175000000000000266e+00 7.721118842469116346e-05
2.200000000000000178e+00 6.139529799537795740e-05
2.225000000000000089e+00 4.832310134134584225e-05
2.250000000000000444e+00 3.736513714284140036e-05
2.274999999999999911e+00 2.827911063827374819e-05
2.299999999999999822e+00 2.094294264769785526e-05
2.325000000000000178e+00 1.522051674197865410e-05
2.350000000000000089e+00 1.092159498494776738e-05
2.375000000000000000e+00 7.813831479449431441e-06
2.400000000000000355e+00 5.656000939124057982e-06
2.425000000000000266e+00 4.231685345587802072e-06
2.449999999999999734e+00 3.372567483535293488e-06
2.475000000000000089e+00 2.969048074310747988e-06
2.500000000000000000e+00 2.971193524403940103e-06
2.525000000000000355e+00 3.384976853095902327e-06
2.550000000000000266e+00 4.267166166189033053e-06
2.575000000000000178e+00 5.720013661928921318e-06
2.600000000000000533e+00 7.886982365905693707e-06
2.625000000000000000e+00 1.095449603764207196e-05
2.649999999999999911e+00 1.516967428818848485e-05
2.675000000000000266e+00 2.087866606360642892e-05
2.700000000000000178e+00 2.855501833711898707e-05
2.725000000000000089e+00 3.872957993967630701e-05
2.750000000000000444e+00 5.176216990564784309e-05
2.774999999999999911e+00 6.761352781889002641e-05
2.799999999999999822e+00 8.590893538222617461e-05
2.825000000000000178e+00 1.062657526607060584e-04
2.850000000000000089e+00 1.285545423323746091e-04
2.875000000000000000e+00 1.530170339014286229e-04
2.900000000000000355e+00 1.803452846707823305e-04
2.925000000000000266e+00 2.114124590328828729e-04
2.949999999999999734e+00 2.457859493504124023e-04
2.975000000000000089e+00 2.782067065810276546e-04
3.000000000000000000e+00 2.959964466278174424e-04
3.025000000000000355e+00 2.862566480226128702e-04
3.050000000000000266e+00 2.501379608191265660e-04
3.075000000000000178e+00 2.027775776369081001e-04
3.100000000000000533e+00 1.585866037370135915e-04
3.125000000000000000e+00 1.234622394824767279e-04
3.149999999999999911e+00 9.714512844885973592e-05
3.175000000000000266e+00 7.721118842469117702e-05
3.200000000000000178e+00 6.139529799537797095e-05
3.225000000000000089e+00 4.832310134134591001e-05
3.250000000000000444e+00 3.736513714284140714e-05
3.275000000000000355e+00 2.827911063827372786e-05
3.299999999999999822e+00 2.094294264769785526e-05
3.325000000000000178e+00 1.522051674197868798e-05
3.350000000000000089e+00 1.092159498494777246e-05
3.375000000000000000e+00 7.813831479449419583e-06
3.400000000000000355e+00 5.656000939124062217e-06
3.425000000000000266e+00 4.231685345587810542e-06
3.450000000000000178e+00 3.372567483535296876e-06
3.475000000000000089e+00 2.969048074310748835e-06
3.500000000000000000e+00 2.971193524403938833e-06
3.525000000000000355e+00 3.384976853095903174e-06
3.550000000000000266e+00 4.267166166189030512e-06
3.575000000000000178e+00 5.720013661928912000e-06
3.600000000000000533e+00 7.886982365905692013e-06
3.625000000000000000e+00 1.095449603764208721e-05
3.649999999999999911e+00 1.516967428818847977e-05
3.675000000000000266e+00 2.087866606360639165e-05
3.700000000000000178e+00 2.855501833711898029e-05
3.725000000000000089e+00 3.872957993967636800e-05
3.750000000000000444e+00 5.176216990564783631e-05
3.775000000000000355e+00 6.761352781888994509e-05
3.799999999999999822e+00 8.590893538222612040e-05
3.825000000000000178e+00 1.062657526607059500e-04
3.850000000000000089e+00 1.285545423323744465e-04
3.875000000000000000e+00 1.530170339014286229e-04
3.900000000000000355e+00 1.803452846707821137e-04
3.925000000000000711e+00 2.114124590328826832e-04
3.950000000000000178e+00 2.457859493504125107e-04
3.975000000000000089e+00 2.782067065810277630e-04
4.000000000000000000e+00 2.959964466278173882e-04
4.025000000000000355e+00 2.862566480226128702e-04
4.049999999999999822e+00 2.501379608191266744e-04
4.075000000000000178e+00 2.027775776369081001e-04
4.100000000000000533e+00 1.585866037370135101e-04
4.125000000000000000e+00 1.234622394824767550e-04
4.150000000000000355e+00 9.714512844885960039e-05
4.174999999999999822e+00 7.721118842469116346e-05
4.200000000000000178e+00 6.139529799537795740e-05
4.225000000000000533e+00 4.832310134134584225e-05
4.250000000000000000e+00 3.736513714284140036e-05
4.275000000000000355e+00 2.827911063827374819e-05
4.299999999999999822e+00 2.094294264769785526e-05
4.325000000000000178e+00 1.522051674197865410e-05
4.350000000000000533e+00 1.092159498494776738e-05
4.375000000000000000e+00 7.813831479449431441e-06
4.400000000000000355e+00 5.656000939124057982e-06
4.424999999999999822e+00 4.231685345587802072e-06
4.450000000000000178e+00 3.372567483535293488e-06
4.474999999999999645e+00 2.969048074310747988e-06
4.500000000000000888e+00 2.971193524403940103e-06
4.525000000000000355e+00 3.384976853095902327e-06
4.549999999999999822e+00 4.267166166189033053e-06
4.575000000000000178e+00 5.720013661928921318e-06
4.599999999999999645e+00 7.886982365905693707e-06
4.625000000000000888e+00 1.095449603764207196e-05
4.650000000000000355e+00 1.516967428818848485e-05
4.675000000000000711e+00 2.087866606360642892e-05
4.700000000000000178e+00 2.855501833711898707e-05
4.724999999999999645e+00 3.872957993967630701e-05
4.750000000000000000e+00 5.176216990564784309e-05
4.775000000000000355e+00 6.761352781889002641e-05
4.800000000000000711e+00 8.590893538222617461e-05
4.825000000000000178e+00 1.062657526607060584e-04
4.850000000000000533e+00 1.285545423323746091e-04
4.875000000000000000e+00 1.530170339014286229e-04
4.899999999999999467e+00 1.803452846707823305e-04
4.925000000000000711e+00 2.114124590328828729e-04
4.950000000000000178e+00 2.457859493504124023e-04
4.975000000000000533e+00 2.782067065810276546e-04
5.000000000000000000e+00 2.959964466278174424e-04
5.025000000000000355e+00 2.862566480226128702e-04
5.050000000000000711e+00 2.501379608191265660e-04
5.075000000000000178e+00 2.027775776369081001e-04
5.100000000000000533e+00 1.585866037370135915e-04
5.125000000000000000e+00 1.234622394824767279e-04
5.150000000000000355e+00 9.714512844885973592e-05
5.174999999999999822e+00 7.721118842469117702e-05
5.200000000000001066e+00 6.139529799537797095e-05
5.225000000000000533e+00 4.832310134134591001e-05
5.250000000000000000e+00 3.736513714284140714e-05
5.275000000000000355e+00 2.827911063827372786e-05
5.299999999999999822e+00 2.094294264769785526e-05
5.325000000000000178e+00 1.522051674197868798e-05
5.350000000000000533e+00 1.092159498494777246e-05
5.375000000000000000e+00 7.813831479449419583e-06
5.400000000000000355e+00 5.656000939124062217e-06
5.424999999999999822e+00 4.231685345587810542e-06
5.450000000000000178e+00 3.372567483535296876e-06
5.474999999999999645e+00 2.969048074310748835e-06
5.500000000000000888e+00 2.971193524403938833e-06
5.525000000000000355e+00 3.384976853095903174e-06
5.549999999999999822e+00 4.267166166189030512e-06
5.575000000000000178e+00 5.720013661928912000e-06
5.599999999999999645e+00 7.886982365905692013e-06
5.625000000000000888e+00 1.095449603764208721e-05
5.650000000000000355e+00 1.516967428818847977e-05
5.675000000000000711e+00 2.087866606360639165e-05
5.700000000000000178e+00 2.855501833711898029e-05
5.724999999999999645e+00 3.872957993967636800e-05
5.750000000000000000e+00 5.176216990564783631e-05
5.775000000000000355e+00 6.761352781888994509e-05
5.800000000000000711e+00 8.590893538222612040e-05
5.825000000000000178e+00 1.062657526607059500e-04
5.850000000000000533e+00 1.285545423323744465e-04
5.875000000000000000e+00 1.530170339014286229e-04
5.899999999999999467e+00 1.803452846707821137e-04
5.925000000000000711e+00 2.114124590328826832e-04
5.950000000000000178e+00 2.457859493504125107e-04
5.975000000000000533e+00 2.782067065810277630e-04
6.000000000000000000e+00 2.959964466278173882e-04
6.025000000000000355e+00 2.862566480226128702e-04
6.050000000000000711e+00 2.501379608191266744e-04
6.075000000000000178e+00 2.027775776369081001e-04
6.100000000000000533e+00 1.585866037370135101e-04
6.125000000000000000e+00 1.234622394824767550e-04
6.150000000000000355e+00 9.714512844885960039e-05
6.174999999999999822e+00 7.721118842469116346e-05
6.200000000000001066e+00 6.139529799537795740e-05
6.225000000000000533e+00 4.832310134134584225e-05
6.250000000000000000e+00 3.736513714284140036e-05
6.275000000000000355e+00 2.827911063827374819e-05
6.299999999999999822e+00 2.094294264769785526e-05
6.325000000000000178e+00 1.522051674197865410e-05
6.350000000000000533e+00 1.092159498494776738e-05
6.375000000000000888e+00 7.813831479449431441e-06
6.400000000000000355e+00 5.656000939124057982e-06
6.424999999999999822e+00 4.231685345587802072e-06
6.450000000000000178e+00 3.372567483535293488e-06
6.475000000000000533e+00 2.969048074310747988e-06
6.500000000000000888e+00 2.971193524403940103e-06
6.525000000000000355e+00 3.384976853095902327e-06
6.550000000000000711e+00 4.267166166189033053e-06
6.575000000000000178e+00 5.720013661928921318e-06
6.599999999999999645e+00 7.886982365905693707e-06
6.625000000000000888e+00 1.095449603764207196e-05
6.650000000000000355e+00 1.516967428818848485e-05
6.675000000000000711e+00 2.087866606360642892e-05
6.700000000000000178e+00 2.855501833711898707e-05
6.724999999999999645e+00 3.872957993967630701e-05
6.750000000000000000e+00 5.176216990564784309e-05
6.775000000000000355e+00 6.761352781889002641e-05
6.800000000000000711e+00 8.590893538222617461e-05
6.825000000000000178e+00 1.062657526607060584e-04
6.850000000000000533e+00 1.285545423323746091e-04
6.875000000000000000e+00 1.530170339014286229e-04
6.900000000000000355e+00 1.803452846707823305e-04
6.925000000000000711e+00 2.114124590328828729e-04
6.950000000000000178e+00 2.457859493504124023e-04
6.975000000000000533e+00 2.782067065810276546e-04
7.000000000000000000e+00 2.959964466278174424e-04
7.025000000000000355e+00 2.862566480226128702e-04
7.050000000000000711e+00 2.501379608191265660e-04
7.075000000000000178e+00 2.027775776369081001e-04
7.100000000000000533e+00 1.585866037370135915e-04
7.125000000000000000e+00 1.234622394824767279e-04
7.150000000000000355e+00 9.714512844885973592e-05
7.174999999999999822e+00 7.721118842469117702e-05
7.200000000000001066e+00 6.139529799537797095e-05
7.225000000000000533e+00 4.832310134134591001e-05
7.250000000000000000e+00 3.736513714284140714e-05
7.275000000000000355e+00 2.827911063827372786e-05
7.299999999999999822e+00 2.094294264769785526e-05
7.325000000000001066e+00 1.522051674197868798e-05
7.350000000000000533e+00 1.092159498494777246e-05
7.375000000000000888e+00 7.813831479449419583e-06
7.400000000000000355e+00 5.656000939124062217e-06
7.424999999999999822e+00 4.231685345587810542e-06
7.450000000000000178e+00 3.372567483535296876e-06
7.475000000000000533e+00 2.969048074310748835e-06
7.500000000000000888e+00 2.971193524403938833e-06
7.525000000000000355e+00 3.384976853095903174e-06
7.550000000000000711e+00 4.267166166189030512e-06
7.575000000000000178e+00 5.720013661928912000e-06
7.599999999999999645e+00 7.886982365905692013e-06
7.625000000000000888e+00 1.095449603764208721e-05
7.650000000000000355e+00 1.516967428818847977e-05
7.675000000000000711e+00 2.087866606360639165e-05
7.700000000000000178e+00 2.855501833711898029e-05
7.725000000000000533e+00 3.872957993967636800e-05
7.750000000000000000e+00 5.176216990564783631e-05
7.775000000000000355e+00 6.761352781888994509e-05
7.800000000000000711e+00 8.590893538222612040e-05
7.825000000000000178e+00 1.062657526607059500e-04
7.850000000000001421e+00 1.285545423323744465e-04
7.875000000000000000e+00 1.530170339014286229e-04
7.900000000000000355e+00 1.803452846707821137e-04
7.924999999999999822e+00 2.114124590328826832e-04
7.950000000000000178e+00 2.457859493504125107e-04
7.975000000000001421e+00 2.782067065810277630e-04


==> data_fig_5d_cst.txt <==
0.000000000000000000e+00 2.987873212861879863e-04
1.250000000000000069e-02 2.889569719305559920e-04
2.500000000000000139e-02 2.601118161920679692e-04
3.750000000000000555e-02 2.186935510314740050e-04
5.000000000000000278e-02 1.750842166557980040e-04
6.250000000000000000e-02 1.388786328286419948e-04
7.500000000000001110e-02 1.140420265281189927e-04
8.749999999999999445e-02 9.836489213200459150e-05
1.000000000000000056e-01 8.839821661416241477e-05
1.125000000000000167e-01 8.208423556679380934e-05
1.250000000000000000e-01 7.814152692276359654e-05
1.375000000000000111e-01 7.582348244332379780e-05
1.500000000000000222e-01 7.447981106572500122e-05
1.625000000000000333e-01 7.350872112503419986e-05
1.749999999999999889e-01 7.255394452371659905e-05
1.875000000000000000e-01 7.149496193279060051e-05
2.000000000000000111e-01 7.025388157032320393e-05
2.125000000000000222e-01 6.885814698086740191e-05
2.250000000000000333e-01 6.744235202142239696e-05
2.374999999999999889e-01 6.620128719944860210e-05
2.500000000000000000e-01 6.537051798545560021e-05
2.625000000000000111e-01 6.520290796105720013e-05
2.750000000000000222e-01 6.596162721800359640e-05
2.874999999999999778e-01 6.791611596246879910e-05
3.000000000000000444e-01 7.132706472604540893e-05
3.125000000000000000e-01 7.645100867015200245e-05
3.250000000000000666e-01 8.350949721143539775e-05
3.375000000000000222e-01 9.270860130741420094e-05
3.499999999999999778e-01 1.042557552839536085e-04
3.625000000000000444e-01 1.196549680817091869e-04
3.750000000000000000e-01 1.415268612648170059e-04
3.875000000000000666e-01 1.650550840667191869e-04
4.000000000000000222e-01 1.889175982773669727e-04
4.124999999999999778e-01 2.141165691185499835e-04
4.250000000000000444e-01 2.447544803185499837e-04
4.375000000000000000e-01 2.719662911055239682e-04
4.500000000000000666e-01 2.969266869645160165e-04
4.625000000000000222e-01 3.196545424308759858e-04
4.749999999999999778e-01 3.345964800642999915e-04
4.875000000000000444e-01 3.434464006635799685e-04
5.000000000000000000e-01 3.431611411838819984e-04
5.125000000000000666e-01 3.281847751731040109e-04
5.250000000000000222e-01 2.959565940382559738e-04
5.374999999999999778e-01 2.519768080189059632e-04
5.500000000000000444e-01 2.057831596449900087e-04
5.625000000000001110e-01 1.665007972454039798e-04
5.749999999999999556e-01 1.378895417382273916e-04
5.875000000000000222e-01 1.176763219213182053e-04
6.000000000000000888e-01 1.028521863039952045e-04
6.124999999999999334e-01 9.193567268485938705e-05
6.250000000000000000e-01 8.421296686879619362e-05
6.375000000000000666e-01 7.878885053960618494e-05
6.500000000000001332e-01 7.478267274341940634e-05
6.624999999999999778e-01 7.167577182847758915e-05
6.750000000000000444e-01 6.903128215080979306e-05
6.875000000000001110e-01 6.655532797004780994e-05
6.999999999999999556e-01 6.410704025834341319e-05
7.125000000000000222e-01 6.171866109466039993e-05
7.250000000000000888e-01 5.949458368953040779e-05
7.374999999999999334e-01 5.757548424230339769e-05
7.500000000000000000e-01 5.614570297580659267e-05
7.625000000000000666e-01 5.542381293390640374e-05
7.750000000000001332e-01 5.564759327680240486e-05
7.874999999999999778e-01 5.706320888010038979e-05
8.000000000000000444e-01 5.991280736606640218e-05
8.125000000000001110e-01 6.442495777675060159e-05
8.249999999999999556e-01 7.078062493679078936e-05
8.375000000000000222e-01 7.909077833868720635e-05
8.500000000000000888e-01 8.938977974300819245e-05
8.625000000000000444e-01 1.015939349678393979e-04
8.750000000000000000e-01 1.157151460480746071e-04
8.875000000000000666e-01 1.335116813372273900e-04
9.000000000000001332e-01 1.571710456376356011e-04
9.124999999999999778e-01 1.805268921004200377e-04
9.250000000000000444e-01 2.032975330064640132e-04
9.375000000000001110e-01 2.295382444959000309e-04
9.499999999999999556e-01 2.538388744191260194e-04
9.625000000000000222e-01 2.770933751455540101e-04
9.750000000000000888e-01 2.976304712592880031e-04
9.875000000000000444e-01 3.151133082611520136e-04
1.000000000000000000e+00 3.213665192348720166e-04
1.012499999999999956e+00 3.086515205768819588e-04
1.025000000000000133e+00 2.774762356627080142e-04
1.037500000000000089e+00 2.340698406249900254e-04
1.050000000000000044e+00 1.882170276180159918e-04
1.062500000000000000e+00 1.492210767603440119e-04
1.074999999999999956e+00 1.211285348415366153e-04
1.087500000000000133e+00 1.019750610068396069e-04
1.100000000000000089e+00 8.846133324858280089e-05
1.112500000000000044e+00 7.909035711494481031e-05
1.125000000000000222e+00 7.300131939590460950e-05
1.137499999999999956e+00 6.904973282051579968e-05
1.149999999999999911e+00 6.640268087924539237e-05
1.162500000000000089e+00 6.442153358333640859e-05
1.175000000000000044e+00 6.269939101813759119e-05
1.187500000000000000e+00 6.098090045794121147e-05
1.200000000000000178e+00 5.921870801381180522e-05
1.212500000000000133e+00 5.747310795092039592e-05
1.224999999999999867e+00 5.583375167578041545e-05
1.237500000000000044e+00 5.444612916576581114e-05
1.250000000000000000e+00 5.350982942760380725e-05
1.262500000000000178e+00 5.325600529271099843e-05
1.275000000000000133e+00 5.393015876801759994e-05
1.287500000000000089e+00 5.578457981828060060e-05
1.300000000000000266e+00 5.907011283287880475e-05
1.312500000000000000e+00 6.401705571491080092e-05
1.324999999999999956e+00 7.081508043026400344e-05
1.337500000000000133e+00 7.961095265485219918e-05
1.350000000000000089e+00 9.045566964881640625e-05
1.362500000000000044e+00 1.033408633545960088e-04
1.375000000000000222e+00 1.186879581907761917e-04
1.387499999999999956e+00 1.406427496947357746e-04
1.399999999999999911e+00 1.650285066527408182e-04
1.412500000000000089e+00 1.888080588381840254e-04
1.425000000000000044e+00 2.145111350336459876e-04
1.437500000000000000e+00 2.427738807761859819e-04
1.450000000000000178e+00 2.675148585333840339e-04
1.462500000000000133e+00 2.915286604570639759e-04
1.474999999999999867e+00 3.100029355962099662e-04
1.487500000000000044e+00 3.237270516810179712e-04
1.500000000000000000e+00 3.280831463345439385e-04
1.512500000000000178e+00 3.149351926985659994e-04
1.525000000000000133e+00 2.836814652232519949e-04
1.537500000000000089e+00 2.403598159657340200e-04
1.550000000000000266e+00 1.946425466071920153e-04
1.562500000000000000e+00 1.557635427060640137e-04
1.574999999999999956e+00 1.276362513148873940e-04
1.587500000000000133e+00 1.081541742053034028e-04
1.600000000000000089e+00 9.412835224878080714e-05
1.612500000000000044e+00 8.412088029268558896e-05
1.625000000000000222e+00 7.737775114844579931e-05
1.637500000000000178e+00 7.283216984158619905e-05
1.649999999999999911e+00 6.963280038419700278e-05
1.662500000000000089e+00 6.719220123137779627e-05
1.675000000000000044e+00 6.508695081453540199e-05
1.687500000000000000e+00 6.304909994060220674e-05
1.700000000000000178e+00 6.098836899513800607e-05
1.712500000000000133e+00 5.896317738110919512e-05
1.725000000000000089e+00 5.706840806329680621e-05
1.737500000000000044e+00 5.544814890307400896e-05
1.750000000000000000e+00 5.429501636155780738e-05
1.762500000000000178e+00 5.383695108384300640e-05
1.775000000000000133e+00 5.431765010930699969e-05
1.787500000000000089e+00 5.598574665992619575e-05
1.800000000000000266e+00 5.909024061263280309e-05
1.812500000000000000e+00 6.385854482703260770e-05
1.824999999999999956e+00 7.047616224981320177e-05
1.837500000000000133e+00 7.907065469807479283e-05
1.850000000000000089e+00 8.969085201436279291e-05
1.862500000000000044e+00 1.022717050956414029e-04
1.875000000000000222e+00 1.169730125199415922e-04
1.887500000000000178e+00 1.370985595235515899e-04
1.899999999999999911e+00 1.612990622266386115e-04
1.912500000000000089e+00 1.850778240249100100e-04
1.925000000000000044e+00 2.087207795379240330e-04
1.937500000000000000e+00 2.364225015811140121e-04
1.950000000000000178e+00 2.608290239265520028e-04
1.962500000000000355e+00 2.844064036762879947e-04
1.975000000000000089e+00 3.037186546562679651e-04
1.987500000000000044e+00 3.191931811803840145e-04
2.000000000000000000e+00 3.245776372929620474e-04
2.012500000000000178e+00 3.116707010063339838e-04
2.024999999999999911e+00 2.804500518075559801e-04
2.037500000000000089e+00 2.370936493777400181e-04
2.050000000000000266e+00 1.913005533842020297e-04
2.062500000000000000e+00 1.523557893622099965e-04
2.075000000000000178e+00 1.242281910111140070e-04
2.087499999999999911e+00 1.048921257874013940e-04
2.100000000000000089e+00 9.110106276975100655e-05
2.112500000000000266e+00 8.139551514017979680e-05
2.125000000000000000e+00 7.497666720056879572e-05
2.137500000000000178e+00 7.072703593107739742e-05
2.149999999999999911e+00 6.780770716094939622e-05
2.162500000000000089e+00 6.559774936895720226e-05
2.175000000000000266e+00 6.368216942345859767e-05
2.187500000000000000e+00 6.180278257441798985e-05
2.200000000000000178e+00 5.988802196397639355e-05
2.212499999999999911e+00 5.800091459564600354e-05
2.225000000000000089e+00 5.623218623793339985e-05
2.237499999999999822e+00 5.472785010813760453e-05
2.250000000000000444e+00 5.368297705302700477e-05
2.262500000000000178e+00 5.332750062198000039e-05
2.274999999999999911e+00 5.390652518619440099e-05
2.287500000000000089e+00 5.566922424767880130e-05
2.299999999999999822e+00 5.886731838944819919e-05
2.312500000000000444e+00 6.372682224932000228e-05
2.325000000000000178e+00 7.043772173038079861e-05
2.337500000000000355e+00 7.913398440655879389e-05
2.350000000000000089e+00 8.986673107265580568e-05
2.362499999999999822e+00 1.025965050281910112e-04
2.375000000000000000e+00 1.175557953076538081e-04
2.387500000000000178e+00 1.385927938435072232e-04
2.400000000000000355e+00 1.629113062720174174e-04
2.412500000000000089e+00 1.866134914755140104e-04
2.425000000000000266e+00 2.113054508355960252e-04
2.437500000000000000e+00 2.393638243159739918e-04
2.449999999999999734e+00 2.639205614559280355e-04
2.462500000000000355e+00 2.877660329638699784e-04
2.475000000000000089e+00 3.066544552706019881e-04
2.487500000000000266e+00 3.212349824985140183e-04
2.500000000000000000e+00 3.261249979937400133e-04
2.512500000000000178e+00 3.131229303059759601e-04
2.525000000000000355e+00 2.818886930094020296e-04
2.537500000000000089e+00 2.385689378054499789e-04
2.550000000000000266e+00 1.928205228460260097e-04
2.562500000000000000e+00 1.539222481678059881e-04
2.575000000000000178e+00 1.258026988787369995e-04
2.587499999999999911e+00 1.064019292439457882e-04
2.600000000000000533e+00 9.249943696046379388e-05
2.612500000000000266e+00 8.265049654364198142e-05
2.625000000000000000e+00 7.607937639935040994e-05
2.637500000000000178e+00 7.169082547898661135e-05
2.649999999999999911e+00 6.864013256394639920e-05
2.662500000000000089e+00 6.632212987509539866e-05
2.675000000000000266e+00 6.431729757831879894e-05
2.687500000000000000e+00 6.236366542326439476e-05
2.700000000000000178e+00 6.037986708951019731e-05
2.712499999999999911e+00 5.842769009177619158e-05
2.725000000000000089e+00 5.659935240102640134e-05
2.737499999999999822e+00 5.504028955129600711e-05
2.750000000000000444e+00 5.394424208120340120e-05
2.762500000000000178e+00 5.354033612995100005e-05
2.774999999999999911e+00 5.407317247865980181e-05
2.787500000000000089e+00 5.579148310928539996e-05
2.799999999999999822e+00 5.894587719758881010e-05
2.812500000000000444e+00 6.376303452996660631e-05
2.825000000000000178e+00 7.043058356456300718e-05
2.837500000000000355e+00 7.907950257572859867e-05
2.850000000000000089e+00 8.975956607959799740e-05
2.862499999999999822e+00 1.024176132204173892e-04
2.875000000000000000e+00 1.172351901741394009e-04
2.887500000000000178e+00 1.378390952319572004e-04
2.900000000000000355e+00 1.621092392837449883e-04
2.912500000000000089e+00 1.858900587473059809e-04
2.925000000000000266e+00 2.099892214950039768e-04
2.937500000000000000e+00 2.378907583797840077e-04
2.949999999999999734e+00 2.623621482241540129e-04
2.962500000000000355e+00 2.860641998654959973e-04
2.975000000000000089e+00 3.051549104164060270e-04
2.987500000000000266e+00 3.201842453562539731e-04
3.000000000000000000e+00 3.253366421852680332e-04
3.012500000000000178e+00 3.123840039440340332e-04
3.025000000000000355e+00 2.811580275649199585e-04
3.037500000000000089e+00 2.378194457059299891e-04
3.050000000000000266e+00 1.920485805937640126e-04
3.062500000000000000e+00 1.531260797761099910e-04
3.075000000000000178e+00 1.250013465809163824e-04
3.087499999999999911e+00 1.056324760720455899e-04
3.100000000000000533e+00 9.178510720880340198e-05
3.112500000000000266e+00 8.200749535207381522e-05
3.125000000000000000e+00 7.551269582809100615e-05
3.137500000000000178e+00 7.119374523447979280e-05
3.149999999999999911e+00 6.820929700869900409e-05
3.162500000000000089e+00 6.594494776055139971e-05
3.175000000000000266e+00 6.398509442311840398e-05
3.187500000000000444e+00 6.206790241534279671e-05
3.200000000000000178e+00 6.011898948862600718e-05
3.212499999999999911e+00 5.819877134708639689e-05
3.225000000000000089e+00 5.640057963896880333e-05
3.237500000000000266e+00 5.486866521422160135e-05
3.250000000000000444e+00 5.379837091841919782e-05
3.262500000000000178e+00 5.341887918406039529e-05
3.275000000000000355e+00 5.397475101562640562e-05
3.287500000000000089e+00 5.571589125797619827e-05
3.299999999999999822e+00 5.889186796022099856e-05
3.312500000000000444e+00 6.373116538508819635e-05
3.325000000000000178e+00 7.041965511650699963e-05
3.337500000000000355e+00 7.909340276106860629e-05
3.350000000000000089e+00 8.979882132948759923e-05
3.362499999999999822e+00 1.024935065957783978e-04
3.375000000000000000e+00 1.173771029573469915e-04
3.387500000000000178e+00 1.381960478810725771e-04
3.400000000000000355e+00 1.624932475878552106e-04
3.412500000000000089e+00 1.862803700040219809e-04
3.425000000000000266e+00 2.106299978066840037e-04
3.437500000000000000e+00 2.386146926893679986e-04
3.450000000000000178e+00 2.631349291975300549e-04
3.462500000000000355e+00 2.869094388863680173e-04
3.475000000000000089e+00 3.059042157478020197e-04
3.487500000000000266e+00 3.206945225783700113e-04
3.500000000000000000e+00 3.257217715689879616e-04
3.512500000000000178e+00 3.127375291234219955e-04
3.525000000000000355e+00 2.815149404965020365e-04
3.537500000000000089e+00 2.381821538830619775e-04
3.550000000000000266e+00 1.924273837826080214e-04
3.562500000000000000e+00 1.535164166362360080e-04
3.575000000000000178e+00 1.253960284935049766e-04
3.587499999999999911e+00 1.060112888695700001e-04
3.600000000000000533e+00 9.213648046657479701e-05
3.612500000000000266e+00 8.232345969446900485e-05
3.625000000000000000e+00 7.579094998409561113e-05
3.637500000000000178e+00 7.143736361033098631e-05
3.649999999999999911e+00 6.842056569883819502e-05
3.662500000000000533e+00 6.612921209778299778e-05
3.675000000000000266e+00 6.414780089723001299e-05
3.687500000000000444e+00 6.221197769411779494e-05
3.700000000000000178e+00 6.024652950853859757e-05
3.712499999999999911e+00 5.830998873256539885e-05
3.725000000000000089e+00 5.649739974110299615e-05
3.737500000000000266e+00 5.495182822275261050e-05
3.750000000000000444e+00 5.386895039944179688e-05
3.762500000000000178e+00 5.347753786702759914e-05
3.775000000000000355e+00 5.402177408176760110e-05
3.787500000000000089e+00 5.575219404137640229e-05
3.799999999999999822e+00 5.891696418198620784e-05
3.812500000000000444e+00 6.374622216271280976e-05
3.825000000000000178e+00 7.042342936585898835e-05
3.837500000000000355e+00 7.908604776270779170e-05
3.850000000000000089e+00 8.977795273995580784e-05
3.862500000000000266e+00 1.024551164662493991e-04
3.875000000000000000e+00 1.173037224441985787e-04
3.887500000000000178e+00 1.380160385875706130e-04
3.900000000000000355e+00 1.623008321741366083e-04
3.912500000000000089e+00 1.860903446157720104e-04
3.925000000000000711e+00 2.103066357848579768e-04
3.937500000000000000e+00 2.382469678270179728e-04
3.950000000000000178e+00 2.627457259559080101e-04
3.962499999999999911e+00 2.864753577115040375e-04
3.975000000000000089e+00 3.055246663390100083e-04
3.987500000000000711e+00 3.204293421402339549e-04


==> data_fig_5d_homhbfem.txt <==
0.000000000000000000e+00 2.911740240841975821e-04
1.250000000000000069e-02 2.815380204391249074e-04
2.500000000000000139e-02 2.491591516267454383e-04
3.750000000000000555e-02 2.044998929995240668e-04
5.000000000000000278e-02 1.608805724023329344e-04
6.250000000000000000e-02 1.255013650422707745e-04
7.500000000000001110e-02 9.888005695435651615e-05
8.749999999999999445e-02 7.869555031435950280e-05
1.000000000000000056e-01 6.266217149587693827e-05
1.125000000000000167e-01 4.939885650293783211e-05
1.250000000000000000e-01 3.826945990702276617e-05
1.375000000000000111e-01 2.902333168730432441e-05
1.500000000000000222e-01 2.153511760750519236e-05
1.625000000000000333e-01 1.567279421815249567e-05
1.749999999999999889e-01 1.125479590642517876e-05
1.875000000000000000e-01 8.057103280569717269e-06
2.000000000000000111e-01 5.842368569101278010e-06
2.125000000000000222e-01 4.392224680840790964e-06
2.250000000000000333e-01 3.531893296506140562e-06
2.374999999999999889e-01 3.143308541691381751e-06
2.500000000000000000e-01 3.168005140398245672e-06
2.625000000000000111e-01 3.604016280995588451e-06
2.750000000000000222e-01 4.501087670869123082e-06
2.874999999999999778e-01 5.957655313138547211e-06
3.000000000000000444e-01 8.123366247651869011e-06
3.125000000000000000e-01 1.121365597671387711e-05
3.250000000000000666e-01 1.554450276065514510e-05
3.375000000000000222e-01 2.158057604212995414e-05
3.499999999999999778e-01 2.993972433270514265e-05
3.625000000000000444e-01 4.124329546614399452e-05
3.750000000000000000e-01 5.579690088614749324e-05
3.875000000000000666e-01 7.337993247376269111e-05
4.000000000000000222e-01 9.346731320151065701e-05
4.124999999999999778e-01 1.156761151536097600e-04
4.250000000000000444e-01 1.399126395904227093e-04
4.375000000000000000e-01 1.661770726561530038e-04
4.500000000000000666e-01 1.943775470123153260e-04
4.625000000000000222e-01 2.241029014028236702e-04
4.749999999999999778e-01 2.537718145759778709e-04
4.875000000000000444e-01 2.789363029515465808e-04
5.000000000000000000e-01 2.911740240841975279e-04
5.125000000000000666e-01 2.815380204391249074e-04
5.250000000000000222e-01 2.491591516267453298e-04
5.374999999999999778e-01 2.044998929995240939e-04
5.500000000000000444e-01 1.608805724023330158e-04
5.625000000000001110e-01 1.255013650422707474e-04
5.749999999999999556e-01 9.888005695435665167e-05
5.875000000000000222e-01 7.869555031435950280e-05
6.000000000000000888e-01 6.266217149587696537e-05
6.124999999999999334e-01 4.939885650293789987e-05
6.250000000000000000e-01 3.826945990702276617e-05
6.375000000000000666e-01 2.902333168730429730e-05
6.500000000000001332e-01 2.153511760750519575e-05
6.624999999999999778e-01 1.567279421815253633e-05
6.750000000000000444e-01 1.125479590642518553e-05
6.875000000000001110e-01 8.057103280569702023e-06
6.999999999999999556e-01 5.842368569101282245e-06
7.125000000000000222e-01 4.392224680840798588e-06
7.250000000000000888e-01 3.531893296506144374e-06
7.374999999999999334e-01 3.143308541691383446e-06
7.500000000000000000e-01 3.168005140398243554e-06
7.625000000000000666e-01 3.604016280995589298e-06
7.750000000000001332e-01 4.501087670869120541e-06
7.874999999999999778e-01 5.957655313138537047e-06
8.000000000000000444e-01 8.123366247651867317e-06
8.125000000000001110e-01 1.121365597671389235e-05
8.249999999999999556e-01 1.554450276065514171e-05
8.375000000000000222e-01 2.158057604212991349e-05
8.500000000000000888e-01 2.993972433270513587e-05
8.625000000000000444e-01 4.124329546614404873e-05
8.750000000000000000e-01 5.579690088614747969e-05
8.875000000000000666e-01 7.337993247376259625e-05
9.000000000000001332e-01 9.346731320151060280e-05
9.124999999999999778e-01 1.156761151536096516e-04
9.250000000000000444e-01 1.399126395904225196e-04
9.375000000000001110e-01 1.661770726561530580e-04
9.499999999999999556e-01 1.943775470123150820e-04
9.625000000000000222e-01 2.241029014028235076e-04
9.750000000000000888e-01 2.537718145759779251e-04
9.875000000000000444e-01 2.789363029515466892e-04
1.000000000000000000e+00 2.911740240841975821e-04
1.012499999999999956e+00 2.815380204391249074e-04
1.025000000000000133e+00 2.491591516267454383e-04
1.037500000000000089e+00 2.044998929995240668e-04
1.050000000000000044e+00 1.608805724023329344e-04
1.062500000000000000e+00 1.255013650422707745e-04
1.074999999999999956e+00 9.888005695435651615e-05
1.087500000000000133e+00 7.869555031435950280e-05
1.100000000000000089e+00 6.266217149587693827e-05
1.112500000000000044e+00 4.939885650293783211e-05
1.125000000000000222e+00 3.826945990702276617e-05
1.137499999999999956e+00 2.902333168730432441e-05
1.149999999999999911e+00 2.153511760750519236e-05
1.162500000000000089e+00 1.567279421815249567e-05
1.175000000000000044e+00 1.125479590642517876e-05
1.187500000000000000e+00 8.057103280569717269e-06
1.200000000000000178e+00 5.842368569101278010e-06
1.212500000000000133e+00 4.392224680840790964e-06
1.224999999999999867e+00 3.531893296506140562e-06
1.237500000000000044e+00 3.143308541691381751e-06
1.250000000000000000e+00 3.168005140398245672e-06
1.262500000000000178e+00 3.604016280995588451e-06
1.275000000000000133e+00 4.501087670869123082e-06
1.287500000000000089e+00 5.957655313138547211e-06
1.300000000000000266e+00 8.123366247651869011e-06
1.312500000000000000e+00 1.121365597671387711e-05
1.324999999999999956e+00 1.554450276065514510e-05
1.337500000000000133e+00 2.158057604212995414e-05
1.350000000000000089e+00 2.993972433270514265e-05
1.362500000000000044e+00 4.124329546614399452e-05
1.375000000000000222e+00 5.579690088614749324e-05
1.387499999999999956e+00 7.337993247376269111e-05
1.399999999999999911e+00 9.346731320151065701e-05
1.412500000000000089e+00 1.156761151536097600e-04
1.425000000000000044e+00 1.399126395904227093e-04
1.437500000000000000e+00 1.661770726561530038e-04
1.450000000000000178e+00 1.943775470123153260e-04
1.462500000000000133e+00 2.241029014028236702e-04
1.474999999999999867e+00 2.537718145759778709e-04
1.487500000000000044e+00 2.789363029515465808e-04
1.500000000000000000e+00 2.911740240841975279e-04
1.512500000000000178e+00 2.815380204391249074e-04
1.525000000000000133e+00 2.491591516267453298e-04
1.537500000000000089e+00 2.044998929995240939e-04
1.550000000000000266e+00 1.608805724023330158e-04
1.562500000000000000e+00 1.255013650422707474e-04
1.574999999999999956e+00 9.888005695435665167e-05
1.587500000000000133e+00 7.869555031435950280e-05
1.600000000000000089e+00 6.266217149587696537e-05
1.612500000000000044e+00 4.939885650293789987e-05
1.625000000000000222e+00 3.826945990702276617e-05
1.637500000000000178e+00 2.902333168730429730e-05
1.649999999999999911e+00 2.153511760750519575e-05
1.662500000000000089e+00 1.567279421815253633e-05
1.675000000000000044e+00 1.125479590642518553e-05
1.687500000000000000e+00 8.057103280569702023e-06
1.700000000000000178e+00 5.842368569101282245e-06
1.712500000000000133e+00 4.392224680840798588e-06
1.725000000000000089e+00 3.531893296506144374e-06
1.737500000000000044e+00 3.143308541691383446e-06
1.750000000000000000e+00 3.168005140398243554e-06
1.762500000000000178e+00 3.604016280995589298e-06
1.775000000000000133e+00 4.501087670869120541e-06
1.787500000000000089e+00 5.957655313138537047e-06
1.800000000000000266e+00 8.123366247651867317e-06
1.812500000000000000e+00 1.121365597671389235e-05
1.824999999999999956e+00 1.554450276065514171e-05
1.837500000000000133e+00 2.158057604212991349e-05
1.850000000000000089e+00 2.993972433270513587e-05
1.862500000000000044e+00 4.124329546614404873e-05
1.875000000000000222e+00 5.579690088614747969e-05
1.887500000000000178e+00 7.337993247376259625e-05
1.899999999999999911e+00 9.346731320151060280e-05
1.912500000000000089e+00 1.156761151536096516e-04
1.925000000000000044e+00 1.399126395904225196e-04
1.937500000000000000e+00 1.661770726561530580e-04
1.950000000000000178e+00 1.943775470123150820e-04
1.962500000000000355e+00 2.241029014028235076e-04
1.975000000000000089e+00 2.537718145759779251e-04
1.987500000000000044e+00 2.789363029515466892e-04
2.000000000000000000e+00 2.911740240841975821e-04
2.012500000000000178e+00 2.815380204391249074e-04
2.024999999999999911e+00 2.491591516267454383e-04
2.037500000000000089e+00 2.044998929995240668e-04
2.050000000000000266e+00 1.608805724023329344e-04
2.062500000000000000e+00 1.255013650422707745e-04
2.075000000000000178e+00 9.888005695435651615e-05
2.087499999999999911e+00 7.869555031435950280e-05
2.100000000000000089e+00 6.266217149587693827e-05
2.112500000000000266e+00 4.939885650293783211e-05
2.125000000000000000e+00 3.826945990702276617e-05
2.137500000000000178e+00 2.902333168730432441e-05
2.149999999999999911e+00 2.153511760750519236e-05
2.162500000000000089e+00 1.567279421815249567e-05
2.175000000000000266e+00 1.125479590642517876e-05
2.187500000000000000e+00 8.057103280569717269e-06
2.200000000000000178e+00 5.842368569101278010e-06
2.212499999999999911e+00 4.392224680840790964e-06
2.225000000000000089e+00 3.531893296506140562e-06
2.237499999999999822e+00 3.143308541691381751e-06
2.250000000000000444e+00 3.168005140398245672e-06
2.262500000000000178e+00 3.604016280995588451e-06
2.274999999999999911e+00 4.501087670869123082e-06
2.287500000000000089e+00 5.957655313138547211e-06
2.299999999999999822e+00 8.123366247651869011e-06
2.312500000000000444e+00 1.121365597671387711e-05
2.325000000000000178e+00 1.554450276065514510e-05
2.337500000000000355e+00 2.158057604212995414e-05
2.350000000000000089e+00 2.993972433270514265e-05
2.362499999999999822e+00 4.124329546614399452e-05
2.375000000000000000e+00 5.579690088614749324e-05
2.387500000000000178e+00 7.337993247376269111e-05
2.400000000000000355e+00 9.346731320151065701e-05
2.412500000000000089e+00 1.156761151536097600e-04
2.425000000000000266e+00 1.399126395904227093e-04
2.437500000000000000e+00 1.661770726561530038e-04
2.449999999999999734e+00 1.943775470123153260e-04
2.462500000000000355e+00 2.241029014028236702e-04
2.475000000000000089e+00 2.537718145759778709e-04
2.487500000000000266e+00 2.789363029515465808e-04
2.500000000000000000e+00 2.911740240841975279e-04
2.512500000000000178e+00 2.815380204391249074e-04
2.525000000000000355e+00 2.491591516267453298e-04
2.537500000000000089e+00 2.044998929995240939e-04
2.550000000000000266e+00 1.608805724023330158e-04
2.562500000000000000e+00 1.255013650422707474e-04
2.575000000000000178e+00 9.888005695435665167e-05
2.587499999999999911e+00 7.869555031435950280e-05
2.600000000000000533e+00 6.266217149587696537e-05
2.612500000000000266e+00 4.939885650293789987e-05
2.625000000000000000e+00 3.826945990702276617e-05
2.637500000000000178e+00 2.902333168730429730e-05
2.649999999999999911e+00 2.153511760750519575e-05
2.662500000000000089e+00 1.567279421815253633e-05
2.675000000000000266e+00 1.125479590642518553e-05
2.687500000000000000e+00 8.057103280569702023e-06
2.700000000000000178e+00 5.842368569101282245e-06
2.712499999999999911e+00 4.392224680840798588e-06
2.725000000000000089e+00 3.531893296506144374e-06
2.737499999999999822e+00 3.143308541691383446e-06
2.750000000000000444e+00 3.168005140398243554e-06
2.762500000000000178e+00 3.604016280995589298e-06
2.774999999999999911e+00 4.501087670869120541e-06
2.787500000000000089e+00 5.957655313138537047e-06
2.799999999999999822e+00 8.123366247651867317e-06
2.812500000000000444e+00 1.121365597671389235e-05
2.825000000000000178e+00 1.554450276065514171e-05
2.837500000000000355e+00 2.158057604212991349e-05
2.850000000000000089e+00 2.993972433270513587e-05
2.862499999999999822e+00 4.124329546614404873e-05
2.875000000000000000e+00 5.579690088614747969e-05
2.887500000000000178e+00 7.337993247376259625e-05
2.900000000000000355e+00 9.346731320151060280e-05
2.912500000000000089e+00 1.156761151536096516e-04
2.925000000000000266e+00 1.399126395904225196e-04
2.937500000000000000e+00 1.661770726561530580e-04
2.949999999999999734e+00 1.943775470123150820e-04
2.962500000000000355e+00 2.241029014028235076e-04
2.975000000000000089e+00 2.537718145759779251e-04
2.987500000000000266e+00 2.789363029515466892e-04
3.000000000000000000e+00 2.911740240841975821e-04
3.012500000000000178e+00 2.815380204391249074e-04
3.025000000000000355e+00 2.491591516267454383e-04
3.037500000000000089e+00 2.044998929995240668e-04
3.050000000000000266e+00 1.608805724023329344e-04
3.062500000000000000e+00 1.255013650422707745e-04
3.075000000000000178e+00 9.888005695435651615e-05
3.087499999999999911e+00 7.869555031435950280e-05
3.100000000000000533e+00 6.266217149587693827e-05
3.112500000000000266e+00 4.939885650293783211e-05
3.125000000000000000e+00 3.826945990702276617e-05
3.137500000000000178e+00 2.902333168730432441e-05
3.149999999999999911e+00 2.153511760750519236e-05
3.162500000000000089e+00 1.567279421815249567e-05
3.175000000000000266e+00 1.125479590642517876e-05
3.187500000000000444e+00 8.057103280569717269e-06
3.200000000000000178e+00 5.842368569101278010e-06
3.212499999999999911e+00 4.392224680840790964e-06
3.225000000000000089e+00 3.531893296506140562e-06
3.237500000000000266e+00 3.143308541691381751e-06
3.250000000000000444e+00 3.168005140398245672e-06
3.262500000000000178e+00 3.604016280995588451e-06
3.275000000000000355e+00 4.501087670869123082e-06
3.287500000000000089e+00 5.957655313138547211e-06
3.299999999999999822e+00 8.123366247651869011e-06
3.312500000000000444e+00 1.121365597671387711e-05
3.325000000000000178e+00 1.554450276065514510e-05
3.337500000000000355e+00 2.158057604212995414e-05
3.350000000000000089e+00 2.993972433270514265e-05
3.362499999999999822e+00 4.124329546614399452e-05
3.375000000000000000e+00 5.579690088614749324e-05
3.387500000000000178e+00 7.337993247376269111e-05
3.400000000000000355e+00 9.346731320151065701e-05
3.412500000000000089e+00 1.156761151536097600e-04
3.425000000000000266e+00 1.399126395904227093e-04
3.437500000000000000e+00 1.661770726561530038e-04
3.450000000000000178e+00 1.943775470123153260e-04
3.462500000000000355e+00 2.241029014028236702e-04
3.475000000000000089e+00 2.537718145759778709e-04
3.487500000000000266e+00 2.789363029515465808e-04
3.500000000000000000e+00 2.911740240841975279e-04
3.512500000000000178e+00 2.815380204391249074e-04
3.525000000000000355e+00 2.491591516267453298e-04
3.537500000000000089e+00 2.044998929995240939e-04
3.550000000000000266e+00 1.608805724023330158e-04
3.562500000000000000e+00 1.255013650422707474e-04
3.575000000000000178e+00 9.888005695435665167e-05
3.587499999999999911e+00 7.869555031435950280e-05
3.600000000000000533e+00 6.266217149587696537e-05
3.612500000000000266e+00 4.939885650293789987e-05
3.625000000000000000e+00 3.826945990702276617e-05
3.637500000000000178e+00 2.902333168730429730e-05
3.649999999999999911e+00 2.153511760750519575e-05
3.662500000000000533e+00 1.567279421815253633e-05
3.675000000000000266e+00 1.125479590642518553e-05
3.687500000000000444e+00 8.057103280569702023e-06
3.700000000000000178e+00 5.842368569101282245e-06
3.712499999999999911e+00 4.392224680840798588e-06
3.725000000000000089e+00 3.531893296506144374e-06
3.737500000000000266e+00 3.143308541691383446e-06
3.750000000000000444e+00 3.168005140398243554e-06
3.762500000000000178e+00 3.604016280995589298e-06
3.775000000000000355e+00 4.501087670869120541e-06
3.787500000000000089e+00 5.957655313138537047e-06
3.799999999999999822e+00 8.123366247651867317e-06
3.812500000000000444e+00 1.121365597671389235e-05
3.825000000000000178e+00 1.554450276065514171e-05
3.837500000000000355e+00 2.158057604212991349e-05
3.850000000000000089e+00 2.993972433270513587e-05
3.862500000000000266e+00 4.124329546614404873e-05
3.875000000000000000e+00 5.579690088614747969e-05
3.887500000000000178e+00 7.337993247376259625e-05
3.900000000000000355e+00 9.346731320151060280e-05
3.912500000000000089e+00 1.156761151536096516e-04
3.925000000000000711e+00 1.399126395904225196e-04
3.937500000000000000e+00 1.661770726561530580e-04
3.950000000000000178e+00 1.943775470123150820e-04
3.962499999999999911e+00 2.241029014028235076e-04
3.975000000000000089e+00 2.537718145759779251e-04
3.987500000000000711e+00 2.789363029515466892e-04


==> data_fig_6a_cst.txt <==
0.000000000000000000e+00 2.987873212808019410e-04
2.500000000000000139e-02 2.883560954123759999e-04
5.000000000000000278e-02 2.586871525118919620e-04
7.500000000000001110e-02 2.165353989117899797e-04
1.000000000000000056e-01 1.722872211959580063e-04
1.250000000000000000e-01 1.352140448295960189e-04
1.500000000000000222e-01 1.088502679350453965e-04
1.749999999999999889e-01 9.113382403959221438e-05
2.000000000000000111e-01 7.871822496585360450e-05
2.250000000000000333e-01 6.965758440513519279e-05
2.500000000000000000e-01 6.294507161703100529e-05
2.750000000000000222e-01 5.786792983872760085e-05
3.000000000000000444e-01 5.395944950610240059e-05
3.250000000000000666e-01 5.083051714622719450e-05
3.499999999999999778e-01 4.817819955136380103e-05
3.750000000000000000e-01 4.580248979967340111e-05
4.000000000000000222e-01 4.360800695372559979e-05
4.250000000000000444e-01 4.157301773678040435e-05
4.500000000000000666e-01 3.975157969541500167e-05
4.749999999999999778e-01 3.824440090653340272e-05
5.000000000000000000e-01 3.718641905242820090e-05
5.250000000000000222e-01 3.673249939498939839e-05
5.500000000000000444e-01 3.705542683274800302e-05
5.749999999999999556e-01 3.834739390736700143e-05
6.000000000000000888e-01 4.081577966955640284e-05
6.250000000000000000e-01 4.468529722787279709e-05
6.500000000000001332e-01 5.017912102190560643e-05
6.750000000000000444e-01 5.753370477141920241e-05
6.999999999999999556e-01 6.717045501250119692e-05
7.250000000000000888e-01 8.078376770844420860e-05
7.500000000000000000e-01 9.757338538122578781e-05
7.750000000000001332e-01 1.158186059229745905e-04
8.000000000000000444e-01 1.359290978737727994e-04
8.249999999999999556e-01 1.607255315967004059e-04
8.500000000000000888e-01 1.857115736380010032e-04
8.750000000000000000e-01 2.114439088547619995e-04
9.000000000000001332e-01 2.377951506837979953e-04
9.250000000000000444e-01 2.632370735857380217e-04
9.499999999999999556e-01 2.903312176031199940e-04
9.750000000000000888e-01 3.146013014018179650e-04
1.000000000000000000e+00 3.227153133833380000e-04
1.025000000000000133e+00 3.100649188682300171e-04
1.050000000000000044e+00 2.784628330425460143e-04
1.074999999999999956e+00 2.346439957197679865e-04
1.100000000000000089e+00 1.885951413514239800e-04
1.125000000000000222e+00 1.492619387214040008e-04
1.149999999999999911e+00 1.201330504192716053e-04
1.175000000000000044e+00 9.926540531873638421e-05
1.200000000000000178e+00 8.353531650476599157e-05
1.224999999999999867e+00 7.134685176148698911e-05
1.250000000000000000e+00 6.204950878239600331e-05
1.275000000000000133e+00 5.503212324771520632e-05
1.300000000000000266e+00 4.962108187127379659e-05
1.324999999999999956e+00 4.531721697583119580e-05
1.350000000000000089e+00 4.176099272231999731e-05
1.375000000000000222e+00 3.869921873617919721e-05
1.399999999999999911e+00 3.598542193665599926e-05
1.425000000000000044e+00 3.356492322552699864e-05
1.450000000000000178e+00 3.146011540323920443e-05
1.474999999999999867e+00 2.974481332480139636e-05
1.500000000000000000e+00 2.852990444800220085e-05
1.525000000000000133e+00 2.795281849063560188e-05
1.550000000000000266e+00 2.817166355993839947e-05
1.574999999999999956e+00 2.936300793983440116e-05
1.600000000000000089e+00 3.171750511101479724e-05
1.625000000000000222e+00 3.543448239264939878e-05
1.649999999999999911e+00 4.070098203750299992e-05
1.675000000000000044e+00 4.768399420594079735e-05
1.700000000000000178e+00 5.652881430520980798e-05
1.725000000000000089e+00 6.746521210584879998e-05
1.750000000000000000e+00 8.192990935845399694e-05
1.775000000000000133e+00 1.003612575439199843e-04
1.800000000000000266e+00 1.199488259776372091e-04
1.824999999999999956e+00 1.413167539464752116e-04
1.850000000000000089e+00 1.665980524762591844e-04
1.875000000000000222e+00 1.917172949586640142e-04
1.899999999999999911e+00 2.189254226923580257e-04
1.925000000000000044e+00 2.470393893353000064e-04
1.950000000000000178e+00 2.789400604365480010e-04
1.975000000000000089e+00 3.052194872389960229e-04
2.000000000000000000e+00 3.142881318041600039e-04
2.024999999999999911e+00 3.022833558846699654e-04
2.050000000000000266e+00 2.711325797551940395e-04
2.075000000000000178e+00 2.276476344374180039e-04
2.100000000000000089e+00 1.818670430625980012e-04
2.125000000000000000e+00 1.428384526274459982e-04
2.149999999999999911e+00 1.141279087078599899e-04
2.175000000000000266e+00 9.389823725756201388e-05
2.200000000000000178e+00 7.893819935540861412e-05
2.225000000000000089e+00 6.753962724439060137e-05
2.250000000000000444e+00 5.897190603226100489e-05
2.274999999999999911e+00 5.257340843983700522e-05
2.299999999999999822e+00 4.767718783124960224e-05
2.325000000000000178e+00 4.381589662962800675e-05
2.350000000000000089e+00 4.063702639814340028e-05
2.375000000000000000e+00 3.789735957851199204e-05
2.400000000000000355e+00 3.545722287489919632e-05
2.425000000000000266e+00 3.327223272752460512e-05
2.449999999999999734e+00 3.137002933157200148e-05
2.475000000000000089e+00 2.983070799922039841e-05
2.500000000000000000e+00 2.877003486985959784e-05
2.525000000000000355e+00 2.833036811334459725e-05
2.550000000000000266e+00 2.867394221980339801e-05
2.575000000000000178e+00 2.998143989814279736e-05
2.600000000000000533e+00 3.244871425134640005e-05
2.625000000000000000e+00 3.627856160146779784e-05
2.649999999999999911e+00 4.166566033896199967e-05
2.675000000000000266e+00 4.878373257180220103e-05
2.700000000000000178e+00 5.779714965312799995e-05
2.725000000000000089e+00 6.904146099816439784e-05
2.750000000000000444e+00 8.438223538296819566e-05
2.774999999999999911e+00 1.029728543424263966e-04
2.799999999999999822e+00 1.226188708085406028e-04
2.825000000000000178e+00 1.449510693214599918e-04
2.850000000000000089e+00 1.705037669011145974e-04
2.875000000000000000e+00 1.958985464293019939e-04
2.900000000000000355e+00 2.231656718080920077e-04
2.925000000000000266e+00 2.506456327588880073e-04
2.949999999999999734e+00 2.813421803576900094e-04
2.975000000000000089e+00 3.072445462058260397e-04
3.000000000000000000e+00 3.161458058992679360e-04
3.025000000000000355e+00 3.040511640971799699e-04
3.050000000000000266e+00 2.728328200537259675e-04
3.075000000000000178e+00 2.293122039742340038e-04
3.100000000000000533e+00 1.834933777026660317e-04
3.125000000000000000e+00 1.444117657783099823e-04
3.149999999999999911e+00 1.156037770667324096e-04
3.175000000000000266e+00 9.521273113783078898e-05
3.200000000000000178e+00 8.005176870752419899e-05
3.225000000000000089e+00 6.845080512247439693e-05
3.250000000000000444e+00 5.969931626143819292e-05
3.275000000000000355e+00 5.314639070338259268e-05
3.299999999999999822e+00 4.812063227655799427e-05
3.325000000000000178e+00 4.414811676464000143e-05
3.350000000000000089e+00 4.087374284467420739e-05
3.375000000000000000e+00 3.805274912575640309e-05
3.400000000000000355e+00 3.554268686488839781e-05
3.425000000000000266e+00 3.329756862536400173e-05
3.450000000000000178e+00 3.134341306940599932e-05
3.475000000000000089e+00 2.975890492971260056e-05
3.500000000000000000e+00 2.865859905475779770e-05
3.525000000000000355e+00 2.818380114833300145e-05
3.550000000000000266e+00 2.849600929055499888e-05
3.575000000000000178e+00 2.977426326057179957e-05
3.600000000000000533e+00 3.221398952205299898e-05
3.625000000000000000e+00 3.601569952149259713e-05
3.649999999999999911e+00 4.137351269799720104e-05
3.675000000000000266e+00 4.845698593819619570e-05
3.700000000000000178e+00 5.742679029442200134e-05
3.725000000000000089e+00 6.858121761750000163e-05
3.750000000000000444e+00 8.369067679675919983e-05
3.775000000000000355e+00 1.022495360845984008e-04
3.799999999999999822e+00 1.218628435590427879e-04
3.825000000000000178e+00 1.439115679806525939e-04
3.850000000000000089e+00 1.694009897210912129e-04
3.875000000000000000e+00 1.946876127939360115e-04
3.900000000000000355e+00 2.219292190385479830e-04
3.925000000000000711e+00 2.495798377761620189e-04
3.950000000000000178e+00 2.806362805739819771e-04
3.975000000000000089e+00 3.066602621154859406e-04
4.000000000000000000e+00 3.156005054311839669e-04
4.025000000000000355e+00 3.035392317314159795e-04
4.049999999999999822e+00 2.723314341471479790e-04
4.075000000000000178e+00 2.288261192328740158e-04
4.100000000000000533e+00 1.830125737123080231e-04
4.125000000000000000e+00 1.439472523410620093e-04
4.150000000000000355e+00 1.151642509435169942e-04
4.174999999999999822e+00 9.481935043069360616e-05
4.200000000000000178e+00 7.971564072176640580e-05
4.225000000000000533e+00 6.817267801869619759e-05
4.250000000000000000e+00 5.947391872329940683e-05
4.275000000000000355e+00 5.296559156511279821e-05
4.299999999999999822e+00 4.797719418693719221e-05
4.325000000000000178e+00 4.403709972923540732e-05
4.350000000000000533e+00 4.079025617592420413e-05
4.375000000000000000e+00 3.799325444657459605e-05
4.400000000000000355e+00 3.550337638195719912e-05
4.424999999999999822e+00 3.327627044163760154e-05
4.450000000000000178e+00 3.133697891564160104e-05
4.474999999999999645e+00 2.976620225215800028e-05
4.500000000000000888e+00 2.867763172797840022e-05
4.525000000000000355e+00 2.821327629035019974e-05
4.549999999999999822e+00 2.853510290384680406e-05
4.575000000000000178e+00 2.982194056643759910e-05
4.599999999999999645e+00 3.227033906428680054e-05
4.625000000000000888e+00 3.608007921440720318e-05
4.650000000000000355e+00 4.144720260637220206e-05
4.675000000000000711e+00 4.854041176423039825e-05
4.700000000000000178e+00 5.752353409292580141e-05
4.724999999999999645e+00 6.870284596701000616e-05
4.750000000000000000e+00 8.387850705068461432e-05
4.775000000000000355e+00 1.024477990535340095e-04
4.800000000000000711e+00 1.220679020883069890e-04
4.825000000000000178e+00 1.442049724159865905e-04
4.850000000000000533e+00 1.697145742017851949e-04
4.875000000000000000e+00 1.950385001441219983e-04
4.899999999999999467e+00 2.222888039315200250e-04
4.925000000000000711e+00 2.498947534628940354e-04
4.950000000000000178e+00 2.808361024088660207e-04
4.975000000000000533e+00 3.068331111958860031e-04
5.000000000000000000e+00 3.157536081047979592e-04
5.025000000000000355e+00 3.036918714588220190e-04
5.050000000000000711e+00 2.724732375817399987e-04
5.075000000000000178e+00 2.289695328311939712e-04
5.100000000000000533e+00 1.831501494448159581e-04
5.125000000000000000e+00 1.440823975934519977e-04
5.150000000000000355e+00 1.152908046638953862e-04
5.174999999999999822e+00 9.493295301495900034e-05
5.200000000000001066e+00 7.981239492624181571e-05
5.225000000000000533e+00 6.825270424548320145e-05
5.250000000000000000e+00 5.953875716828621112e-05
5.275000000000000355e+00 5.301761404515299236e-05
5.299999999999999822e+00 4.801844407449179882e-05
5.325000000000000178e+00 4.406907208113079911e-05
5.350000000000000533e+00 4.081424525912180125e-05
5.375000000000000000e+00 3.801039305391519751e-05
5.400000000000000355e+00 3.551462796011640034e-05
5.424999999999999822e+00 3.328240276884180158e-05
5.450000000000000178e+00 3.133867483619579854e-05
5.474999999999999645e+00 2.976400147145040459e-05
5.500000000000000888e+00 2.867202733828859762e-05
5.525000000000000355e+00 2.820463597451259847e-05
5.549999999999999822e+00 2.852369474876959992e-05
5.575000000000000178e+00 2.980804873170740015e-05
5.599999999999999645e+00 3.225394352755180181e-05
5.625000000000000888e+00 3.606141855916939907e-05
5.650000000000000355e+00 4.142579452355019999e-05
5.675000000000000711e+00 4.851632129207640039e-05
5.700000000000000178e+00 5.749544147176999985e-05
5.724999999999999645e+00 6.866770097478280181e-05
5.750000000000000000e+00 8.382405390642458755e-05
5.775000000000000355e+00 1.023903621246151932e-04
5.800000000000000711e+00 1.220079928712010126e-04
5.825000000000000178e+00 1.441185113827801885e-04
5.850000000000000533e+00 1.696224664497116160e-04
5.875000000000000000e+00 1.949330472772799899e-04
5.899999999999999467e+00 2.221815006567960291e-04
5.925000000000000711e+00 2.497981549056540280e-04
5.950000000000000178e+00 2.807768599282699728e-04
5.975000000000000533e+00 3.067787820346059733e-04
6.000000000000000000e+00 3.157084037467899548e-04
6.025000000000000355e+00 3.036434094313060039e-04
6.050000000000000711e+00 2.724312243582080180e-04
6.075000000000000178e+00 2.289250703710000100e-04
6.100000000000000533e+00 1.831093250816359381e-04
6.125000000000000000e+00 1.440417573326120129e-04
6.150000000000000355e+00 1.152532323162163970e-04
6.174999999999999822e+00 9.489922984549139509e-05
6.200000000000001066e+00 7.978367849309821733e-05
6.225000000000000533e+00 6.822894828782479523e-05
6.250000000000000000e+00 5.951947441145740157e-05
6.275000000000000355e+00 5.300200204743819258e-05
6.299999999999999822e+00 4.800614290381439981e-05
6.325000000000000178e+00 4.405922909922860119e-05
6.350000000000000533e+00 4.080704447813699798e-05
6.375000000000000888e+00 3.800486017026759832e-05
6.400000000000000355e+00 3.551117109473540432e-05
6.424999999999999822e+00 3.328016838552939671e-05
6.450000000000000178e+00 3.133801007583340067e-05
6.475000000000000533e+00 2.976436421696479996e-05
6.500000000000000888e+00 2.867348924937079488e-05
6.525000000000000355e+00 2.820707926631120294e-05
6.550000000000000711e+00 2.852684456960339872e-05
6.575000000000000178e+00 2.981223907720260009e-05
6.599999999999999645e+00 3.225854053307659967e-05
6.625000000000000888e+00 3.606720843395599995e-05
6.650000000000000355e+00 4.143185153755459774e-05
6.675000000000000711e+00 4.852383191190500107e-05
6.700000000000000178e+00 5.750347717920380587e-05
6.724999999999999645e+00 6.867839607000939949e-05
6.750000000000000000e+00 8.383990270164159400e-05
6.775000000000000355e+00 1.024072111201492055e-04
6.800000000000000711e+00 1.220256476099093953e-04
6.825000000000000178e+00 1.441431623308587757e-04
6.850000000000000533e+00 1.696502641689280285e-04
6.875000000000000000e+00 1.949621834343220070e-04
6.900000000000000355e+00 2.222146467587479950e-04
6.925000000000000711e+00 2.498231912656799806e-04
6.950000000000000178e+00 2.807960428935899790e-04
6.975000000000000533e+00 3.067892609550940336e-04
7.000000000000000000e+00 3.157237305455779831e-04
7.025000000000000355e+00 3.036524217464619852e-04
7.050000000000000711e+00 2.724452227365039485e-04
7.075000000000000178e+00 2.289351148017000365e-04
7.100000000000000533e+00 1.831221910387379696e-04
7.125000000000000000e+00 1.440528643935679899e-04
7.150000000000000355e+00 1.152645995742532014e-04
7.174999999999999822e+00 9.490915559754459631e-05
7.200000000000001066e+00 7.979223169586520956e-05
7.225000000000000533e+00 6.823602421359440187e-05
7.250000000000000000e+00 5.952523162948259957e-05
7.275000000000000355e+00 5.300657387144819201e-05
7.299999999999999822e+00 4.800988914588240331e-05
7.325000000000001066e+00 4.406197323531019672e-05
7.350000000000000533e+00 4.080932899303220033e-05
7.375000000000000888e+00 3.800628831858440191e-05
7.400000000000000355e+00 3.551234935092380138e-05
7.424999999999999822e+00 3.328067686734560612e-05
7.450000000000000178e+00 3.133831507456160542e-05
7.475000000000000533e+00 2.976421959173279955e-05
7.500000000000000888e+00 2.867308583655400173e-05
7.525000000000000355e+00 2.820645238523640226e-05
7.550000000000000711e+00 2.852584551746620054e-05
7.575000000000000178e+00 2.981122361072639768e-05
7.599999999999999645e+00 3.225701084370259701e-05
7.625000000000000888e+00 3.606582161492160677e-05
7.650000000000000355e+00 4.142980305509559943e-05
7.675000000000000711e+00 4.852197140756460837e-05
7.700000000000000178e+00 5.750082435214259326e-05
7.725000000000000533e+00 6.867549868053279675e-05
7.750000000000000000e+00 8.383505476042019686e-05
7.775000000000000355e+00 1.024021911306651953e-04
7.800000000000000711e+00 1.220206005479521885e-04
7.825000000000000178e+00 1.441351509004810093e-04
7.850000000000001421e+00 1.696428686860585919e-04
7.875000000000000000e+00 1.949518057512459549e-04
7.900000000000000355e+00 2.222065804903460245e-04
7.924999999999999822e+00 2.498127090488420194e-04
7.950000000000000178e+00 2.807934284390100114e-04
7.975000000000001421e+00 3.067817013324579856e-04


==> data_fig_6a_homhbfem.txt <==
0.000000000000000000e+00 2.775806872940440873e-04
2.500000000000000139e-02 2.731400419750890985e-04
5.000000000000000278e-02 2.500154888362192494e-04
7.500000000000001110e-02 2.125777482427527857e-04
1.000000000000000056e-01 1.730788470237763798e-04
1.250000000000000000e-01 1.394464035453620227e-04
1.500000000000000222e-01 1.131272413730485859e-04
1.749999999999999889e-01 9.286675393771607917e-05
2.000000000000000111e-01 7.703179209677173350e-05
2.250000000000000333e-01 6.431716616911607926e-05
2.500000000000000000e-01 5.387277917879836151e-05
2.750000000000000222e-01 4.519358394241773462e-05
3.000000000000000444e-01 3.795802221035331236e-05
3.250000000000000666e-01 3.192064160753381165e-05
3.499999999999999778e-01 2.687152674289977340e-05
3.750000000000000000e-01 2.263468909694733408e-05
4.000000000000000222e-01 1.907635353222877217e-05
4.250000000000000444e-01 1.610800264968842386e-05
4.500000000000000666e-01 1.368242750712104821e-05
4.749999999999999778e-01 1.178769893652628124e-05
5.000000000000000000e-01 1.044459438299002997e-05
5.250000000000000222e-01 9.708999947329835945e-06
5.500000000000000444e-01 9.675667997226858523e-06
5.749999999999999556e-01 1.047656009476420929e-05
6.000000000000000888e-01 1.226947086260306923e-05
6.250000000000000000e-01 1.522143247590305976e-05
6.500000000000001332e-01 1.950300698648586574e-05
6.750000000000000444e-01 2.531791401624056107e-05
6.999999999999999556e-01 3.298084261662305439e-05
7.250000000000000888e-01 4.300447115287333168e-05
7.500000000000000000e-01 5.608822006398012290e-05
7.750000000000001332e-01 7.291326545873237283e-05
8.000000000000000444e-01 9.378386094990183149e-05
8.249999999999999556e-01 1.183681629709355365e-04
8.500000000000000888e-01 1.458386883438657616e-04
8.750000000000000000e-01 1.751882982650590308e-04
9.000000000000001332e-01 2.049711726686940670e-04
9.250000000000000444e-01 2.325273182955147331e-04
9.499999999999999556e-01 2.545675274607522441e-04
9.750000000000000888e-01 2.697129133658643547e-04
1.000000000000000000e+00 2.775806872940440873e-04
1.025000000000000133e+00 2.731400419750892069e-04
1.050000000000000044e+00 2.500154888362192494e-04
1.074999999999999956e+00 2.125777482427527857e-04
1.100000000000000089e+00 1.730788470237764882e-04
1.125000000000000222e+00 1.394464035453620227e-04
1.149999999999999911e+00 1.131272413730487349e-04
1.175000000000000044e+00 9.286675393771609273e-05
1.200000000000000178e+00 7.703179209677176061e-05
1.224999999999999867e+00 6.431716616911613347e-05
1.250000000000000000e+00 5.387277917879836151e-05
1.275000000000000133e+00 4.519358394241770752e-05
1.300000000000000266e+00 3.795802221035330558e-05
1.324999999999999956e+00 3.192064160753384553e-05
1.350000000000000089e+00 2.687152674289977340e-05
1.375000000000000222e+00 2.263468909694732391e-05
1.399999999999999911e+00 1.907635353222877556e-05
1.425000000000000044e+00 1.610800264968844080e-05
1.450000000000000178e+00 1.368242750712105160e-05
1.474999999999999867e+00 1.178769893652628971e-05
1.500000000000000000e+00 1.044459438299003167e-05
1.525000000000000133e+00 9.708999947329835945e-06
1.550000000000000266e+00 9.675667997226856828e-06
1.574999999999999956e+00 1.047656009476420421e-05
1.600000000000000089e+00 1.226947086260306923e-05
1.625000000000000222e+00 1.522143247590307162e-05
1.649999999999999911e+00 1.950300698648585557e-05
1.675000000000000044e+00 2.531791401624053397e-05
1.700000000000000178e+00 3.298084261662305439e-05
1.725000000000000089e+00 4.300447115287338589e-05
1.750000000000000000e+00 5.608822006398010257e-05
1.775000000000000133e+00 7.291326545873233218e-05
1.800000000000000266e+00 9.378386094990176372e-05
1.824999999999999956e+00 1.183681629709354281e-04
1.850000000000000089e+00 1.458386883438654905e-04
1.875000000000000222e+00 1.751882982650589495e-04
1.899999999999999911e+00 2.049711726686938231e-04
1.925000000000000044e+00 2.325273182955145705e-04
1.950000000000000178e+00 2.545675274607524068e-04
1.975000000000000089e+00 2.697129133658645174e-04
2.000000000000000000e+00 2.775806872940440873e-04
2.024999999999999911e+00 2.731400419750890985e-04
2.050000000000000266e+00 2.500154888362192494e-04
2.075000000000000178e+00 2.125777482427527857e-04
2.100000000000000089e+00 1.730788470237763798e-04
2.125000000000000000e+00 1.394464035453620227e-04
2.149999999999999911e+00 1.131272413730485859e-04
2.175000000000000266e+00 9.286675393771607917e-05
2.200000000000000178e+00 7.703179209677173350e-05
2.225000000000000089e+00 6.431716616911607926e-05
2.250000000000000444e+00 5.387277917879836151e-05
2.274999999999999911e+00 4.519358394241773462e-05
2.299999999999999822e+00 3.795802221035331236e-05
2.325000000000000178e+00 3.192064160753381165e-05
2.350000000000000089e+00 2.687152674289977340e-05
2.375000000000000000e+00 2.263468909694733408e-05
2.400000000000000355e+00 1.907635353222877217e-05
2.425000000000000266e+00 1.610800264968842386e-05
2.449999999999999734e+00 1.368242750712104821e-05
2.475000000000000089e+00 1.178769893652628124e-05
2.500000000000000000e+00 1.044459438299002997e-05
2.525000000000000355e+00 9.708999947329835945e-06
2.550000000000000266e+00 9.675667997226858523e-06
2.575000000000000178e+00 1.047656009476420929e-05
2.600000000000000533e+00 1.226947086260306923e-05
2.625000000000000000e+00 1.522143247590305976e-05
2.649999999999999911e+00 1.950300698648586574e-05
2.675000000000000266e+00 2.531791401624056107e-05
2.700000000000000178e+00 3.298084261662305439e-05
2.725000000000000089e+00 4.300447115287333168e-05
2.750000000000000444e+00 5.608822006398012290e-05
2.774999999999999911e+00 7.291326545873237283e-05
2.799999999999999822e+00 9.378386094990183149e-05
2.825000000000000178e+00 1.183681629709355365e-04
2.850000000000000089e+00 1.458386883438657616e-04
2.875000000000000000e+00 1.751882982650590308e-04
2.900000000000000355e+00 2.049711726686940670e-04
2.925000000000000266e+00 2.325273182955147331e-04
2.949999999999999734e+00 2.545675274607522441e-04
2.975000000000000089e+00 2.697129133658643547e-04
3.000000000000000000e+00 2.775806872940440873e-04
3.025000000000000355e+00 2.731400419750892069e-04
3.050000000000000266e+00 2.500154888362192494e-04
3.075000000000000178e+00 2.125777482427527857e-04
3.100000000000000533e+00 1.730788470237764882e-04
3.125000000000000000e+00 1.394464035453620227e-04
3.149999999999999911e+00 1.131272413730487349e-04
3.175000000000000266e+00 9.286675393771609273e-05
3.200000000000000178e+00 7.703179209677176061e-05
3.225000000000000089e+00 6.431716616911613347e-05
3.250000000000000444e+00 5.387277917879836151e-05
3.275000000000000355e+00 4.519358394241770752e-05
3.299999999999999822e+00 3.795802221035330558e-05
3.325000000000000178e+00 3.192064160753384553e-05
3.350000000000000089e+00 2.687152674289977340e-05
3.375000000000000000e+00 2.263468909694732391e-05
3.400000000000000355e+00 1.907635353222877556e-05
3.425000000000000266e+00 1.610800264968844080e-05
3.450000000000000178e+00 1.368242750712105160e-05
3.475000000000000089e+00 1.178769893652628971e-05
3.500000000000000000e+00 1.044459438299003167e-05
3.525000000000000355e+00 9.708999947329835945e-06
3.550000000000000266e+00 9.675667997226856828e-06
3.575000000000000178e+00 1.047656009476420421e-05
3.600000000000000533e+00 1.226947086260306923e-05
3.625000000000000000e+00 1.522143247590307162e-05
3.649999999999999911e+00 1.950300698648585557e-05
3.675000000000000266e+00 2.531791401624053397e-05
3.700000000000000178e+00 3.298084261662305439e-05
3.725000000000000089e+00 4.300447115287338589e-05
3.750000000000000444e+00 5.608822006398010257e-05
3.775000000000000355e+00 7.291326545873233218e-05
3.799999999999999822e+00 9.378386094990176372e-05
3.825000000000000178e+00 1.183681629709354281e-04
3.850000000000000089e+00 1.458386883438654905e-04
3.875000000000000000e+00 1.751882982650589495e-04
3.900000000000000355e+00 2.049711726686938231e-04
3.925000000000000711e+00 2.325273182955145705e-04
3.950000000000000178e+00 2.545675274607524068e-04
3.975000000000000089e+00 2.697129133658645174e-04
4.000000000000000000e+00 2.775806872940440873e-04
4.025000000000000355e+00 2.731400419750890985e-04
4.049999999999999822e+00 2.500154888362192494e-04
4.075000000000000178e+00 2.125777482427527857e-04
4.100000000000000533e+00 1.730788470237763798e-04
4.125000000000000000e+00 1.394464035453620227e-04
4.150000000000000355e+00 1.131272413730485859e-04
4.174999999999999822e+00 9.286675393771607917e-05
4.200000000000000178e+00 7.703179209677173350e-05
4.225000000000000533e+00 6.431716616911607926e-05
4.250000000000000000e+00 5.387277917879836151e-05
4.275000000000000355e+00 4.519358394241773462e-05
4.299999999999999822e+00 3.795802221035331236e-05
4.325000000000000178e+00 3.192064160753381165e-05
4.350000000000000533e+00 2.687152674289977340e-05
4.375000000000000000e+00 2.263468909694733408e-05
4.400000000000000355e+00 1.907635353222877217e-05
4.424999999999999822e+00 1.610800264968842386e-05
4.450000000000000178e+00 1.368242750712104821e-05
4.474999999999999645e+00 1.178769893652628124e-05
4.500000000000000888e+00 1.044459438299002997e-05
4.525000000000000355e+00 9.708999947329835945e-06
4.549999999999999822e+00 9.675667997226858523e-06
4.575000000000000178e+00 1.047656009476420929e-05
4.599999999999999645e+00 1.226947086260306923e-05
4.625000000000000888e+00 1.522143247590305976e-05
4.650000000000000355e+00 1.950300698648586574e-05
4.675000000000000711e+00 2.531791401624056107e-05
4.700000000000000178e+00 3.298084261662305439e-05
4.724999999999999645e+00 4.300447115287333168e-05
4.750000000000000000e+00 5.608822006398012290e-05
4.775000000000000355e+00 7.291326545873237283e-05
4.800000000000000711e+00 9.378386094990183149e-05
4.825000000000000178e+00 1.183681629709355365e-04
4.850000000000000533e+00 1.458386883438657616e-04
4.875000000000000000e+00 1.751882982650590308e-04
4.899999999999999467e+00 2.049711726686940670e-04
4.925000000000000711e+00 2.325273182955147331e-04
4.950000000000000178e+00 2.545675274607522441e-04
4.975000000000000533e+00 2.697129133658643547e-04
5.000000000000000000e+00 2.775806872940440873e-04
5.025000000000000355e+00 2.731400419750892069e-04
5.050000000000000711e+00 2.500154888362192494e-04
5.075000000000000178e+00 2.125777482427527857e-04
5.100000000000000533e+00 1.730788470237764882e-04
5.125000000000000000e+00 1.394464035453620227e-04
5.150000000000000355e+00 1.131272413730487349e-04
5.174999999999999822e+00 9.286675393771609273e-05
5.200000000000001066e+00 7.703179209677176061e-05
5.225000000000000533e+00 6.431716616911613347e-05
5.250000000000000000e+00 5.387277917879836151e-05
5.275000000000000355e+00 4.519358394241770752e-05
5.299999999999999822e+00 3.795802221035330558e-05
5.325000000000000178e+00 3.192064160753384553e-05
5.350000000000000533e+00 2.687152674289977340e-05
5.375000000000000000e+00 2.263468909694732391e-05
5.400000000000000355e+00 1.907635353222877556e-05
5.424999999999999822e+00 1.610800264968844080e-05
5.450000000000000178e+00 1.368242750712105160e-05
5.474999999999999645e+00 1.178769893652628971e-05
5.500000000000000888e+00 1.044459438299003167e-05
5.525000000000000355e+00 9.708999947329835945e-06
5.549999999999999822e+00 9.675667997226856828e-06
5.575000000000000178e+00 1.047656009476420421e-05
5.599999999999999645e+00 1.226947086260306923e-05
5.625000000000000888e+00 1.522143247590307162e-05
5.650000000000000355e+00 1.950300698648585557e-05
5.675000000000000711e+00 2.531791401624053397e-05
5.700000000000000178e+00 3.298084261662305439e-05
5.724999999999999645e+00 4.300447115287338589e-05
5.750000000000000000e+00 5.608822006398010257e-05
5.775000000000000355e+00 7.291326545873233218e-05
5.800000000000000711e+00 9.378386094990176372e-05
5.825000000000000178e+00 1.183681629709354281e-04
5.850000000000000533e+00 1.458386883438654905e-04
5.875000000000000000e+00 1.751882982650589495e-04
5.899999999999999467e+00 2.049711726686938231e-04
5.925000000000000711e+00 2.325273182955145705e-04
5.950000000000000178e+00 2.545675274607524068e-04
5.975000000000000533e+00 2.697129133658645174e-04
6.000000000000000000e+00 2.775806872940440873e-04
6.025000000000000355e+00 2.731400419750890985e-04
6.050000000000000711e+00 2.500154888362192494e-04
6.075000000000000178e+00 2.125777482427527857e-04
6.100000000000000533e+00 1.730788470237763798e-04
6.125000000000000000e+00 1.394464035453620227e-04
6.150000000000000355e+00 1.131272413730485859e-04
6.174999999999999822e+00 9.286675393771607917e-05
6.200000000000001066e+00 7.703179209677173350e-05
6.225000000000000533e+00 6.431716616911607926e-05
6.250000000000000000e+00 5.387277917879836151e-05
6.275000000000000355e+00 4.519358394241773462e-05
6.299999999999999822e+00 3.795802221035331236e-05
6.325000000000000178e+00 3.192064160753381165e-05
6.350000000000000533e+00 2.687152674289977340e-05
6.375000000000000888e+00 2.263468909694733408e-05
6.400000000000000355e+00 1.907635353222877217e-05
6.424999999999999822e+00 1.610800264968842386e-05
6.450000000000000178e+00 1.368242750712104821e-05
6.475000000000000533e+00 1.178769893652628124e-05
6.500000000000000888e+00 1.044459438299002997e-05
6.525000000000000355e+00 9.708999947329835945e-06
6.550000000000000711e+00 9.675667997226858523e-06
6.575000000000000178e+00 1.047656009476420929e-05
6.599999999999999645e+00 1.226947086260306923e-05
6.625000000000000888e+00 1.522143247590305976e-05
6.650000000000000355e+00 1.950300698648586574e-05
6.675000000000000711e+00 2.531791401624056107e-05
6.700000000000000178e+00 3.298084261662305439e-05
6.724999999999999645e+00 4.300447115287333168e-05
6.750000000000000000e+00 5.608822006398012290e-05
6.775000000000000355e+00 7.291326545873237283e-05
6.800000000000000711e+00 9.378386094990183149e-05
6.825000000000000178e+00 1.183681629709355365e-04
6.850000000000000533e+00 1.458386883438657616e-04
6.875000000000000000e+00 1.751882982650590308e-04
6.900000000000000355e+00 2.049711726686940670e-04
6.925000000000000711e+00 2.325273182955147331e-04
6.950000000000000178e+00 2.545675274607522441e-04
6.975000000000000533e+00 2.697129133658643547e-04
7.000000000000000000e+00 2.775806872940440873e-04
7.025000000000000355e+00 2.731400419750892069e-04
7.050000000000000711e+00 2.500154888362192494e-04
7.075000000000000178e+00 2.125777482427527857e-04
7.100000000000000533e+00 1.730788470237764882e-04
7.125000000000000000e+00 1.394464035453620227e-04
7.150000000000000355e+00 1.131272413730487349e-04
7.174999999999999822e+00 9.286675393771609273e-05
7.200000000000001066e+00 7.703179209677176061e-05
7.225000000000000533e+00 6.431716616911613347e-05
7.250000000000000000e+00 5.387277917879836151e-05
7.275000000000000355e+00 4.519358394241770752e-05
7.299999999999999822e+00 3.795802221035330558e-05
7.325000000000001066e+00 3.192064160753384553e-05
7.350000000000000533e+00 2.687152674289977340e-05
7.375000000000000888e+00 2.263468909694732391e-05
7.400000000000000355e+00 1.907635353222877556e-05
7.424999999999999822e+00 1.610800264968844080e-05
7.450000000000000178e+00 1.368242750712105160e-05
7.475000000000000533e+00 1.178769893652628971e-05
7.500000000000000888e+00 1.044459438299003167e-05
7.525000000000000355e+00 9.708999947329835945e-06
7.550000000000000711e+00 9.675667997226856828e-06
7.575000000000000178e+00 1.047656009476420421e-05
7.599999999999999645e+00 1.226947086260306923e-05
7.625000000000000888e+00 1.522143247590307162e-05
7.650000000000000355e+00 1.950300698648585557e-05
7.675000000000000711e+00 2.531791401624053397e-05
7.700000000000000178e+00 3.298084261662305439e-05
7.725000000000000533e+00 4.300447115287338589e-05
7.750000000000000000e+00 5.608822006398010257e-05
7.775000000000000355e+00 7.291326545873233218e-05
7.800000000000000711e+00 9.378386094990176372e-05
7.825000000000000178e+00 1.183681629709354281e-04
7.850000000000001421e+00 1.458386883438654905e-04
7.875000000000000000e+00 1.751882982650589495e-04
7.900000000000000355e+00 2.049711726686938231e-04
7.924999999999999822e+00 2.325273182955145705e-04
7.950000000000000178e+00 2.545675274607524068e-04
7.975000000000001421e+00 2.697129133658645174e-04


==> data_fig_6b_cst.txt <==
0.000000000000000000e+00 2.987873212861879863e-04
1.250000000000000069e-02 2.889569719305559920e-04
2.500000000000000139e-02 2.601118161920679692e-04
3.750000000000000555e-02 2.186935510314740050e-04
5.000000000000000278e-02 1.750842166557980040e-04
6.250000000000000000e-02 1.388786328286419948e-04
7.500000000000001110e-02 1.140420265281189927e-04
8.749999999999999445e-02 9.836489213200459150e-05
1.000000000000000056e-01 8.839821661416241477e-05
1.125000000000000167e-01 8.208423556679380934e-05
1.250000000000000000e-01 7.814152692276359654e-05
1.375000000000000111e-01 7.582348244332379780e-05
1.500000000000000222e-01 7.447981106572500122e-05
1.625000000000000333e-01 7.350872112503419986e-05
1.749999999999999889e-01 7.255394452371659905e-05
1.875000000000000000e-01 7.149496193279060051e-05
2.000000000000000111e-01 7.025388157032320393e-05
2.125000000000000222e-01 6.885814698086740191e-05
2.250000000000000333e-01 6.744235202142239696e-05
2.374999999999999889e-01 6.620128719944860210e-05
2.500000000000000000e-01 6.537051798545560021e-05
2.625000000000000111e-01 6.520290796105720013e-05
2.750000000000000222e-01 6.596162721800359640e-05
2.874999999999999778e-01 6.791611596246879910e-05
3.000000000000000444e-01 7.132706472604540893e-05
3.125000000000000000e-01 7.645100867015200245e-05
3.250000000000000666e-01 8.350949721143539775e-05
3.375000000000000222e-01 9.270860130741420094e-05
3.499999999999999778e-01 1.042557552839536085e-04
3.625000000000000444e-01 1.196549680817091869e-04
3.750000000000000000e-01 1.415268612648170059e-04
3.875000000000000666e-01 1.650550840667191869e-04
4.000000000000000222e-01 1.889175982773669727e-04
4.124999999999999778e-01 2.141165691185499835e-04
4.250000000000000444e-01 2.447544803185499837e-04
4.375000000000000000e-01 2.719662911055239682e-04
4.500000000000000666e-01 2.969266869645160165e-04
4.625000000000000222e-01 3.196545424308759858e-04
4.749999999999999778e-01 3.345964800642999915e-04
4.875000000000000444e-01 3.434464006635799685e-04
5.000000000000000000e-01 3.431611411838819984e-04
5.125000000000000666e-01 3.281847751731040109e-04
5.250000000000000222e-01 2.959565940382559738e-04
5.374999999999999778e-01 2.519768080189059632e-04
5.500000000000000444e-01 2.057831596449900087e-04
5.625000000000001110e-01 1.665007972454039798e-04
5.749999999999999556e-01 1.378895417382273916e-04
5.875000000000000222e-01 1.176763219213182053e-04
6.000000000000000888e-01 1.028521863039952045e-04
6.124999999999999334e-01 9.193567268485938705e-05
6.250000000000000000e-01 8.421296686879619362e-05
6.375000000000000666e-01 7.878885053960618494e-05
6.500000000000001332e-01 7.478267274341940634e-05
6.624999999999999778e-01 7.167577182847758915e-05
6.750000000000000444e-01 6.903128215080979306e-05
6.875000000000001110e-01 6.655532797004780994e-05
6.999999999999999556e-01 6.410704025834341319e-05
7.125000000000000222e-01 6.171866109466039993e-05
7.250000000000000888e-01 5.949458368953040779e-05
7.374999999999999334e-01 5.757548424230339769e-05
7.500000000000000000e-01 5.614570297580659267e-05
7.625000000000000666e-01 5.542381293390640374e-05
7.750000000000001332e-01 5.564759327680240486e-05
7.874999999999999778e-01 5.706320888010038979e-05
8.000000000000000444e-01 5.991280736606640218e-05
8.125000000000001110e-01 6.442495777675060159e-05
8.249999999999999556e-01 7.078062493679078936e-05
8.375000000000000222e-01 7.909077833868720635e-05
8.500000000000000888e-01 8.938977974300819245e-05
8.625000000000000444e-01 1.015939349678393979e-04
8.750000000000000000e-01 1.157151460480746071e-04
8.875000000000000666e-01 1.335116813372273900e-04
9.000000000000001332e-01 1.571710456376356011e-04
9.124999999999999778e-01 1.805268921004200377e-04
9.250000000000000444e-01 2.032975330064640132e-04
9.375000000000001110e-01 2.295382444959000309e-04
9.499999999999999556e-01 2.538388744191260194e-04
9.625000000000000222e-01 2.770933751455540101e-04
9.750000000000000888e-01 2.976304712592880031e-04
9.875000000000000444e-01 3.151133082611520136e-04
1.000000000000000000e+00 3.213665192348720166e-04
1.012499999999999956e+00 3.086515205768819588e-04
1.025000000000000133e+00 2.774762356627080142e-04
1.037500000000000089e+00 2.340698406249900254e-04
1.050000000000000044e+00 1.882170276180159918e-04
1.062500000000000000e+00 1.492210767603440119e-04
1.074999999999999956e+00 1.211285348415366153e-04
1.087500000000000133e+00 1.019750610068396069e-04
1.100000000000000089e+00 8.846133324858280089e-05
1.112500000000000044e+00 7.909035711494481031e-05
1.125000000000000222e+00 7.300131939590460950e-05
1.137499999999999956e+00 6.904973282051579968e-05
1.149999999999999911e+00 6.640268087924539237e-05
1.162500000000000089e+00 6.442153358333640859e-05
1.175000000000000044e+00 6.269939101813759119e-05
1.187500000000000000e+00 6.098090045794121147e-05
1.200000000000000178e+00 5.921870801381180522e-05
1.212500000000000133e+00 5.747310795092039592e-05
1.224999999999999867e+00 5.583375167578041545e-05
1.237500000000000044e+00 5.444612916576581114e-05
1.250000000000000000e+00 5.350982942760380725e-05
1.262500000000000178e+00 5.325600529271099843e-05
1.275000000000000133e+00 5.393015876801759994e-05
1.287500000000000089e+00 5.578457981828060060e-05
1.300000000000000266e+00 5.907011283287880475e-05
1.312500000000000000e+00 6.401705571491080092e-05
1.324999999999999956e+00 7.081508043026400344e-05
1.337500000000000133e+00 7.961095265485219918e-05
1.350000000000000089e+00 9.045566964881640625e-05
1.362500000000000044e+00 1.033408633545960088e-04
1.375000000000000222e+00 1.186879581907761917e-04
1.387499999999999956e+00 1.406427496947357746e-04
1.399999999999999911e+00 1.650285066527408182e-04
1.412500000000000089e+00 1.888080588381840254e-04
1.425000000000000044e+00 2.145111350336459876e-04
1.437500000000000000e+00 2.427738807761859819e-04
1.450000000000000178e+00 2.675148585333840339e-04
1.462500000000000133e+00 2.915286604570639759e-04
1.474999999999999867e+00 3.100029355962099662e-04
1.487500000000000044e+00 3.237270516810179712e-04
1.500000000000000000e+00 3.280831463345439385e-04
1.512500000000000178e+00 3.149351926985659994e-04
1.525000000000000133e+00 2.836814652232519949e-04
1.537500000000000089e+00 2.403598159657340200e-04
1.550000000000000266e+00 1.946425466071920153e-04
1.562500000000000000e+00 1.557635427060640137e-04
1.574999999999999956e+00 1.276362513148873940e-04
1.587500000000000133e+00 1.081541742053034028e-04
1.600000000000000089e+00 9.412835224878080714e-05
1.612500000000000044e+00 8.412088029268558896e-05
1.625000000000000222e+00 7.737775114844579931e-05
1.637500000000000178e+00 7.283216984158619905e-05
1.649999999999999911e+00 6.963280038419700278e-05
1.662500000000000089e+00 6.719220123137779627e-05
1.675000000000000044e+00 6.508695081453540199e-05
1.687500000000000000e+00 6.304909994060220674e-05
1.700000000000000178e+00 6.098836899513800607e-05
1.712500000000000133e+00 5.896317738110919512e-05
1.725000000000000089e+00 5.706840806329680621e-05
1.737500000000000044e+00 5.544814890307400896e-05
1.750000000000000000e+00 5.429501636155780738e-05
1.762500000000000178e+00 5.383695108384300640e-05
1.775000000000000133e+00 5.431765010930699969e-05
1.787500000000000089e+00 5.598574665992619575e-05
1.800000000000000266e+00 5.909024061263280309e-05
1.812500000000000000e+00 6.385854482703260770e-05
1.824999999999999956e+00 7.047616224981320177e-05
1.837500000000000133e+00 7.907065469807479283e-05
1.850000000000000089e+00 8.969085201436279291e-05
1.862500000000000044e+00 1.022717050956414029e-04
1.875000000000000222e+00 1.169730125199415922e-04
1.887500000000000178e+00 1.370985595235515899e-04
1.899999999999999911e+00 1.612990622266386115e-04
1.912500000000000089e+00 1.850778240249100100e-04
1.925000000000000044e+00 2.087207795379240330e-04
1.937500000000000000e+00 2.364225015811140121e-04
1.950000000000000178e+00 2.608290239265520028e-04
1.962500000000000355e+00 2.844064036762879947e-04
1.975000000000000089e+00 3.037186546562679651e-04
1.987500000000000044e+00 3.191931811803840145e-04
2.000000000000000000e+00 3.245776372929620474e-04
2.012500000000000178e+00 3.116707010063339838e-04
2.024999999999999911e+00 2.804500518075559801e-04
2.037500000000000089e+00 2.370936493777400181e-04
2.050000000000000266e+00 1.913005533842020297e-04
2.062500000000000000e+00 1.523557893622099965e-04
2.075000000000000178e+00 1.242281910111140070e-04
2.087499999999999911e+00 1.048921257874013940e-04
2.100000000000000089e+00 9.110106276975100655e-05
2.112500000000000266e+00 8.139551514017979680e-05
2.125000000000000000e+00 7.497666720056879572e-05
2.137500000000000178e+00 7.072703593107739742e-05
2.149999999999999911e+00 6.780770716094939622e-05
2.162500000000000089e+00 6.559774936895720226e-05
2.175000000000000266e+00 6.368216942345859767e-05
2.187500000000000000e+00 6.180278257441798985e-05
2.200000000000000178e+00 5.988802196397639355e-05
2.212499999999999911e+00 5.800091459564600354e-05
2.225000000000000089e+00 5.623218623793339985e-05
2.237499999999999822e+00 5.472785010813760453e-05
2.250000000000000444e+00 5.368297705302700477e-05
2.262500000000000178e+00 5.332750062198000039e-05
2.274999999999999911e+00 5.390652518619440099e-05
2.287500000000000089e+00 5.566922424767880130e-05
2.299999999999999822e+00 5.886731838944819919e-05
2.312500000000000444e+00 6.372682224932000228e-05
2.325000000000000178e+00 7.043772173038079861e-05
2.337500000000000355e+00 7.913398440655879389e-05
2.350000000000000089e+00 8.986673107265580568e-05
2.362499999999999822e+00 1.025965050281910112e-04
2.375000000000000000e+00 1.175557953076538081e-04
2.387500000000000178e+00 1.385927938435072232e-04
2.400000000000000355e+00 1.629113062720174174e-04
2.412500000000000089e+00 1.866134914755140104e-04
2.425000000000000266e+00 2.113054508355960252e-04
2.437500000000000000e+00 2.393638243159739918e-04
2.449999999999999734e+00 2.639205614559280355e-04
2.462500000000000355e+00 2.877660329638699784e-04
2.475000000000000089e+00 3.066544552706019881e-04
2.487500000000000266e+00 3.212349824985140183e-04
2.500000000000000000e+00 3.261249979937400133e-04
2.512500000000000178e+00 3.131229303059759601e-04
2.525000000000000355e+00 2.818886930094020296e-04
2.537500000000000089e+00 2.385689378054499789e-04
2.550000000000000266e+00 1.928205228460260097e-04
2.562500000000000000e+00 1.539222481678059881e-04
2.575000000000000178e+00 1.258026988787369995e-04
2.587499999999999911e+00 1.064019292439457882e-04
2.600000000000000533e+00 9.249943696046379388e-05
2.612500000000000266e+00 8.265049654364198142e-05
2.625000000000000000e+00 7.607937639935040994e-05
2.637500000000000178e+00 7.169082547898661135e-05
2.649999999999999911e+00 6.864013256394639920e-05
2.662500000000000089e+00 6.632212987509539866e-05
2.675000000000000266e+00 6.431729757831879894e-05
2.687500000000000000e+00 6.236366542326439476e-05
2.700000000000000178e+00 6.037986708951019731e-05
2.712499999999999911e+00 5.842769009177619158e-05
2.725000000000000089e+00 5.659935240102640134e-05
2.737499999999999822e+00 5.504028955129600711e-05
2.750000000000000444e+00 5.394424208120340120e-05
2.762500000000000178e+00 5.354033612995100005e-05
2.774999999999999911e+00 5.407317247865980181e-05
2.787500000000000089e+00 5.579148310928539996e-05
2.799999999999999822e+00 5.894587719758881010e-05
2.812500000000000444e+00 6.376303452996660631e-05
2.825000000000000178e+00 7.043058356456300718e-05
2.837500000000000355e+00 7.907950257572859867e-05
2.850000000000000089e+00 8.975956607959799740e-05
2.862499999999999822e+00 1.024176132204173892e-04
2.875000000000000000e+00 1.172351901741394009e-04
2.887500000000000178e+00 1.378390952319572004e-04
2.900000000000000355e+00 1.621092392837449883e-04
2.912500000000000089e+00 1.858900587473059809e-04
2.925000000000000266e+00 2.099892214950039768e-04
2.937500000000000000e+00 2.378907583797840077e-04
2.949999999999999734e+00 2.623621482241540129e-04
2.962500000000000355e+00 2.860641998654959973e-04
2.975000000000000089e+00 3.051549104164060270e-04
2.987500000000000266e+00 3.201842453562539731e-04
3.000000000000000000e+00 3.253366421852680332e-04
3.012500000000000178e+00 3.123840039440340332e-04
3.025000000000000355e+00 2.811580275649199585e-04
3.037500000000000089e+00 2.378194457059299891e-04
3.050000000000000266e+00 1.920485805937640126e-04
3.062500000000000000e+00 1.531260797761099910e-04
3.075000000000000178e+00 1.250013465809163824e-04
3.087499999999999911e+00 1.056324760720455899e-04
3.100000000000000533e+00 9.178510720880340198e-05
3.112500000000000266e+00 8.200749535207381522e-05
3.125000000000000000e+00 7.551269582809100615e-05
3.137500000000000178e+00 7.119374523447979280e-05
3.149999999999999911e+00 6.820929700869900409e-05
3.162500000000000089e+00 6.594494776055139971e-05
3.175000000000000266e+00 6.398509442311840398e-05
3.187500000000000444e+00 6.206790241534279671e-05
3.200000000000000178e+00 6.011898948862600718e-05
3.212499999999999911e+00 5.819877134708639689e-05
3.225000000000000089e+00 5.640057963896880333e-05
3.237500000000000266e+00 5.486866521422160135e-05
3.250000000000000444e+00 5.379837091841919782e-05
3.262500000000000178e+00 5.341887918406039529e-05
3.275000000000000355e+00 5.397475101562640562e-05
3.287500000000000089e+00 5.571589125797619827e-05
3.299999999999999822e+00 5.889186796022099856e-05
3.312500000000000444e+00 6.373116538508819635e-05
3.325000000000000178e+00 7.041965511650699963e-05
3.337500000000000355e+00 7.909340276106860629e-05
3.350000000000000089e+00 8.979882132948759923e-05
3.362499999999999822e+00 1.024935065957783978e-04
3.375000000000000000e+00 1.173771029573469915e-04
3.387500000000000178e+00 1.381960478810725771e-04
3.400000000000000355e+00 1.624932475878552106e-04
3.412500000000000089e+00 1.862803700040219809e-04
3.425000000000000266e+00 2.106299978066840037e-04
3.437500000000000000e+00 2.386146926893679986e-04
3.450000000000000178e+00 2.631349291975300549e-04
3.462500000000000355e+00 2.869094388863680173e-04
3.475000000000000089e+00 3.059042157478020197e-04
3.487500000000000266e+00 3.206945225783700113e-04
3.500000000000000000e+00 3.257217715689879616e-04
3.512500000000000178e+00 3.127375291234219955e-04
3.525000000000000355e+00 2.815149404965020365e-04
3.537500000000000089e+00 2.381821538830619775e-04
3.550000000000000266e+00 1.924273837826080214e-04
3.562500000000000000e+00 1.535164166362360080e-04
3.575000000000000178e+00 1.253960284935049766e-04
3.587499999999999911e+00 1.060112888695700001e-04
3.600000000000000533e+00 9.213648046657479701e-05
3.612500000000000266e+00 8.232345969446900485e-05
3.625000000000000000e+00 7.579094998409561113e-05
3.637500000000000178e+00 7.143736361033098631e-05
3.649999999999999911e+00 6.842056569883819502e-05
3.662500000000000533e+00 6.612921209778299778e-05
3.675000000000000266e+00 6.414780089723001299e-05
3.687500000000000444e+00 6.221197769411779494e-05
3.700000000000000178e+00 6.024652950853859757e-05
3.712499999999999911e+00 5.830998873256539885e-05
3.725000000000000089e+00 5.649739974110299615e-05
3.737500000000000266e+00 5.495182822275261050e-05
3.750000000000000444e+00 5.386895039944179688e-05
3.762500000000000178e+00 5.347753786702759914e-05
3.775000000000000355e+00 5.402177408176760110e-05
3.787500000000000089e+00 5.575219404137640229e-05
3.799999999999999822e+00 5.891696418198620784e-05
3.812500000000000444e+00 6.374622216271280976e-05
3.825000000000000178e+00 7.042342936585898835e-05
3.837500000000000355e+00 7.908604776270779170e-05
3.850000000000000089e+00 8.977795273995580784e-05
3.862500000000000266e+00 1.024551164662493991e-04
3.875000000000000000e+00 1.173037224441985787e-04
3.887500000000000178e+00 1.380160385875706130e-04
3.900000000000000355e+00 1.623008321741366083e-04
3.912500000000000089e+00 1.860903446157720104e-04
3.925000000000000711e+00 2.103066357848579768e-04
3.937500000000000000e+00 2.382469678270179728e-04
3.950000000000000178e+00 2.627457259559080101e-04
3.962499999999999911e+00 2.864753577115040375e-04
3.975000000000000089e+00 3.055246663390100083e-04
3.987500000000000711e+00 3.204293421402339549e-04


==> data_fig_6b_homhbfem.txt <==
0.000000000000000000e+00 2.392514182371299639e-04
1.250000000000000069e-02 1.972143684758048264e-04
2.500000000000000139e-02 1.594749748215951613e-04
3.750000000000000555e-02 1.297376632883972918e-04
5.000000000000000278e-02 1.077493365341947455e-04
6.250000000000000000e-02 9.180085859367661985e-05
7.500000000000001110e-02 7.985470289536068832e-05
8.749999999999999445e-02 7.032203367301494666e-05
1.000000000000000056e-01 6.233803485984088313e-05
1.125000000000000167e-01 5.562100029964937213e-05
1.250000000000000000e-01 5.013733810532325049e-05
1.375000000000000111e-01 4.574457969741265947e-05
1.500000000000000222e-01 4.211999389853500085e-05
1.625000000000000333e-01 3.893111694869403922e-05
1.749999999999999889e-01 3.597558642301688339e-05
1.875000000000000000e-01 3.319075531341089561e-05
2.000000000000000111e-01 3.059720584026975448e-05
2.125000000000000222e-01 2.824507587110062606e-05
2.250000000000000333e-01 2.618969547854359023e-05
2.374999999999999889e-01 2.449171843786679796e-05
2.500000000000000000e-01 2.322755655168901197e-05
2.625000000000000111e-01 2.249656443891215693e-05
2.750000000000000222e-01 2.242327435744414442e-05
2.874999999999999778e-01 2.314846337052051134e-05
3.000000000000000444e-01 2.481709011108759101e-05
3.125000000000000000e-01 2.757591697722615841e-05
3.250000000000000666e-01 3.158931540343584352e-05
3.375000000000000222e-01 3.707382320271635688e-05
3.499999999999999778e-01 4.435290316262706822e-05
3.625000000000000444e-01 5.394609977236127955e-05
3.750000000000000000e-01 6.669496297556865233e-05
3.875000000000000666e-01 8.383241379600781407e-05
4.000000000000000222e-01 1.067631244750469766e-04
4.124999999999999778e-01 1.363296571236850309e-04
4.250000000000000444e-01 1.718639364030560520e-04
4.375000000000000000e-01 2.108361854350925186e-04
4.500000000000000666e-01 2.487831105753713756e-04
4.625000000000000222e-01 2.783175560774303983e-04
4.749999999999999778e-01 2.892176127641668602e-04
4.875000000000000444e-01 2.745605308350669029e-04
5.000000000000000000e-01 2.392514182371300452e-04
5.125000000000000666e-01 1.972143684758048264e-04
5.250000000000000222e-01 1.594749748215951342e-04
5.374999999999999778e-01 1.297376632883973189e-04
5.500000000000000444e-01 1.077493365341947726e-04
5.625000000000001110e-01 9.180085859367660629e-05
5.749999999999999556e-01 7.985470289536075609e-05
5.875000000000000222e-01 7.032203367301494666e-05
6.000000000000000888e-01 6.233803485984089668e-05
6.124999999999999334e-01 5.562100029964939924e-05
6.250000000000000000e-01 5.013733810532325049e-05
6.375000000000000666e-01 4.574457969741265270e-05
6.500000000000001332e-01 4.211999389853498729e-05
6.624999999999999778e-01 3.893111694869405277e-05
6.750000000000000444e-01 3.597558642301686984e-05
6.875000000000001110e-01 3.319075531341089561e-05
6.999999999999999556e-01 3.059720584026975448e-05
7.125000000000000222e-01 2.824507587110063284e-05
7.250000000000000888e-01 2.618969547854359023e-05
7.374999999999999334e-01 2.449171843786680135e-05
7.500000000000000000e-01 2.322755655168901197e-05
7.625000000000000666e-01 2.249656443891215015e-05
7.750000000000001332e-01 2.242327435744414103e-05
7.874999999999999778e-01 2.314846337052050456e-05
8.000000000000000444e-01 2.481709011108758763e-05
8.125000000000001110e-01 2.757591697722616518e-05
8.249999999999999556e-01 3.158931540343582319e-05
8.375000000000000222e-01 3.707382320271633655e-05
8.500000000000000888e-01 4.435290316262708178e-05
8.625000000000000444e-01 5.394609977236135409e-05
8.750000000000000000e-01 6.669496297556865233e-05
8.875000000000000666e-01 8.383241379600781407e-05
9.000000000000001332e-01 1.067631244750468953e-04
9.124999999999999778e-01 1.363296571236850309e-04
9.250000000000000444e-01 1.718639364030557538e-04
9.375000000000001110e-01 2.108361854350924915e-04
9.499999999999999556e-01 2.487831105753710503e-04
9.625000000000000222e-01 2.783175560774304525e-04
9.750000000000000888e-01 2.892176127641670228e-04
9.875000000000000444e-01 2.745605308350668487e-04
1.000000000000000000e+00 2.392514182371299639e-04
1.012499999999999956e+00 1.972143684758048264e-04
1.025000000000000133e+00 1.594749748215951613e-04
1.037500000000000089e+00 1.297376632883972918e-04
1.050000000000000044e+00 1.077493365341947455e-04
1.062500000000000000e+00 9.180085859367661985e-05
1.074999999999999956e+00 7.985470289536068832e-05
1.087500000000000133e+00 7.032203367301494666e-05
1.100000000000000089e+00 6.233803485984088313e-05
1.112500000000000044e+00 5.562100029964937213e-05
1.125000000000000222e+00 5.013733810532325049e-05
1.137499999999999956e+00 4.574457969741265947e-05
1.149999999999999911e+00 4.211999389853500085e-05
1.162500000000000089e+00 3.893111694869403922e-05
1.175000000000000044e+00 3.597558642301688339e-05
1.187500000000000000e+00 3.319075531341089561e-05
1.200000000000000178e+00 3.059720584026975448e-05
1.212500000000000133e+00 2.824507587110062606e-05
1.224999999999999867e+00 2.618969547854359023e-05
1.237500000000000044e+00 2.449171843786679796e-05
1.250000000000000000e+00 2.322755655168901197e-05
1.262500000000000178e+00 2.249656443891215693e-05
1.275000000000000133e+00 2.242327435744414442e-05
1.287500000000000089e+00 2.314846337052051134e-05
1.300000000000000266e+00 2.481709011108759101e-05
1.312500000000000000e+00 2.757591697722615841e-05
1.324999999999999956e+00 3.158931540343584352e-05
1.337500000000000133e+00 3.707382320271635688e-05
1.350000000000000089e+00 4.435290316262706822e-05
1.362500000000000044e+00 5.394609977236127955e-05
1.375000000000000222e+00 6.669496297556865233e-05
1.387499999999999956e+00 8.383241379600781407e-05
1.399999999999999911e+00 1.067631244750469766e-04
1.412500000000000089e+00 1.363296571236850309e-04
1.425000000000000044e+00 1.718639364030560520e-04
1.437500000000000000e+00 2.108361854350925186e-04
1.450000000000000178e+00 2.487831105753713756e-04
1.462500000000000133e+00 2.783175560774303983e-04
1.474999999999999867e+00 2.892176127641668602e-04
1.487500000000000044e+00 2.745605308350669029e-04
1.500000000000000000e+00 2.392514182371300452e-04
1.512500000000000178e+00 1.972143684758048264e-04
1.525000000000000133e+00 1.594749748215951342e-04
1.537500000000000089e+00 1.297376632883973189e-04
1.550000000000000266e+00 1.077493365341947726e-04
1.562500000000000000e+00 9.180085859367660629e-05
1.574999999999999956e+00 7.985470289536075609e-05
1.587500000000000133e+00 7.032203367301494666e-05
1.600000000000000089e+00 6.233803485984089668e-05
1.612500000000000044e+00 5.562100029964939924e-05
1.625000000000000222e+00 5.013733810532325049e-05
1.637500000000000178e+00 4.574457969741265270e-05
1.649999999999999911e+00 4.211999389853498729e-05
1.662500000000000089e+00 3.893111694869405277e-05
1.675000000000000044e+00 3.597558642301686984e-05
1.687500000000000000e+00 3.319075531341089561e-05
1.700000000000000178e+00 3.059720584026975448e-05
1.712500000000000133e+00 2.824507587110063284e-05
1.725000000000000089e+00 2.618969547854359023e-05
1.737500000000000044e+00 2.449171843786680135e-05
1.750000000000000000e+00 2.322755655168901197e-05
1.762500000000000178e+00 2.249656443891215015e-05
1.775000000000000133e+00 2.242327435744414103e-05
1.787500000000000089e+00 2.314846337052050456e-05
1.800000000000000266e+00 2.481709011108758763e-05
1.812500000000000000e+00 2.757591697722616518e-05
1.824999999999999956e+00 3.158931540343582319e-05
1.837500000000000133e+00 3.707382320271633655e-05
1.850000000000000089e+00 4.435290316262708178e-05
1.862500000000000044e+00 5.394609977236135409e-05
1.875000000000000222e+00 6.669496297556865233e-05
1.887500000000000178e+00 8.383241379600781407e-05
1.899999999999999911e+00 1.067631244750468953e-04
1.912500000000000089e+00 1.363296571236850309e-04
1.925000000000000044e+00 1.718639364030557538e-04
1.937500000000000000e+00 2.108361854350924915e-04
1.950000000000000178e+00 2.487831105753710503e-04
1.962500000000000355e+00 2.783175560774304525e-04
1.975000000000000089e+00 2.892176127641670228e-04
1.987500000000000044e+00 2.745605308350668487e-04
2.000000000000000000e+00 2.392514182371299639e-04
2.012500000000000178e+00 1.972143684758048264e-04
2.024999999999999911e+00 1.594749748215951613e-04
2.037500000000000089e+00 1.297376632883972918e-04
2.050000000000000266e+00 1.077493365341947455e-04
2.062500000000000000e+00 9.180085859367661985e-05
2.075000000000000178e+00 7.985470289536068832e-05
2.087499999999999911e+00 7.032203367301494666e-05
2.100000000000000089e+00 6.233803485984088313e-05
2.112500000000000266e+00 5.562100029964937213e-05
2.125000000000000000e+00 5.013733810532325049e-05
2.137500000000000178e+00 4.574457969741265947e-05
2.149999999999999911e+00 4.211999389853500085e-05
2.162500000000000089e+00 3.893111694869403922e-05
2.175000000000000266e+00 3.597558642301688339e-05
2.187500000000000000e+00 3.319075531341089561e-05
2.200000000000000178e+00 3.059720584026975448e-05
2.212499999999999911e+00 2.824507587110062606e-05
2.225000000000000089e+00 2.618969547854359023e-05
2.237499999999999822e+00 2.449171843786679796e-05
2.250000000000000444e+00 2.322755655168901197e-05
2.262500000000000178e+00 2.249656443891215693e-05
2.274999999999999911e+00 2.242327435744414442e-05
2.287500000000000089e+00 2.314846337052051134e-05
2.299999999999999822e+00 2.481709011108759101e-05
2.312500000000000444e+00 2.757591697722615841e-05
2.325000000000000178e+00 3.158931540343584352e-05
2.337500000000000355e+00 3.707382320271635688e-05
2.350000000000000089e+00 4.435290316262706822e-05
2.362499999999999822e+00 5.394609977236127955e-05
2.375000000000000000e+00 6.669496297556865233e-05
2.387500000000000178e+00 8.383241379600781407e-05
2.400000000000000355e+00 1.067631244750469766e-04
2.412500000000000089e+00 1.363296571236850309e-04
2.425000000000000266e+00 1.718639364030560520e-04
2.437500000000000000e+00 2.108361854350925186e-04
2.449999999999999734e+00 2.487831105753713756e-04
2.462500000000000355e+00 2.783175560774303983e-04
2.475000000000000089e+00 2.892176127641668602e-04
2.487500000000000266e+00 2.745605308350669029e-04
2.500000000000000000e+00 2.392514182371300452e-04
2.512500000000000178e+00 1.972143684758048264e-04
2.525000000000000355e+00 1.594749748215951342e-04
2.537500000000000089e+00 1.297376632883973189e-04
2.550000000000000266e+00 1.077493365341947726e-04
2.562500000000000000e+00 9.180085859367660629e-05
2.575000000000000178e+00 7.985470289536075609e-05
2.587499999999999911e+00 7.032203367301494666e-05
2.600000000000000533e+00 6.233803485984089668e-05
2.612500000000000266e+00 5.562100029964939924e-05
2.625000000000000000e+00 5.013733810532325049e-05
2.637500000000000178e+00 4.574457969741265270e-05
2.649999999999999911e+00 4.211999389853498729e-05
2.662500000000000089e+00 3.893111694869405277e-05
2.675000000000000266e+00 3.597558642301686984e-05
2.687500000000000000e+00 3.319075531341089561e-05
2.700000000000000178e+00 3.059720584026975448e-05
2.712499999999999911e+00 2.824507587110063284e-05
2.725000000000000089e+00 2.618969547854359023e-05
2.737499999999999822e+00 2.449171843786680135e-05
2.750000000000000444e+00 2.322755655168901197e-05
2.762500000000000178e+00 2.249656443891215015e-05
2.774999999999999911e+00 2.242327435744414103e-05
2.787500000000000089e+00 2.314846337052050456e-05
2.799999999999999822e+00 2.481709011108758763e-05
2.812500000000000444e+00 2.757591697722616518e-05
2.825000000000000178e+00 3.158931540343582319e-05
2.837500000000000355e+00 3.707382320271633655e-05
2.850000000000000089e+00 4.435290316262708178e-05
2.862499999999999822e+00 5.394609977236135409e-05
2.875000000000000000e+00 6.669496297556865233e-05
2.887500000000000178e+00 8.383241379600781407e-05
2.900000000000000355e+00 1.067631244750468953e-04
2.912500000000000089e+00 1.363296571236850309e-04
2.925000000000000266e+00 1.718639364030557538e-04
2.937500000000000000e+00 2.108361854350924915e-04
2.949999999999999734e+00 2.487831105753710503e-04
2.962500000000000355e+00 2.783175560774304525e-04
2.975000000000000089e+00 2.892176127641670228e-04
2.987500000000000266e+00 2.745605308350668487e-04
3.000000000000000000e+00 2.392514182371299639e-04
3.012500000000000178e+00 1.972143684758048264e-04
3.025000000000000355e+00 1.594749748215951613e-04
3.037500000000000089e+00 1.297376632883972918e-04
3.050000000000000266e+00 1.077493365341947455e-04
3.062500000000000000e+00 9.180085859367661985e-05
3.075000000000000178e+00 7.985470289536068832e-05
3.087499999999999911e+00 7.032203367301494666e-05
3.100000000000000533e+00 6.233803485984088313e-05
3.112500000000000266e+00 5.562100029964937213e-05
3.125000000000000000e+00 5.013733810532325049e-05
3.137500000000000178e+00 4.574457969741265947e-05
3.149999999999999911e+00 4.211999389853500085e-05
3.162500000000000089e+00 3.893111694869403922e-05
3.175000000000000266e+00 3.597558642301688339e-05
3.187500000000000444e+00 3.319075531341089561e-05
3.200000000000000178e+00 3.059720584026975448e-05
3.212499999999999911e+00 2.824507587110062606e-05
3.225000000000000089e+00 2.618969547854359023e-05
3.237500000000000266e+00 2.449171843786679796e-05
3.250000000000000444e+00 2.322755655168901197e-05
3.262500000000000178e+00 2.249656443891215693e-05
3.275000000000000355e+00 2.242327435744414442e-05
3.287500000000000089e+00 2.314846337052051134e-05
3.299999999999999822e+00 2.481709011108759101e-05
3.312500000000000444e+00 2.757591697722615841e-05
3.325000000000000178e+00 3.158931540343584352e-05
3.337500000000000355e+00 3.707382320271635688e-05
3.350000000000000089e+00 4.435290316262706822e-05
3.362499999999999822e+00 5.394609977236127955e-05
3.375000000000000000e+00 6.669496297556865233e-05
3.387500000000000178e+00 8.383241379600781407e-05
3.400000000000000355e+00 1.067631244750469766e-04
3.412500000000000089e+00 1.363296571236850309e-04
3.425000000000000266e+00 1.718639364030560520e-04
3.437500000000000000e+00 2.108361854350925186e-04
3.450000000000000178e+00 2.487831105753713756e-04
3.462500000000000355e+00 2.783175560774303983e-04
3.475000000000000089e+00 2.892176127641668602e-04
3.487500000000000266e+00 2.745605308350669029e-04
3.500000000000000000e+00 2.392514182371300452e-04
3.512500000000000178e+00 1.972143684758048264e-04
3.525000000000000355e+00 1.594749748215951342e-04
3.537500000000000089e+00 1.297376632883973189e-04
3.550000000000000266e+00 1.077493365341947726e-04
3.562500000000000000e+00 9.180085859367660629e-05
3.575000000000000178e+00 7.985470289536075609e-05
3.587499999999999911e+00 7.032203367301494666e-05
3.600000000000000533e+00 6.233803485984089668e-05
3.612500000000000266e+00 5.562100029964939924e-05
3.625000000000000000e+00 5.013733810532325049e-05
3.637500000000000178e+00 4.574457969741265270e-05
3.649999999999999911e+00 4.211999389853498729e-05
3.662500000000000533e+00 3.893111694869405277e-05
3.675000000000000266e+00 3.597558642301686984e-05
3.687500000000000444e+00 3.319075531341089561e-05
3.700000000000000178e+00 3.059720584026975448e-05
3.712499999999999911e+00 2.824507587110063284e-05
3.725000000000000089e+00 2.618969547854359023e-05
3.737500000000000266e+00 2.449171843786680135e-05
3.750000000000000444e+00 2.322755655168901197e-05
3.762500000000000178e+00 2.249656443891215015e-05
3.775000000000000355e+00 2.242327435744414103e-05
3.787500000000000089e+00 2.314846337052050456e-05
3.799999999999999822e+00 2.481709011108758763e-05
3.812500000000000444e+00 2.757591697722616518e-05
3.825000000000000178e+00 3.158931540343582319e-05
3.837500000000000355e+00 3.707382320271633655e-05
3.850000000000000089e+00 4.435290316262708178e-05
3.862500000000000266e+00 5.394609977236135409e-05
3.875000000000000000e+00 6.669496297556865233e-05
3.887500000000000178e+00 8.383241379600781407e-05
3.900000000000000355e+00 1.067631244750468953e-04
3.912500000000000089e+00 1.363296571236850309e-04
3.925000000000000711e+00 1.718639364030557538e-04
3.937500000000000000e+00 2.108361854350924915e-04
3.950000000000000178e+00 2.487831105753710503e-04
3.962499999999999911e+00 2.783175560774304525e-04
3.975000000000000089e+00 2.892176127641670228e-04
3.987500000000000711e+00 2.745605308350668487e-04


==> data_fig_7a_cst.txt <==
0.000000000000000000e+00 2.987873212808019410e-04
2.500000000000000139e-02 2.883560954123759999e-04
5.000000000000000278e-02 2.586871525118919620e-04
7.500000000000001110e-02 2.165353989117899797e-04
1.000000000000000056e-01 1.722872211959580063e-04
1.250000000000000000e-01 1.352140448295960189e-04
1.500000000000000222e-01 1.088502679350453965e-04
1.749999999999999889e-01 9.113382403959221438e-05
2.000000000000000111e-01 7.871822496585360450e-05
2.250000000000000333e-01 6.965758440513519279e-05
2.500000000000000000e-01 6.294507161703100529e-05
2.750000000000000222e-01 5.786792983872760085e-05
3.000000000000000444e-01 5.395944950610240059e-05
3.250000000000000666e-01 5.083051714622719450e-05
3.499999999999999778e-01 4.817819955136380103e-05
3.750000000000000000e-01 4.580248979967340111e-05
4.000000000000000222e-01 4.360800695372559979e-05
4.250000000000000444e-01 4.157301773678040435e-05
4.500000000000000666e-01 3.975157969541500167e-05
4.749999999999999778e-01 3.824440090653340272e-05
5.000000000000000000e-01 3.718641905242820090e-05
5.250000000000000222e-01 3.673249939498939839e-05
5.500000000000000444e-01 3.705542683274800302e-05
5.749999999999999556e-01 3.834739390736700143e-05
6.000000000000000888e-01 4.081577966955640284e-05
6.250000000000000000e-01 4.468529722787279709e-05
6.500000000000001332e-01 5.017912102190560643e-05
6.750000000000000444e-01 5.753370477141920241e-05
6.999999999999999556e-01 6.717045501250119692e-05
7.250000000000000888e-01 8.078376770844420860e-05
7.500000000000000000e-01 9.757338538122578781e-05
7.750000000000001332e-01 1.158186059229745905e-04
8.000000000000000444e-01 1.359290978737727994e-04
8.249999999999999556e-01 1.607255315967004059e-04
8.500000000000000888e-01 1.857115736380010032e-04
8.750000000000000000e-01 2.114439088547619995e-04
9.000000000000001332e-01 2.377951506837979953e-04
9.250000000000000444e-01 2.632370735857380217e-04
9.499999999999999556e-01 2.903312176031199940e-04
9.750000000000000888e-01 3.146013014018179650e-04
1.000000000000000000e+00 3.227153133833380000e-04
1.025000000000000133e+00 3.100649188682300171e-04
1.050000000000000044e+00 2.784628330425460143e-04
1.074999999999999956e+00 2.346439957197679865e-04
1.100000000000000089e+00 1.885951413514239800e-04
1.125000000000000222e+00 1.492619387214040008e-04
1.149999999999999911e+00 1.201330504192716053e-04
1.175000000000000044e+00 9.926540531873638421e-05
1.200000000000000178e+00 8.353531650476599157e-05
1.224999999999999867e+00 7.134685176148698911e-05
1.250000000000000000e+00 6.204950878239600331e-05
1.275000000000000133e+00 5.503212324771520632e-05
1.300000000000000266e+00 4.962108187127379659e-05
1.324999999999999956e+00 4.531721697583119580e-05
1.350000000000000089e+00 4.176099272231999731e-05
1.375000000000000222e+00 3.869921873617919721e-05
1.399999999999999911e+00 3.598542193665599926e-05
1.425000000000000044e+00 3.356492322552699864e-05
1.450000000000000178e+00 3.146011540323920443e-05
1.474999999999999867e+00 2.974481332480139636e-05
1.500000000000000000e+00 2.852990444800220085e-05
1.525000000000000133e+00 2.795281849063560188e-05
1.550000000000000266e+00 2.817166355993839947e-05
1.574999999999999956e+00 2.936300793983440116e-05
1.600000000000000089e+00 3.171750511101479724e-05
1.625000000000000222e+00 3.543448239264939878e-05
1.649999999999999911e+00 4.070098203750299992e-05
1.675000000000000044e+00 4.768399420594079735e-05
1.700000000000000178e+00 5.652881430520980798e-05
1.725000000000000089e+00 6.746521210584879998e-05
1.750000000000000000e+00 8.192990935845399694e-05
1.775000000000000133e+00 1.003612575439199843e-04
1.800000000000000266e+00 1.199488259776372091e-04
1.824999999999999956e+00 1.413167539464752116e-04
1.850000000000000089e+00 1.665980524762591844e-04
1.875000000000000222e+00 1.917172949586640142e-04
1.899999999999999911e+00 2.189254226923580257e-04
1.925000000000000044e+00 2.470393893353000064e-04
1.950000000000000178e+00 2.789400604365480010e-04
1.975000000000000089e+00 3.052194872389960229e-04
2.000000000000000000e+00 3.142881318041600039e-04
2.024999999999999911e+00 3.022833558846699654e-04
2.050000000000000266e+00 2.711325797551940395e-04
2.075000000000000178e+00 2.276476344374180039e-04
2.100000000000000089e+00 1.818670430625980012e-04
2.125000000000000000e+00 1.428384526274459982e-04
2.149999999999999911e+00 1.141279087078599899e-04
2.175000000000000266e+00 9.389823725756201388e-05
2.200000000000000178e+00 7.893819935540861412e-05
2.225000000000000089e+00 6.753962724439060137e-05
2.250000000000000444e+00 5.897190603226100489e-05
2.274999999999999911e+00 5.257340843983700522e-05
2.299999999999999822e+00 4.767718783124960224e-05
2.325000000000000178e+00 4.381589662962800675e-05
2.350000000000000089e+00 4.063702639814340028e-05
2.375000000000000000e+00 3.789735957851199204e-05
2.400000000000000355e+00 3.545722287489919632e-05
2.425000000000000266e+00 3.327223272752460512e-05
2.449999999999999734e+00 3.137002933157200148e-05
2.475000000000000089e+00 2.983070799922039841e-05
2.500000000000000000e+00 2.877003486985959784e-05
2.525000000000000355e+00 2.833036811334459725e-05
2.550000000000000266e+00 2.867394221980339801e-05
2.575000000000000178e+00 2.998143989814279736e-05
2.600000000000000533e+00 3.244871425134640005e-05
2.625000000000000000e+00 3.627856160146779784e-05
2.649999999999999911e+00 4.166566033896199967e-05
2.675000000000000266e+00 4.878373257180220103e-05
2.700000000000000178e+00 5.779714965312799995e-05
2.725000000000000089e+00 6.904146099816439784e-05
2.750000000000000444e+00 8.438223538296819566e-05
2.774999999999999911e+00 1.029728543424263966e-04
2.799999999999999822e+00 1.226188708085406028e-04
2.825000000000000178e+00 1.449510693214599918e-04
2.850000000000000089e+00 1.705037669011145974e-04
2.875000000000000000e+00 1.958985464293019939e-04
2.900000000000000355e+00 2.231656718080920077e-04
2.925000000000000266e+00 2.506456327588880073e-04
2.949999999999999734e+00 2.813421803576900094e-04
2.975000000000000089e+00 3.072445462058260397e-04
3.000000000000000000e+00 3.161458058992679360e-04
3.025000000000000355e+00 3.040511640971799699e-04
3.050000000000000266e+00 2.728328200537259675e-04
3.075000000000000178e+00 2.293122039742340038e-04
3.100000000000000533e+00 1.834933777026660317e-04
3.125000000000000000e+00 1.444117657783099823e-04
3.149999999999999911e+00 1.156037770667324096e-04
3.175000000000000266e+00 9.521273113783078898e-05
3.200000000000000178e+00 8.005176870752419899e-05
3.225000000000000089e+00 6.845080512247439693e-05
3.250000000000000444e+00 5.969931626143819292e-05
3.275000000000000355e+00 5.314639070338259268e-05
3.299999999999999822e+00 4.812063227655799427e-05
3.325000000000000178e+00 4.414811676464000143e-05
3.350000000000000089e+00 4.087374284467420739e-05
3.375000000000000000e+00 3.805274912575640309e-05
3.400000000000000355e+00 3.554268686488839781e-05
3.425000000000000266e+00 3.329756862536400173e-05
3.450000000000000178e+00 3.134341306940599932e-05
3.475000000000000089e+00 2.975890492971260056e-05
3.500000000000000000e+00 2.865859905475779770e-05
3.525000000000000355e+00 2.818380114833300145e-05
3.550000000000000266e+00 2.849600929055499888e-05
3.575000000000000178e+00 2.977426326057179957e-05
3.600000000000000533e+00 3.221398952205299898e-05
3.625000000000000000e+00 3.601569952149259713e-05
3.649999999999999911e+00 4.137351269799720104e-05
3.675000000000000266e+00 4.845698593819619570e-05
3.700000000000000178e+00 5.742679029442200134e-05
3.725000000000000089e+00 6.858121761750000163e-05
3.750000000000000444e+00 8.369067679675919983e-05
3.775000000000000355e+00 1.022495360845984008e-04
3.799999999999999822e+00 1.218628435590427879e-04
3.825000000000000178e+00 1.439115679806525939e-04
3.850000000000000089e+00 1.694009897210912129e-04
3.875000000000000000e+00 1.946876127939360115e-04
3.900000000000000355e+00 2.219292190385479830e-04
3.925000000000000711e+00 2.495798377761620189e-04
3.950000000000000178e+00 2.806362805739819771e-04
3.975000000000000089e+00 3.066602621154859406e-04
4.000000000000000000e+00 3.156005054311839669e-04
4.025000000000000355e+00 3.035392317314159795e-04
4.049999999999999822e+00 2.723314341471479790e-04
4.075000000000000178e+00 2.288261192328740158e-04
4.100000000000000533e+00 1.830125737123080231e-04
4.125000000000000000e+00 1.439472523410620093e-04
4.150000000000000355e+00 1.151642509435169942e-04
4.174999999999999822e+00 9.481935043069360616e-05
4.200000000000000178e+00 7.971564072176640580e-05
4.225000000000000533e+00 6.817267801869619759e-05
4.250000000000000000e+00 5.947391872329940683e-05
4.275000000000000355e+00 5.296559156511279821e-05
4.299999999999999822e+00 4.797719418693719221e-05
4.325000000000000178e+00 4.403709972923540732e-05
4.350000000000000533e+00 4.079025617592420413e-05
4.375000000000000000e+00 3.799325444657459605e-05
4.400000000000000355e+00 3.550337638195719912e-05
4.424999999999999822e+00 3.327627044163760154e-05
4.450000000000000178e+00 3.133697891564160104e-05
4.474999999999999645e+00 2.976620225215800028e-05
4.500000000000000888e+00 2.867763172797840022e-05
4.525000000000000355e+00 2.821327629035019974e-05
4.549999999999999822e+00 2.853510290384680406e-05
4.575000000000000178e+00 2.982194056643759910e-05
4.599999999999999645e+00 3.227033906428680054e-05
4.625000000000000888e+00 3.608007921440720318e-05
4.650000000000000355e+00 4.144720260637220206e-05
4.675000000000000711e+00 4.854041176423039825e-05
4.700000000000000178e+00 5.752353409292580141e-05
4.724999999999999645e+00 6.870284596701000616e-05
4.750000000000000000e+00 8.387850705068461432e-05
4.775000000000000355e+00 1.024477990535340095e-04
4.800000000000000711e+00 1.220679020883069890e-04
4.825000000000000178e+00 1.442049724159865905e-04
4.850000000000000533e+00 1.697145742017851949e-04
4.875000000000000000e+00 1.950385001441219983e-04
4.899999999999999467e+00 2.222888039315200250e-04
4.925000000000000711e+00 2.498947534628940354e-04
4.950000000000000178e+00 2.808361024088660207e-04
4.975000000000000533e+00 3.068331111958860031e-04
5.000000000000000000e+00 3.157536081047979592e-04
5.025000000000000355e+00 3.036918714588220190e-04
5.050000000000000711e+00 2.724732375817399987e-04
5.075000000000000178e+00 2.289695328311939712e-04
5.100000000000000533e+00 1.831501494448159581e-04
5.125000000000000000e+00 1.440823975934519977e-04
5.150000000000000355e+00 1.152908046638953862e-04
5.174999999999999822e+00 9.493295301495900034e-05
5.200000000000001066e+00 7.981239492624181571e-05
5.225000000000000533e+00 6.825270424548320145e-05
5.250000000000000000e+00 5.953875716828621112e-05
5.275000000000000355e+00 5.301761404515299236e-05
5.299999999999999822e+00 4.801844407449179882e-05
5.325000000000000178e+00 4.406907208113079911e-05
5.350000000000000533e+00 4.081424525912180125e-05
5.375000000000000000e+00 3.801039305391519751e-05
5.400000000000000355e+00 3.551462796011640034e-05
5.424999999999999822e+00 3.328240276884180158e-05
5.450000000000000178e+00 3.133867483619579854e-05
5.474999999999999645e+00 2.976400147145040459e-05
5.500000000000000888e+00 2.867202733828859762e-05
5.525000000000000355e+00 2.820463597451259847e-05
5.549999999999999822e+00 2.852369474876959992e-05
5.575000000000000178e+00 2.980804873170740015e-05
5.599999999999999645e+00 3.225394352755180181e-05
5.625000000000000888e+00 3.606141855916939907e-05
5.650000000000000355e+00 4.142579452355019999e-05
5.675000000000000711e+00 4.851632129207640039e-05
5.700000000000000178e+00 5.749544147176999985e-05
5.724999999999999645e+00 6.866770097478280181e-05
5.750000000000000000e+00 8.382405390642458755e-05
5.775000000000000355e+00 1.023903621246151932e-04
5.800000000000000711e+00 1.220079928712010126e-04
5.825000000000000178e+00 1.441185113827801885e-04
5.850000000000000533e+00 1.696224664497116160e-04
5.875000000000000000e+00 1.949330472772799899e-04
5.899999999999999467e+00 2.221815006567960291e-04
5.925000000000000711e+00 2.497981549056540280e-04
5.950000000000000178e+00 2.807768599282699728e-04
5.975000000000000533e+00 3.067787820346059733e-04
6.000000000000000000e+00 3.157084037467899548e-04
6.025000000000000355e+00 3.036434094313060039e-04
6.050000000000000711e+00 2.724312243582080180e-04
6.075000000000000178e+00 2.289250703710000100e-04
6.100000000000000533e+00 1.831093250816359381e-04
6.125000000000000000e+00 1.440417573326120129e-04
6.150000000000000355e+00 1.152532323162163970e-04
6.174999999999999822e+00 9.489922984549139509e-05
6.200000000000001066e+00 7.978367849309821733e-05
6.225000000000000533e+00 6.822894828782479523e-05
6.250000000000000000e+00 5.951947441145740157e-05
6.275000000000000355e+00 5.300200204743819258e-05
6.299999999999999822e+00 4.800614290381439981e-05
6.325000000000000178e+00 4.405922909922860119e-05
6.350000000000000533e+00 4.080704447813699798e-05
6.375000000000000888e+00 3.800486017026759832e-05
6.400000000000000355e+00 3.551117109473540432e-05
6.424999999999999822e+00 3.328016838552939671e-05
6.450000000000000178e+00 3.133801007583340067e-05
6.475000000000000533e+00 2.976436421696479996e-05
6.500000000000000888e+00 2.867348924937079488e-05
6.525000000000000355e+00 2.820707926631120294e-05
6.550000000000000711e+00 2.852684456960339872e-05
6.575000000000000178e+00 2.981223907720260009e-05
6.599999999999999645e+00 3.225854053307659967e-05
6.625000000000000888e+00 3.606720843395599995e-05
6.650000000000000355e+00 4.143185153755459774e-05
6.675000000000000711e+00 4.852383191190500107e-05
6.700000000000000178e+00 5.750347717920380587e-05
6.724999999999999645e+00 6.867839607000939949e-05
6.750000000000000000e+00 8.383990270164159400e-05
6.775000000000000355e+00 1.024072111201492055e-04
6.800000000000000711e+00 1.220256476099093953e-04
6.825000000000000178e+00 1.441431623308587757e-04
6.850000000000000533e+00 1.696502641689280285e-04
6.875000000000000000e+00 1.949621834343220070e-04
6.900000000000000355e+00 2.222146467587479950e-04
6.925000000000000711e+00 2.498231912656799806e-04
6.950000000000000178e+00 2.807960428935899790e-04
6.975000000000000533e+00 3.067892609550940336e-04
7.000000000000000000e+00 3.157237305455779831e-04
7.025000000000000355e+00 3.036524217464619852e-04
7.050000000000000711e+00 2.724452227365039485e-04
7.075000000000000178e+00 2.289351148017000365e-04
7.100000000000000533e+00 1.831221910387379696e-04
7.125000000000000000e+00 1.440528643935679899e-04
7.150000000000000355e+00 1.152645995742532014e-04
7.174999999999999822e+00 9.490915559754459631e-05
7.200000000000001066e+00 7.979223169586520956e-05
7.225000000000000533e+00 6.823602421359440187e-05
7.250000000000000000e+00 5.952523162948259957e-05
7.275000000000000355e+00 5.300657387144819201e-05
7.299999999999999822e+00 4.800988914588240331e-05
7.325000000000001066e+00 4.406197323531019672e-05
7.350000000000000533e+00 4.080932899303220033e-05
7.375000000000000888e+00 3.800628831858440191e-05
7.400000000000000355e+00 3.551234935092380138e-05
7.424999999999999822e+00 3.328067686734560612e-05
7.450000000000000178e+00 3.133831507456160542e-05
7.475000000000000533e+00 2.976421959173279955e-05
7.500000000000000888e+00 2.867308583655400173e-05
7.525000000000000355e+00 2.820645238523640226e-05
7.550000000000000711e+00 2.852584551746620054e-05
7.575000000000000178e+00 2.981122361072639768e-05
7.599999999999999645e+00 3.225701084370259701e-05
7.625000000000000888e+00 3.606582161492160677e-05
7.650000000000000355e+00 4.142980305509559943e-05
7.675000000000000711e+00 4.852197140756460837e-05
7.700000000000000178e+00 5.750082435214259326e-05
7.725000000000000533e+00 6.867549868053279675e-05
7.750000000000000000e+00 8.383505476042019686e-05
7.775000000000000355e+00 1.024021911306651953e-04
7.800000000000000711e+00 1.220206005479521885e-04
7.825000000000000178e+00 1.441351509004810093e-04
7.850000000000001421e+00 1.696428686860585919e-04
7.875000000000000000e+00 1.949518057512459549e-04
7.900000000000000355e+00 2.222065804903460245e-04
7.924999999999999822e+00 2.498127090488420194e-04
7.950000000000000178e+00 2.807934284390100114e-04
7.975000000000001421e+00 3.067817013324579856e-04


==> data_fig_7a_homhbfem.txt <==
0.000000000000000000e+00 3.084041316142481157e-04
2.500000000000000139e-02 3.169797970930053176e-04
5.000000000000000278e-02 2.938691457880322419e-04
7.500000000000001110e-02 2.517713094075515806e-04
1.000000000000000056e-01 2.079360465990930020e-04
1.250000000000000000e-01 1.637692465353127234e-04
1.500000000000000222e-01 1.278500293865995083e-04
1.749999999999999889e-01 1.045848491677744952e-04
2.000000000000000111e-01 8.831961873109021323e-05
2.250000000000000333e-01 7.544798782951520587e-05
2.500000000000000000e-01 6.443204015108784026e-05
2.750000000000000222e-01 5.619013691510954197e-05
3.000000000000000444e-01 5.271288564754405084e-05
3.250000000000000666e-01 5.100092077030800113e-05
3.499999999999999778e-01 4.383940658466587640e-05
3.750000000000000000e-01 3.812812571129950222e-05
4.000000000000000222e-01 3.707932676083620504e-05
4.250000000000000444e-01 3.713622254805122044e-05
4.500000000000000666e-01 3.474365639129602850e-05
4.749999999999999778e-01 3.230508510700736872e-05
5.000000000000000000e-01 3.168387267513769377e-05
5.250000000000000222e-01 3.067113405702015549e-05
5.500000000000000444e-01 2.840972238746050733e-05
5.749999999999999556e-01 2.813432080398419247e-05
6.000000000000000888e-01 3.133155092513801785e-05
6.250000000000000000e-01 3.681785892109601442e-05
6.500000000000001332e-01 4.280605204990965327e-05
6.750000000000000444e-01 4.996279543314499031e-05
6.999999999999999556e-01 5.974367722306606467e-05
7.250000000000000888e-01 7.153303569243970716e-05
7.500000000000000000e-01 8.536370280471916843e-05
7.750000000000001332e-01 1.037224214634249720e-04
8.000000000000000444e-01 1.279486609513009760e-04
8.249999999999999556e-01 1.552344194634727433e-04
8.500000000000000888e-01 1.793409803321304157e-04
8.750000000000000000e-01 1.996606899024076049e-04
9.000000000000001332e-01 2.193503485605389038e-04
9.250000000000000444e-01 2.383419390921711191e-04
9.499999999999999556e-01 2.572146723325458321e-04
9.750000000000000888e-01 2.817027238755121519e-04
1.000000000000000000e+00 3.084041316142482241e-04
1.025000000000000133e+00 3.169797970930055345e-04
1.050000000000000044e+00 2.938691457880322961e-04
1.074999999999999956e+00 2.517713094075515806e-04
1.100000000000000089e+00 2.079360465990931646e-04
1.125000000000000222e+00 1.637692465353127234e-04
1.149999999999999911e+00 1.278500293865996980e-04
1.175000000000000044e+00 1.045848491677745223e-04
1.200000000000000178e+00 8.831961873109026744e-05
1.224999999999999867e+00 7.544798782951528718e-05
1.250000000000000000e+00 6.443204015108781315e-05
1.275000000000000133e+00 5.619013691510952164e-05
1.300000000000000266e+00 5.271288564754402373e-05
1.324999999999999956e+00 5.100092077030797403e-05
1.350000000000000089e+00 4.383940658466586285e-05
1.375000000000000222e+00 3.812812571129951578e-05
1.399999999999999911e+00 3.707932676083619148e-05
1.425000000000000044e+00 3.713622254805115945e-05
1.450000000000000178e+00 3.474365639129600139e-05
1.474999999999999867e+00 3.230508510700734839e-05
1.500000000000000000e+00 3.168387267513768021e-05
1.525000000000000133e+00 3.067113405702011483e-05
1.550000000000000266e+00 2.840972238746046328e-05
1.574999999999999956e+00 2.813432080398416198e-05
1.600000000000000089e+00 3.133155092513803817e-05
1.625000000000000222e+00 3.681785892109605508e-05
1.649999999999999911e+00 4.280605204990970748e-05
1.675000000000000044e+00 4.996279543314494288e-05
1.700000000000000178e+00 5.974367722306603756e-05
1.725000000000000089e+00 7.153303569243973426e-05
1.750000000000000000e+00 8.536370280471910067e-05
1.775000000000000133e+00 1.037224214634249449e-04
1.800000000000000266e+00 1.279486609513008405e-04
1.824999999999999956e+00 1.552344194634727975e-04
1.850000000000000089e+00 1.793409803321300905e-04
1.875000000000000222e+00 1.996606899024075236e-04
1.899999999999999911e+00 2.193503485605387141e-04
1.925000000000000044e+00 2.383419390921711191e-04
1.950000000000000178e+00 2.572146723325459947e-04
1.975000000000000089e+00 2.817027238755123687e-04
2.000000000000000000e+00 3.084041316142481157e-04
2.024999999999999911e+00 3.169797970930053176e-04
2.050000000000000266e+00 2.938691457880322419e-04
2.075000000000000178e+00 2.517713094075515806e-04
2.100000000000000089e+00 2.079360465990930020e-04
2.125000000000000000e+00 1.637692465353127234e-04
2.149999999999999911e+00 1.278500293865995083e-04
2.175000000000000266e+00 1.045848491677744952e-04
2.200000000000000178e+00 8.831961873109021323e-05
2.225000000000000089e+00 7.544798782951520587e-05
2.250000000000000444e+00 6.443204015108784026e-05
2.274999999999999911e+00 5.619013691510954197e-05
2.299999999999999822e+00 5.271288564754405084e-05
2.325000000000000178e+00 5.100092077030800113e-05
2.350000000000000089e+00 4.383940658466587640e-05
2.375000000000000000e+00 3.812812571129950222e-05
2.400000000000000355e+00 3.707932676083620504e-05
2.425000000000000266e+00 3.713622254805122044e-05
2.449999999999999734e+00 3.474365639129602850e-05
2.475000000000000089e+00 3.230508510700736872e-05
2.500000000000000000e+00 3.168387267513769377e-05
2.525000000000000355e+00 3.067113405702015549e-05
2.550000000000000266e+00 2.840972238746050733e-05
2.575000000000000178e+00 2.813432080398419247e-05
2.600000000000000533e+00 3.133155092513801785e-05
2.625000000000000000e+00 3.681785892109601442e-05
2.649999999999999911e+00 4.280605204990965327e-05
2.675000000000000266e+00 4.996279543314499031e-05
2.700000000000000178e+00 5.974367722306606467e-05
2.725000000000000089e+00 7.153303569243970716e-05
2.750000000000000444e+00 8.536370280471916843e-05
2.774999999999999911e+00 1.037224214634249720e-04
2.799999999999999822e+00 1.279486609513009760e-04
2.825000000000000178e+00 1.552344194634727433e-04
2.850000000000000089e+00 1.793409803321304157e-04
2.875000000000000000e+00 1.996606899024076049e-04
2.900000000000000355e+00 2.193503485605389038e-04
2.925000000000000266e+00 2.383419390921711191e-04
2.949999999999999734e+00 2.572146723325458321e-04
2.975000000000000089e+00 2.817027238755121519e-04
3.000000000000000000e+00 3.084041316142482241e-04
3.025000000000000355e+00 3.169797970930055345e-04
3.050000000000000266e+00 2.938691457880322961e-04
3.075000000000000178e+00 2.517713094075515806e-04
3.100000000000000533e+00 2.079360465990931646e-04
3.125000000000000000e+00 1.637692465353127234e-04
3.149999999999999911e+00 1.278500293865996980e-04
3.175000000000000266e+00 1.045848491677745223e-04
3.200000000000000178e+00 8.831961873109026744e-05
3.225000000000000089e+00 7.544798782951528718e-05
3.250000000000000444e+00 6.443204015108781315e-05
3.275000000000000355e+00 5.619013691510952164e-05
3.299999999999999822e+00 5.271288564754402373e-05
3.325000000000000178e+00 5.100092077030797403e-05
3.350000000000000089e+00 4.383940658466586285e-05
3.375000000000000000e+00 3.812812571129951578e-05
3.400000000000000355e+00 3.707932676083619148e-05
3.425000000000000266e+00 3.713622254805115945e-05
3.450000000000000178e+00 3.474365639129600139e-05
3.475000000000000089e+00 3.230508510700734839e-05
3.500000000000000000e+00 3.168387267513768021e-05
3.525000000000000355e+00 3.067113405702011483e-05
3.550000000000000266e+00 2.840972238746046328e-05
3.575000000000000178e+00 2.813432080398416198e-05
3.600000000000000533e+00 3.133155092513803817e-05
3.625000000000000000e+00 3.681785892109605508e-05
3.649999999999999911e+00 4.280605204990970748e-05
3.675000000000000266e+00 4.996279543314494288e-05
3.700000000000000178e+00 5.974367722306603756e-05
3.725000000000000089e+00 7.153303569243973426e-05
3.750000000000000444e+00 8.536370280471910067e-05
3.775000000000000355e+00 1.037224214634249449e-04
3.799999999999999822e+00 1.279486609513008405e-04
3.825000000000000178e+00 1.552344194634727975e-04
3.850000000000000089e+00 1.793409803321300905e-04
3.875000000000000000e+00 1.996606899024075236e-04
3.900000000000000355e+00 2.193503485605387141e-04
3.925000000000000711e+00 2.383419390921711191e-04
3.950000000000000178e+00 2.572146723325459947e-04
3.975000000000000089e+00 2.817027238755123687e-04
4.000000000000000000e+00 3.084041316142481157e-04
4.025000000000000355e+00 3.169797970930053176e-04
4.049999999999999822e+00 2.938691457880322419e-04
4.075000000000000178e+00 2.517713094075515806e-04
4.100000000000000533e+00 2.079360465990930020e-04
4.125000000000000000e+00 1.637692465353127234e-04
4.150000000000000355e+00 1.278500293865995083e-04
4.174999999999999822e+00 1.045848491677744952e-04
4.200000000000000178e+00 8.831961873109021323e-05
4.225000000000000533e+00 7.544798782951520587e-05
4.250000000000000000e+00 6.443204015108784026e-05
4.275000000000000355e+00 5.619013691510954197e-05
4.299999999999999822e+00 5.271288564754405084e-05
4.325000000000000178e+00 5.100092077030800113e-05
4.350000000000000533e+00 4.383940658466587640e-05
4.375000000000000000e+00 3.812812571129950222e-05
4.400000000000000355e+00 3.707932676083620504e-05
4.424999999999999822e+00 3.713622254805122044e-05
4.450000000000000178e+00 3.474365639129602850e-05
4.474999999999999645e+00 3.230508510700736872e-05
4.500000000000000888e+00 3.168387267513769377e-05
4.525000000000000355e+00 3.067113405702015549e-05
4.549999999999999822e+00 2.840972238746050733e-05
4.575000000000000178e+00 2.813432080398419247e-05
4.599999999999999645e+00 3.133155092513801785e-05
4.625000000000000888e+00 3.681785892109601442e-05
4.650000000000000355e+00 4.280605204990965327e-05
4.675000000000000711e+00 4.996279543314499031e-05
4.700000000000000178e+00 5.974367722306606467e-05
4.724999999999999645e+00 7.153303569243970716e-05
4.750000000000000000e+00 8.536370280471916843e-05
4.775000000000000355e+00 1.037224214634249720e-04
4.800000000000000711e+00 1.279486609513009760e-04
4.825000000000000178e+00 1.552344194634727433e-04
4.850000000000000533e+00 1.793409803321304157e-04
4.875000000000000000e+00 1.996606899024076049e-04
4.899999999999999467e+00 2.193503485605389038e-04
4.925000000000000711e+00 2.383419390921711191e-04
4.950000000000000178e+00 2.572146723325458321e-04
4.975000000000000533e+00 2.817027238755121519e-04
5.000000000000000000e+00 3.084041316142482241e-04
5.025000000000000355e+00 3.169797970930055345e-04
5.050000000000000711e+00 2.938691457880322961e-04
5.075000000000000178e+00 2.517713094075515806e-04
5.100000000000000533e+00 2.079360465990931646e-04
5.125000000000000000e+00 1.637692465353127234e-04
5.150000000000000355e+00 1.278500293865996980e-04
5.174999999999999822e+00 1.045848491677745223e-04
5.200000000000001066e+00 8.831961873109026744e-05
5.225000000000000533e+00 7.544798782951528718e-05
5.250000000000000000e+00 6.443204015108781315e-05
5.275000000000000355e+00 5.619013691510952164e-05
5.299999999999999822e+00 5.271288564754402373e-05
5.325000000000000178e+00 5.100092077030797403e-05
5.350000000000000533e+00 4.383940658466586285e-05
5.375000000000000000e+00 3.812812571129951578e-05
5.400000000000000355e+00 3.707932676083619148e-05
5.424999999999999822e+00 3.713622254805115945e-05
5.450000000000000178e+00 3.474365639129600139e-05
5.474999999999999645e+00 3.230508510700734839e-05
5.500000000000000888e+00 3.168387267513768021e-05
5.525000000000000355e+00 3.067113405702011483e-05
5.549999999999999822e+00 2.840972238746046328e-05
5.575000000000000178e+00 2.813432080398416198e-05
5.599999999999999645e+00 3.133155092513803817e-05
5.625000000000000888e+00 3.681785892109605508e-05
5.650000000000000355e+00 4.280605204990970748e-05
5.675000000000000711e+00 4.996279543314494288e-05
5.700000000000000178e+00 5.974367722306603756e-05
5.724999999999999645e+00 7.153303569243973426e-05
5.750000000000000000e+00 8.536370280471910067e-05
5.775000000000000355e+00 1.037224214634249449e-04
5.800000000000000711e+00 1.279486609513008405e-04
5.825000000000000178e+00 1.552344194634727975e-04
5.850000000000000533e+00 1.793409803321300905e-04
5.875000000000000000e+00 1.996606899024075236e-04
5.899999999999999467e+00 2.193503485605387141e-04
5.925000000000000711e+00 2.383419390921711191e-04
5.950000000000000178e+00 2.572146723325459947e-04
5.975000000000000533e+00 2.817027238755123687e-04
6.000000000000000000e+00 3.084041316142481157e-04
6.025000000000000355e+00 3.169797970930053176e-04
6.050000000000000711e+00 2.938691457880322419e-04
6.075000000000000178e+00 2.517713094075515806e-04
6.100000000000000533e+00 2.079360465990930020e-04
6.125000000000000000e+00 1.637692465353127234e-04
6.150000000000000355e+00 1.278500293865995083e-04
6.174999999999999822e+00 1.045848491677744952e-04
6.200000000000001066e+00 8.831961873109021323e-05
6.225000000000000533e+00 7.544798782951520587e-05
6.250000000000000000e+00 6.443204015108784026e-05
6.275000000000000355e+00 5.619013691510954197e-05
6.299999999999999822e+00 5.271288564754405084e-05
6.325000000000000178e+00 5.100092077030800113e-05
6.350000000000000533e+00 4.383940658466587640e-05
6.375000000000000888e+00 3.812812571129950222e-05
6.400000000000000355e+00 3.707932676083620504e-05
6.424999999999999822e+00 3.713622254805122044e-05
6.450000000000000178e+00 3.474365639129602850e-05
6.475000000000000533e+00 3.230508510700736872e-05
6.500000000000000888e+00 3.168387267513769377e-05
6.525000000000000355e+00 3.067113405702015549e-05
6.550000000000000711e+00 2.840972238746050733e-05
6.575000000000000178e+00 2.813432080398419247e-05
6.599999999999999645e+00 3.133155092513801785e-05
6.625000000000000888e+00 3.681785892109601442e-05
6.650000000000000355e+00 4.280605204990965327e-05
6.675000000000000711e+00 4.996279543314499031e-05
6.700000000000000178e+00 5.974367722306606467e-05
6.724999999999999645e+00 7.153303569243970716e-05
6.750000000000000000e+00 8.536370280471916843e-05
6.775000000000000355e+00 1.037224214634249720e-04
6.800000000000000711e+00 1.279486609513009760e-04
6.825000000000000178e+00 1.552344194634727433e-04
6.850000000000000533e+00 1.793409803321304157e-04
6.875000000000000000e+00 1.996606899024076049e-04
6.900000000000000355e+00 2.193503485605389038e-04
6.925000000000000711e+00 2.383419390921711191e-04
6.950000000000000178e+00 2.572146723325458321e-04
6.975000000000000533e+00 2.817027238755121519e-04
7.000000000000000000e+00 3.084041316142482241e-04
7.025000000000000355e+00 3.169797970930055345e-04
7.050000000000000711e+00 2.938691457880322961e-04
7.075000000000000178e+00 2.517713094075515806e-04
7.100000000000000533e+00 2.079360465990931646e-04
7.125000000000000000e+00 1.637692465353127234e-04
7.150000000000000355e+00 1.278500293865996980e-04
7.174999999999999822e+00 1.045848491677745223e-04
7.200000000000001066e+00 8.831961873109026744e-05
7.225000000000000533e+00 7.544798782951528718e-05
7.250000000000000000e+00 6.443204015108781315e-05
7.275000000000000355e+00 5.619013691510952164e-05
7.299999999999999822e+00 5.271288564754402373e-05
7.325000000000001066e+00 5.100092077030797403e-05
7.350000000000000533e+00 4.383940658466586285e-05
7.375000000000000888e+00 3.812812571129951578e-05
7.400000000000000355e+00 3.707932676083619148e-05
7.424999999999999822e+00 3.713622254805115945e-05
7.450000000000000178e+00 3.474365639129600139e-05
7.475000000000000533e+00 3.230508510700734839e-05
7.500000000000000888e+00 3.168387267513768021e-05
7.525000000000000355e+00 3.067113405702011483e-05
7.550000000000000711e+00 2.840972238746046328e-05
7.575000000000000178e+00 2.813432080398416198e-05
7.599999999999999645e+00 3.133155092513803817e-05
7.625000000000000888e+00 3.681785892109605508e-05
7.650000000000000355e+00 4.280605204990970748e-05
7.675000000000000711e+00 4.996279543314494288e-05
7.700000000000000178e+00 5.974367722306603756e-05
7.725000000000000533e+00 7.153303569243973426e-05
7.750000000000000000e+00 8.536370280471910067e-05
7.775000000000000355e+00 1.037224214634249449e-04
7.800000000000000711e+00 1.279486609513008405e-04
7.825000000000000178e+00 1.552344194634727975e-04
7.850000000000001421e+00 1.793409803321300905e-04
7.875000000000000000e+00 1.996606899024075236e-04
7.900000000000000355e+00 2.193503485605387141e-04
7.924999999999999822e+00 2.383419390921711191e-04
7.950000000000000178e+00 2.572146723325459947e-04
7.975000000000001421e+00 2.817027238755123687e-04


==> data_fig_7b_cst.txt <==
0.000000000000000000e+00 2.987873212861879863e-04
1.250000000000000069e-02 2.889569719305559920e-04
2.500000000000000139e-02 2.601118161920679692e-04
3.750000000000000555e-02 2.186935510314740050e-04
5.000000000000000278e-02 1.750842166557980040e-04
6.250000000000000000e-02 1.388786328286419948e-04
7.500000000000001110e-02 1.140420265281189927e-04
8.749999999999999445e-02 9.836489213200459150e-05
1.000000000000000056e-01 8.839821661416241477e-05
1.125000000000000167e-01 8.208423556679380934e-05
1.250000000000000000e-01 7.814152692276359654e-05
1.375000000000000111e-01 7.582348244332379780e-05
1.500000000000000222e-01 7.447981106572500122e-05
1.625000000000000333e-01 7.350872112503419986e-05
1.749999999999999889e-01 7.255394452371659905e-05
1.875000000000000000e-01 7.149496193279060051e-05
2.000000000000000111e-01 7.025388157032320393e-05
2.125000000000000222e-01 6.885814698086740191e-05
2.250000000000000333e-01 6.744235202142239696e-05
2.374999999999999889e-01 6.620128719944860210e-05
2.500000000000000000e-01 6.537051798545560021e-05
2.625000000000000111e-01 6.520290796105720013e-05
2.750000000000000222e-01 6.596162721800359640e-05
2.874999999999999778e-01 6.791611596246879910e-05
3.000000000000000444e-01 7.132706472604540893e-05
3.125000000000000000e-01 7.645100867015200245e-05
3.250000000000000666e-01 8.350949721143539775e-05
3.375000000000000222e-01 9.270860130741420094e-05
3.499999999999999778e-01 1.042557552839536085e-04
3.625000000000000444e-01 1.196549680817091869e-04
3.750000000000000000e-01 1.415268612648170059e-04
3.875000000000000666e-01 1.650550840667191869e-04
4.000000000000000222e-01 1.889175982773669727e-04
4.124999999999999778e-01 2.141165691185499835e-04
4.250000000000000444e-01 2.447544803185499837e-04
4.375000000000000000e-01 2.719662911055239682e-04
4.500000000000000666e-01 2.969266869645160165e-04
4.625000000000000222e-01 3.196545424308759858e-04
4.749999999999999778e-01 3.345964800642999915e-04
4.875000000000000444e-01 3.434464006635799685e-04
5.000000000000000000e-01 3.431611411838819984e-04
5.125000000000000666e-01 3.281847751731040109e-04
5.250000000000000222e-01 2.959565940382559738e-04
5.374999999999999778e-01 2.519768080189059632e-04
5.500000000000000444e-01 2.057831596449900087e-04
5.625000000000001110e-01 1.665007972454039798e-04
5.749999999999999556e-01 1.378895417382273916e-04
5.875000000000000222e-01 1.176763219213182053e-04
6.000000000000000888e-01 1.028521863039952045e-04
6.124999999999999334e-01 9.193567268485938705e-05
6.250000000000000000e-01 8.421296686879619362e-05
6.375000000000000666e-01 7.878885053960618494e-05
6.500000000000001332e-01 7.478267274341940634e-05
6.624999999999999778e-01 7.167577182847758915e-05
6.750000000000000444e-01 6.903128215080979306e-05
6.875000000000001110e-01 6.655532797004780994e-05
6.999999999999999556e-01 6.410704025834341319e-05
7.125000000000000222e-01 6.171866109466039993e-05
7.250000000000000888e-01 5.949458368953040779e-05
7.374999999999999334e-01 5.757548424230339769e-05
7.500000000000000000e-01 5.614570297580659267e-05
7.625000000000000666e-01 5.542381293390640374e-05
7.750000000000001332e-01 5.564759327680240486e-05
7.874999999999999778e-01 5.706320888010038979e-05
8.000000000000000444e-01 5.991280736606640218e-05
8.125000000000001110e-01 6.442495777675060159e-05
8.249999999999999556e-01 7.078062493679078936e-05
8.375000000000000222e-01 7.909077833868720635e-05
8.500000000000000888e-01 8.938977974300819245e-05
8.625000000000000444e-01 1.015939349678393979e-04
8.750000000000000000e-01 1.157151460480746071e-04
8.875000000000000666e-01 1.335116813372273900e-04
9.000000000000001332e-01 1.571710456376356011e-04
9.124999999999999778e-01 1.805268921004200377e-04
9.250000000000000444e-01 2.032975330064640132e-04
9.375000000000001110e-01 2.295382444959000309e-04
9.499999999999999556e-01 2.538388744191260194e-04
9.625000000000000222e-01 2.770933751455540101e-04
9.750000000000000888e-01 2.976304712592880031e-04
9.875000000000000444e-01 3.151133082611520136e-04
1.000000000000000000e+00 3.213665192348720166e-04
1.012499999999999956e+00 3.086515205768819588e-04
1.025000000000000133e+00 2.774762356627080142e-04
1.037500000000000089e+00 2.340698406249900254e-04
1.050000000000000044e+00 1.882170276180159918e-04
1.062500000000000000e+00 1.492210767603440119e-04
1.074999999999999956e+00 1.211285348415366153e-04
1.087500000000000133e+00 1.019750610068396069e-04
1.100000000000000089e+00 8.846133324858280089e-05
1.112500000000000044e+00 7.909035711494481031e-05
1.125000000000000222e+00 7.300131939590460950e-05
1.137499999999999956e+00 6.904973282051579968e-05
1.149999999999999911e+00 6.640268087924539237e-05
1.162500000000000089e+00 6.442153358333640859e-05
1.175000000000000044e+00 6.269939101813759119e-05
1.187500000000000000e+00 6.098090045794121147e-05
1.200000000000000178e+00 5.921870801381180522e-05
1.212500000000000133e+00 5.747310795092039592e-05
1.224999999999999867e+00 5.583375167578041545e-05
1.237500000000000044e+00 5.444612916576581114e-05
1.250000000000000000e+00 5.350982942760380725e-05
1.262500000000000178e+00 5.325600529271099843e-05
1.275000000000000133e+00 5.393015876801759994e-05
1.287500000000000089e+00 5.578457981828060060e-05
1.300000000000000266e+00 5.907011283287880475e-05
1.312500000000000000e+00 6.401705571491080092e-05
1.324999999999999956e+00 7.081508043026400344e-05
1.337500000000000133e+00 7.961095265485219918e-05
1.350000000000000089e+00 9.045566964881640625e-05
1.362500000000000044e+00 1.033408633545960088e-04
1.375000000000000222e+00 1.186879581907761917e-04
1.387499999999999956e+00 1.406427496947357746e-04
1.399999999999999911e+00 1.650285066527408182e-04
1.412500000000000089e+00 1.888080588381840254e-04
1.425000000000000044e+00 2.145111350336459876e-04
1.437500000000000000e+00 2.427738807761859819e-04
1.450000000000000178e+00 2.675148585333840339e-04
1.462500000000000133e+00 2.915286604570639759e-04
1.474999999999999867e+00 3.100029355962099662e-04
1.487500000000000044e+00 3.237270516810179712e-04
1.500000000000000000e+00 3.280831463345439385e-04
1.512500000000000178e+00 3.149351926985659994e-04
1.525000000000000133e+00 2.836814652232519949e-04
1.537500000000000089e+00 2.403598159657340200e-04
1.550000000000000266e+00 1.946425466071920153e-04
1.562500000000000000e+00 1.557635427060640137e-04
1.574999999999999956e+00 1.276362513148873940e-04
1.587500000000000133e+00 1.081541742053034028e-04
1.600000000000000089e+00 9.412835224878080714e-05
1.612500000000000044e+00 8.412088029268558896e-05
1.625000000000000222e+00 7.737775114844579931e-05
1.637500000000000178e+00 7.283216984158619905e-05
1.649999999999999911e+00 6.963280038419700278e-05
1.662500000000000089e+00 6.719220123137779627e-05
1.675000000000000044e+00 6.508695081453540199e-05
1.687500000000000000e+00 6.304909994060220674e-05
1.700000000000000178e+00 6.098836899513800607e-05
1.712500000000000133e+00 5.896317738110919512e-05
1.725000000000000089e+00 5.706840806329680621e-05
1.737500000000000044e+00 5.544814890307400896e-05
1.750000000000000000e+00 5.429501636155780738e-05
1.762500000000000178e+00 5.383695108384300640e-05
1.775000000000000133e+00 5.431765010930699969e-05
1.787500000000000089e+00 5.598574665992619575e-05
1.800000000000000266e+00 5.909024061263280309e-05
1.812500000000000000e+00 6.385854482703260770e-05
1.824999999999999956e+00 7.047616224981320177e-05
1.837500000000000133e+00 7.907065469807479283e-05
1.850000000000000089e+00 8.969085201436279291e-05
1.862500000000000044e+00 1.022717050956414029e-04
1.875000000000000222e+00 1.169730125199415922e-04
1.887500000000000178e+00 1.370985595235515899e-04
1.899999999999999911e+00 1.612990622266386115e-04
1.912500000000000089e+00 1.850778240249100100e-04
1.925000000000000044e+00 2.087207795379240330e-04
1.937500000000000000e+00 2.364225015811140121e-04
1.950000000000000178e+00 2.608290239265520028e-04
1.962500000000000355e+00 2.844064036762879947e-04
1.975000000000000089e+00 3.037186546562679651e-04
1.987500000000000044e+00 3.191931811803840145e-04
2.000000000000000000e+00 3.245776372929620474e-04
2.012500000000000178e+00 3.116707010063339838e-04
2.024999999999999911e+00 2.804500518075559801e-04
2.037500000000000089e+00 2.370936493777400181e-04
2.050000000000000266e+00 1.913005533842020297e-04
2.062500000000000000e+00 1.523557893622099965e-04
2.075000000000000178e+00 1.242281910111140070e-04
2.087499999999999911e+00 1.048921257874013940e-04
2.100000000000000089e+00 9.110106276975100655e-05
2.112500000000000266e+00 8.139551514017979680e-05
2.125000000000000000e+00 7.497666720056879572e-05
2.137500000000000178e+00 7.072703593107739742e-05
2.149999999999999911e+00 6.780770716094939622e-05
2.162500000000000089e+00 6.559774936895720226e-05
2.175000000000000266e+00 6.368216942345859767e-05
2.187500000000000000e+00 6.180278257441798985e-05
2.200000000000000178e+00 5.988802196397639355e-05
2.212499999999999911e+00 5.800091459564600354e-05
2.225000000000000089e+00 5.623218623793339985e-05
2.237499999999999822e+00 5.472785010813760453e-05
2.250000000000000444e+00 5.368297705302700477e-05
2.262500000000000178e+00 5.332750062198000039e-05
2.274999999999999911e+00 5.390652518619440099e-05
2.287500000000000089e+00 5.566922424767880130e-05
2.299999999999999822e+00 5.886731838944819919e-05
2.312500000000000444e+00 6.372682224932000228e-05
2.325000000000000178e+00 7.043772173038079861e-05
2.337500000000000355e+00 7.913398440655879389e-05
2.350000000000000089e+00 8.986673107265580568e-05
2.362499999999999822e+00 1.025965050281910112e-04
2.375000000000000000e+00 1.175557953076538081e-04
2.387500000000000178e+00 1.385927938435072232e-04
2.400000000000000355e+00 1.629113062720174174e-04
2.412500000000000089e+00 1.866134914755140104e-04
2.425000000000000266e+00 2.113054508355960252e-04
2.437500000000000000e+00 2.393638243159739918e-04
2.449999999999999734e+00 2.639205614559280355e-04
2.462500000000000355e+00 2.877660329638699784e-04
2.475000000000000089e+00 3.066544552706019881e-04
2.487500000000000266e+00 3.212349824985140183e-04
2.500000000000000000e+00 3.261249979937400133e-04
2.512500000000000178e+00 3.131229303059759601e-04
2.525000000000000355e+00 2.818886930094020296e-04
2.537500000000000089e+00 2.385689378054499789e-04
2.550000000000000266e+00 1.928205228460260097e-04
2.562500000000000000e+00 1.539222481678059881e-04
2.575000000000000178e+00 1.258026988787369995e-04
2.587499999999999911e+00 1.064019292439457882e-04
2.600000000000000533e+00 9.249943696046379388e-05
2.612500000000000266e+00 8.265049654364198142e-05
2.625000000000000000e+00 7.607937639935040994e-05
2.637500000000000178e+00 7.169082547898661135e-05
2.649999999999999911e+00 6.864013256394639920e-05
2.662500000000000089e+00 6.632212987509539866e-05
2.675000000000000266e+00 6.431729757831879894e-05
2.687500000000000000e+00 6.236366542326439476e-05
2.700000000000000178e+00 6.037986708951019731e-05
2.712499999999999911e+00 5.842769009177619158e-05
2.725000000000000089e+00 5.659935240102640134e-05
2.737499999999999822e+00 5.504028955129600711e-05
2.750000000000000444e+00 5.394424208120340120e-05
2.762500000000000178e+00 5.354033612995100005e-05
2.774999999999999911e+00 5.407317247865980181e-05
2.787500000000000089e+00 5.579148310928539996e-05
2.799999999999999822e+00 5.894587719758881010e-05
2.812500000000000444e+00 6.376303452996660631e-05
2.825000000000000178e+00 7.043058356456300718e-05
2.837500000000000355e+00 7.907950257572859867e-05
2.850000000000000089e+00 8.975956607959799740e-05
2.862499999999999822e+00 1.024176132204173892e-04
2.875000000000000000e+00 1.172351901741394009e-04
2.887500000000000178e+00 1.378390952319572004e-04
2.900000000000000355e+00 1.621092392837449883e-04
2.912500000000000089e+00 1.858900587473059809e-04
2.925000000000000266e+00 2.099892214950039768e-04
2.937500000000000000e+00 2.378907583797840077e-04
2.949999999999999734e+00 2.623621482241540129e-04
2.962500000000000355e+00 2.860641998654959973e-04
2.975000000000000089e+00 3.051549104164060270e-04
2.987500000000000266e+00 3.201842453562539731e-04
3.000000000000000000e+00 3.253366421852680332e-04
3.012500000000000178e+00 3.123840039440340332e-04
3.025000000000000355e+00 2.811580275649199585e-04
3.037500000000000089e+00 2.378194457059299891e-04
3.050000000000000266e+00 1.920485805937640126e-04
3.062500000000000000e+00 1.531260797761099910e-04
3.075000000000000178e+00 1.250013465809163824e-04
3.087499999999999911e+00 1.056324760720455899e-04
3.100000000000000533e+00 9.178510720880340198e-05
3.112500000000000266e+00 8.200749535207381522e-05
3.125000000000000000e+00 7.551269582809100615e-05
3.137500000000000178e+00 7.119374523447979280e-05
3.149999999999999911e+00 6.820929700869900409e-05
3.162500000000000089e+00 6.594494776055139971e-05
3.175000000000000266e+00 6.398509442311840398e-05
3.187500000000000444e+00 6.206790241534279671e-05
3.200000000000000178e+00 6.011898948862600718e-05
3.212499999999999911e+00 5.819877134708639689e-05
3.225000000000000089e+00 5.640057963896880333e-05
3.237500000000000266e+00 5.486866521422160135e-05
3.250000000000000444e+00 5.379837091841919782e-05
3.262500000000000178e+00 5.341887918406039529e-05
3.275000000000000355e+00 5.397475101562640562e-05
3.287500000000000089e+00 5.571589125797619827e-05
3.299999999999999822e+00 5.889186796022099856e-05
3.312500000000000444e+00 6.373116538508819635e-05
3.325000000000000178e+00 7.041965511650699963e-05
3.337500000000000355e+00 7.909340276106860629e-05
3.350000000000000089e+00 8.979882132948759923e-05
3.362499999999999822e+00 1.024935065957783978e-04
3.375000000000000000e+00 1.173771029573469915e-04
3.387500000000000178e+00 1.381960478810725771e-04
3.400000000000000355e+00 1.624932475878552106e-04
3.412500000000000089e+00 1.862803700040219809e-04
3.425000000000000266e+00 2.106299978066840037e-04
3.437500000000000000e+00 2.386146926893679986e-04
3.450000000000000178e+00 2.631349291975300549e-04
3.462500000000000355e+00 2.869094388863680173e-04
3.475000000000000089e+00 3.059042157478020197e-04
3.487500000000000266e+00 3.206945225783700113e-04
3.500000000000000000e+00 3.257217715689879616e-04
3.512500000000000178e+00 3.127375291234219955e-04
3.525000000000000355e+00 2.815149404965020365e-04
3.537500000000000089e+00 2.381821538830619775e-04
3.550000000000000266e+00 1.924273837826080214e-04
3.562500000000000000e+00 1.535164166362360080e-04
3.575000000000000178e+00 1.253960284935049766e-04
3.587499999999999911e+00 1.060112888695700001e-04
3.600000000000000533e+00 9.213648046657479701e-05
3.612500000000000266e+00 8.232345969446900485e-05
3.625000000000000000e+00 7.579094998409561113e-05
3.637500000000000178e+00 7.143736361033098631e-05
3.649999999999999911e+00 6.842056569883819502e-05
3.662500000000000533e+00 6.612921209778299778e-05
3.675000000000000266e+00 6.414780089723001299e-05
3.687500000000000444e+00 6.221197769411779494e-05
3.700000000000000178e+00 6.024652950853859757e-05
3.712499999999999911e+00 5.830998873256539885e-05
3.725000000000000089e+00 5.649739974110299615e-05
3.737500000000000266e+00 5.495182822275261050e-05
3.750000000000000444e+00 5.386895039944179688e-05
3.762500000000000178e+00 5.347753786702759914e-05
3.775000000000000355e+00 5.402177408176760110e-05
3.787500000000000089e+00 5.575219404137640229e-05
3.799999999999999822e+00 5.891696418198620784e-05
3.812500000000000444e+00 6.374622216271280976e-05
3.825000000000000178e+00 7.042342936585898835e-05
3.837500000000000355e+00 7.908604776270779170e-05
3.850000000000000089e+00 8.977795273995580784e-05
3.862500000000000266e+00 1.024551164662493991e-04
3.875000000000000000e+00 1.173037224441985787e-04
3.887500000000000178e+00 1.380160385875706130e-04
3.900000000000000355e+00 1.623008321741366083e-04
3.912500000000000089e+00 1.860903446157720104e-04
3.925000000000000711e+00 2.103066357848579768e-04
3.937500000000000000e+00 2.382469678270179728e-04
3.950000000000000178e+00 2.627457259559080101e-04
3.962499999999999911e+00 2.864753577115040375e-04
3.975000000000000089e+00 3.055246663390100083e-04
3.987500000000000711e+00 3.204293421402339549e-04


==> data_fig_7b_homhbfem.txt <==
0.000000000000000000e+00 3.086439439166214528e-04
1.250000000000000069e-02 3.125576632434648515e-04
2.500000000000000139e-02 2.937252409466076068e-04
3.750000000000000555e-02 2.502477433834806317e-04
5.000000000000000278e-02 1.950663568793509195e-04
6.250000000000000000e-02 1.507519872715925701e-04
7.500000000000001110e-02 1.187559368737624857e-04
8.749999999999999445e-02 9.637169416413891984e-05
1.000000000000000056e-01 8.295451806784706389e-05
1.125000000000000167e-01 7.594310834209011551e-05
1.250000000000000000e-01 7.335910963996441169e-05
1.375000000000000111e-01 7.004298215542615225e-05
1.500000000000000222e-01 6.437517759851790235e-05
1.625000000000000333e-01 5.905501792967789371e-05
1.749999999999999889e-01 5.677807115328162838e-05
1.875000000000000000e-01 5.649994170776859756e-05
2.000000000000000111e-01 5.809551403663516225e-05
2.125000000000000222e-01 6.084555478464041887e-05
2.250000000000000333e-01 6.301060572533472601e-05
2.374999999999999889e-01 6.450033956590230187e-05
2.500000000000000000e-01 6.276325044885682543e-05
2.625000000000000111e-01 5.966706084304382248e-05
2.750000000000000222e-01 5.787800196889346307e-05
2.874999999999999778e-01 5.838125144291533960e-05
3.000000000000000444e-01 6.185742090435700962e-05
3.125000000000000000e-01 6.837121591496350692e-05
3.250000000000000666e-01 7.728378242519096054e-05
3.375000000000000222e-01 8.686641615461436797e-05
3.499999999999999778e-01 9.456441159817086811e-05
3.625000000000000444e-01 1.010049911377098659e-04
3.750000000000000000e-01 1.095063339733063853e-04
3.875000000000000666e-01 1.231054298015039385e-04
4.000000000000000222e-01 1.438302589907230838e-04
4.124999999999999778e-01 1.715835265766577121e-04
4.250000000000000444e-01 2.022890636661190625e-04
4.375000000000000000e-01 2.294833002067519796e-04
4.500000000000000666e-01 2.482371000467116940e-04
4.625000000000000222e-01 2.600667975741428385e-04
4.749999999999999778e-01 2.728684959648642336e-04
4.875000000000000444e-01 2.911964220419172781e-04
5.000000000000000000e-01 3.086439439166214528e-04
5.125000000000000666e-01 3.125576632434651225e-04
5.250000000000000222e-01 2.937252409466076068e-04
5.374999999999999778e-01 2.502477433834806317e-04
5.500000000000000444e-01 1.950663568793510822e-04
5.625000000000001110e-01 1.507519872715926243e-04
5.749999999999999556e-01 1.187559368737626890e-04
5.875000000000000222e-01 9.637169416413894694e-05
6.000000000000000888e-01 8.295451806784713165e-05
6.124999999999999334e-01 7.594310834209015617e-05
6.250000000000000000e-01 7.335910963996443879e-05
6.375000000000000666e-01 7.004298215542616580e-05
6.500000000000001332e-01 6.437517759851783458e-05
6.624999999999999778e-01 5.905501792967786661e-05
6.750000000000000444e-01 5.677807115328160128e-05
6.875000000000001110e-01 5.649994170776865177e-05
6.999999999999999556e-01 5.809551403663516225e-05
7.125000000000000222e-01 6.084555478464028335e-05
7.250000000000000888e-01 6.301060572533468535e-05
7.374999999999999334e-01 6.450033956590223410e-05
7.500000000000000000e-01 6.276325044885677122e-05
7.625000000000000666e-01 5.966706084304377504e-05
7.750000000000001332e-01 5.787800196889340886e-05
7.874999999999999778e-01 5.838125144291525829e-05
8.000000000000000444e-01 6.185742090435706383e-05
8.125000000000001110e-01 6.837121591496358823e-05
8.249999999999999556e-01 7.728378242519108252e-05
8.375000000000000222e-01 8.686641615461430021e-05
8.500000000000000888e-01 9.456441159817073258e-05
8.625000000000000444e-01 1.010049911377098794e-04
8.750000000000000000e-01 1.095063339733062769e-04
8.875000000000000666e-01 1.231054298015039927e-04
9.000000000000001332e-01 1.438302589907230024e-04
9.124999999999999778e-01 1.715835265766577934e-04
9.250000000000000444e-01 2.022890636661184120e-04
9.375000000000001110e-01 2.294833002067516001e-04
9.499999999999999556e-01 2.482371000467113145e-04
9.625000000000000222e-01 2.600667975741428385e-04
9.750000000000000888e-01 2.728684959648644505e-04
9.875000000000000444e-01 2.911964220419174950e-04
1.000000000000000000e+00 3.086439439166214528e-04
1.012499999999999956e+00 3.125576632434648515e-04
1.025000000000000133e+00 2.937252409466076068e-04
1.037500000000000089e+00 2.502477433834806317e-04
1.050000000000000044e+00 1.950663568793509195e-04
1.062500000000000000e+00 1.507519872715925701e-04
1.074999999999999956e+00 1.187559368737624857e-04
1.087500000000000133e+00 9.637169416413891984e-05
1.100000000000000089e+00 8.295451806784706389e-05
1.112500000000000044e+00 7.594310834209011551e-05
1.125000000000000222e+00 7.335910963996441169e-05
1.137499999999999956e+00 7.004298215542615225e-05
1.149999999999999911e+00 6.437517759851790235e-05
1.162500000000000089e+00 5.905501792967789371e-05
1.175000000000000044e+00 5.677807115328162838e-05
1.187500000000000000e+00 5.649994170776859756e-05
1.200000000000000178e+00 5.809551403663516225e-05
1.212500000000000133e+00 6.084555478464041887e-05
1.224999999999999867e+00 6.301060572533472601e-05
1.237500000000000044e+00 6.450033956590230187e-05
1.250000000000000000e+00 6.276325044885682543e-05
1.262500000000000178e+00 5.966706084304382248e-05
1.275000000000000133e+00 5.787800196889346307e-05
1.287500000000000089e+00 5.838125144291533960e-05
1.300000000000000266e+00 6.185742090435700962e-05
1.312500000000000000e+00 6.837121591496350692e-05
1.324999999999999956e+00 7.728378242519096054e-05
1.337500000000000133e+00 8.686641615461436797e-05
1.350000000000000089e+00 9.456441159817086811e-05
1.362500000000000044e+00 1.010049911377098659e-04
1.375000000000000222e+00 1.095063339733063853e-04
1.387499999999999956e+00 1.231054298015039385e-04
1.399999999999999911e+00 1.438302589907230838e-04
1.412500000000000089e+00 1.715835265766577121e-04
1.425000000000000044e+00 2.022890636661190625e-04
1.437500000000000000e+00 2.294833002067519796e-04
1.450000000000000178e+00 2.482371000467116940e-04
1.462500000000000133e+00 2.600667975741428385e-04
1.474999999999999867e+00 2.728684959648642336e-04
1.487500000000000044e+00 2.911964220419172781e-04
1.500000000000000000e+00 3.086439439166214528e-04
1.512500000000000178e+00 3.125576632434651225e-04
1.525000000000000133e+00 2.937252409466076068e-04
1.537500000000000089e+00 2.502477433834806317e-04
1.550000000000000266e+00 1.950663568793510822e-04
1.562500000000000000e+00 1.507519872715926243e-04
1.574999999999999956e+00 1.187559368737626890e-04
1.587500000000000133e+00 9.637169416413894694e-05
1.600000000000000089e+00 8.295451806784713165e-05
1.612500000000000044e+00 7.594310834209015617e-05
1.625000000000000222e+00 7.335910963996443879e-05
1.637500000000000178e+00 7.004298215542616580e-05
1.649999999999999911e+00 6.437517759851783458e-05
1.662500000000000089e+00 5.905501792967786661e-05
1.675000000000000044e+00 5.677807115328160128e-05
1.687500000000000000e+00 5.649994170776865177e-05
1.700000000000000178e+00 5.809551403663516225e-05
1.712500000000000133e+00 6.084555478464028335e-05
1.725000000000000089e+00 6.301060572533468535e-05
1.737500000000000044e+00 6.450033956590223410e-05
1.750000000000000000e+00 6.276325044885677122e-05
1.762500000000000178e+00 5.966706084304377504e-05
1.775000000000000133e+00 5.787800196889340886e-05
1.787500000000000089e+00 5.838125144291525829e-05
1.800000000000000266e+00 6.185742090435706383e-05
1.812500000000000000e+00 6.837121591496358823e-05
1.824999999999999956e+00 7.728378242519108252e-05
1.837500000000000133e+00 8.686641615461430021e-05
1.850000000000000089e+00 9.456441159817073258e-05
1.862500000000000044e+00 1.010049911377098794e-04
1.875000000000000222e+00 1.095063339733062769e-04
1.887500000000000178e+00 1.231054298015039927e-04
1.899999999999999911e+00 1.438302589907230024e-04
1.912500000000000089e+00 1.715835265766577934e-04
1.925000000000000044e+00 2.022890636661184120e-04
1.937500000000000000e+00 2.294833002067516001e-04
1.950000000000000178e+00 2.482371000467113145e-04
1.962500000000000355e+00 2.600667975741428385e-04
1.975000000000000089e+00 2.728684959648644505e-04
1.987500000000000044e+00 2.911964220419174950e-04
2.000000000000000000e+00 3.086439439166214528e-04
2.012500000000000178e+00 3.125576632434648515e-04
2.024999999999999911e+00 2.937252409466076068e-04
2.037500000000000089e+00 2.502477433834806317e-04
2.050000000000000266e+00 1.950663568793509195e-04
2.062500000000000000e+00 1.507519872715925701e-04
2.075000000000000178e+00 1.187559368737624857e-04
2.087499999999999911e+00 9.637169416413891984e-05
2.100000000000000089e+00 8.295451806784706389e-05
2.112500000000000266e+00 7.594310834209011551e-05
2.125000000000000000e+00 7.335910963996441169e-05
2.137500000000000178e+00 7.004298215542615225e-05
2.149999999999999911e+00 6.437517759851790235e-05
2.162500000000000089e+00 5.905501792967789371e-05
2.175000000000000266e+00 5.677807115328162838e-05
2.187500000000000000e+00 5.649994170776859756e-05
2.200000000000000178e+00 5.809551403663516225e-05
2.212499999999999911e+00 6.084555478464041887e-05
2.225000000000000089e+00 6.301060572533472601e-05
2.237499999999999822e+00 6.450033956590230187e-05
2.250000000000000444e+00 6.276325044885682543e-05
2.262500000000000178e+00 5.966706084304382248e-05
2.274999999999999911e+00 5.787800196889346307e-05
2.287500000000000089e+00 5.838125144291533960e-05
2.299999999999999822e+00 6.185742090435700962e-05
2.312500000000000444e+00 6.837121591496350692e-05
2.325000000000000178e+00 7.728378242519096054e-05
2.337500000000000355e+00 8.686641615461436797e-05
2.350000000000000089e+00 9.456441159817086811e-05
2.362499999999999822e+00 1.010049911377098659e-04
2.375000000000000000e+00 1.095063339733063853e-04
2.387500000000000178e+00 1.231054298015039385e-04
2.400000000000000355e+00 1.438302589907230838e-04
2.412500000000000089e+00 1.715835265766577121e-04
2.425000000000000266e+00 2.022890636661190625e-04
2.437500000000000000e+00 2.294833002067519796e-04
2.449999999999999734e+00 2.482371000467116940e-04
2.462500000000000355e+00 2.600667975741428385e-04
2.475000000000000089e+00 2.728684959648642336e-04
2.487500000000000266e+00 2.911964220419172781e-04
2.500000000000000000e+00 3.086439439166214528e-04
2.512500000000000178e+00 3.125576632434651225e-04
2.525000000000000355e+00 2.937252409466076068e-04
2.537500000000000089e+00 2.502477433834806317e-04
2.550000000000000266e+00 1.950663568793510822e-04
2.562500000000000000e+00 1.507519872715926243e-04
2.575000000000000178e+00 1.187559368737626890e-04
2.587499999999999911e+00 9.637169416413894694e-05
2.600000000000000533e+00 8.295451806784713165e-05
2.612500000000000266e+00 7.594310834209015617e-05
2.625000000000000000e+00 7.335910963996443879e-05
2.637500000000000178e+00 7.004298215542616580e-05
2.649999999999999911e+00 6.437517759851783458e-05
2.662500000000000089e+00 5.905501792967786661e-05
2.675000000000000266e+00 5.677807115328160128e-05
2.687500000000000000e+00 5.649994170776865177e-05
2.700000000000000178e+00 5.809551403663516225e-05
2.712499999999999911e+00 6.084555478464028335e-05
2.725000000000000089e+00 6.301060572533468535e-05
2.737499999999999822e+00 6.450033956590223410e-05
2.750000000000000444e+00 6.276325044885677122e-05
2.762500000000000178e+00 5.966706084304377504e-05
2.774999999999999911e+00 5.787800196889340886e-05
2.787500000000000089e+00 5.838125144291525829e-05
2.799999999999999822e+00 6.185742090435706383e-05
2.812500000000000444e+00 6.837121591496358823e-05
2.825000000000000178e+00 7.728378242519108252e-05
2.837500000000000355e+00 8.686641615461430021e-05
2.850000000000000089e+00 9.456441159817073258e-05
2.862499999999999822e+00 1.010049911377098794e-04
2.875000000000000000e+00 1.095063339733062769e-04
2.887500000000000178e+00 1.231054298015039927e-04
2.900000000000000355e+00 1.438302589907230024e-04
2.912500000000000089e+00 1.715835265766577934e-04
2.925000000000000266e+00 2.022890636661184120e-04
2.937500000000000000e+00 2.294833002067516001e-04
2.949999999999999734e+00 2.482371000467113145e-04
2.962500000000000355e+00 2.600667975741428385e-04
2.975000000000000089e+00 2.728684959648644505e-04
2.987500000000000266e+00 2.911964220419174950e-04
3.000000000000000000e+00 3.086439439166214528e-04
3.012500000000000178e+00 3.125576632434648515e-04
3.025000000000000355e+00 2.937252409466076068e-04
3.037500000000000089e+00 2.502477433834806317e-04
3.050000000000000266e+00 1.950663568793509195e-04
3.062500000000000000e+00 1.507519872715925701e-04
3.075000000000000178e+00 1.187559368737624857e-04
3.087499999999999911e+00 9.637169416413891984e-05
3.100000000000000533e+00 8.295451806784706389e-05
3.112500000000000266e+00 7.594310834209011551e-05
3.125000000000000000e+00 7.335910963996441169e-05
3.137500000000000178e+00 7.004298215542615225e-05
3.149999999999999911e+00 6.437517759851790235e-05
3.162500000000000089e+00 5.905501792967789371e-05
3.175000000000000266e+00 5.677807115328162838e-05
3.187500000000000444e+00 5.649994170776859756e-05
3.200000000000000178e+00 5.809551403663516225e-05
3.212499999999999911e+00 6.084555478464041887e-05
3.225000000000000089e+00 6.301060572533472601e-05
3.237500000000000266e+00 6.450033956590230187e-05
3.250000000000000444e+00 6.276325044885682543e-05
3.262500000000000178e+00 5.966706084304382248e-05
3.275000000000000355e+00 5.787800196889346307e-05
3.287500000000000089e+00 5.838125144291533960e-05
3.299999999999999822e+00 6.185742090435700962e-05
3.312500000000000444e+00 6.837121591496350692e-05
3.325000000000000178e+00 7.728378242519096054e-05
3.337500000000000355e+00 8.686641615461436797e-05
3.350000000000000089e+00 9.456441159817086811e-05
3.362499999999999822e+00 1.010049911377098659e-04
3.375000000000000000e+00 1.095063339733063853e-04
3.387500000000000178e+00 1.231054298015039385e-04
3.400000000000000355e+00 1.438302589907230838e-04
3.412500000000000089e+00 1.715835265766577121e-04
3.425000000000000266e+00 2.022890636661190625e-04
3.437500000000000000e+00 2.294833002067519796e-04
3.450000000000000178e+00 2.482371000467116940e-04
3.462500000000000355e+00 2.600667975741428385e-04
3.475000000000000089e+00 2.728684959648642336e-04
3.487500000000000266e+00 2.911964220419172781e-04
3.500000000000000000e+00 3.086439439166214528e-04
3.512500000000000178e+00 3.125576632434651225e-04
3.525000000000000355e+00 2.937252409466076068e-04
3.537500000000000089e+00 2.502477433834806317e-04
3.550000000000000266e+00 1.950663568793510822e-04
3.562500000000000000e+00 1.507519872715926243e-04
3.575000000000000178e+00 1.187559368737626890e-04
3.587499999999999911e+00 9.637169416413894694e-05
3.600000000000000533e+00 8.295451806784713165e-05
3.612500000000000266e+00 7.594310834209015617e-05
3.625000000000000000e+00 7.335910963996443879e-05
3.637500000000000178e+00 7.004298215542616580e-05
3.649999999999999911e+00 6.437517759851783458e-05
3.662500000000000533e+00 5.905501792967786661e-05
3.675000000000000266e+00 5.677807115328160128e-05
3.687500000000000444e+00 5.649994170776865177e-05
3.700000000000000178e+00 5.809551403663516225e-05
3.712499999999999911e+00 6.084555478464028335e-05
3.725000000000000089e+00 6.301060572533468535e-05
3.737500000000000266e+00 6.450033956590223410e-05
3.750000000000000444e+00 6.276325044885677122e-05
3.762500000000000178e+00 5.966706084304377504e-05
3.775000000000000355e+00 5.787800196889340886e-05
3.787500000000000089e+00 5.838125144291525829e-05
3.799999999999999822e+00 6.185742090435706383e-05
3.812500000000000444e+00 6.837121591496358823e-05
3.825000000000000178e+00 7.728378242519108252e-05
3.837500000000000355e+00 8.686641615461430021e-05
3.850000000000000089e+00 9.456441159817073258e-05
3.862500000000000266e+00 1.010049911377098794e-04
3.875000000000000000e+00 1.095063339733062769e-04
3.887500000000000178e+00 1.231054298015039927e-04
3.900000000000000355e+00 1.438302589907230024e-04
3.912500000000000089e+00 1.715835265766577934e-04
3.925000000000000711e+00 2.022890636661184120e-04
3.937500000000000000e+00 2.294833002067516001e-04
3.950000000000000178e+00 2.482371000467113145e-04
3.962499999999999911e+00 2.600667975741428385e-04
3.975000000000000089e+00 2.728684959648644505e-04
3.987500000000000711e+00 2.911964220419174950e-04


==> data_fig_8_cst.txt <==
0.000000000000000000e+00 2.987873212861879863e-04
1.250000000000000069e-02 2.889569719305559920e-04
2.500000000000000139e-02 2.601118161920679692e-04
3.750000000000000555e-02 2.186935510314740050e-04
5.000000000000000278e-02 1.750842166557980040e-04
6.250000000000000000e-02 1.388786328286419948e-04
7.500000000000001110e-02 1.140420265281189927e-04
8.749999999999999445e-02 9.836489213200459150e-05
1.000000000000000056e-01 8.839821661416241477e-05
1.125000000000000167e-01 8.208423556679380934e-05
1.250000000000000000e-01 7.814152692276359654e-05
1.375000000000000111e-01 7.582348244332379780e-05
1.500000000000000222e-01 7.447981106572500122e-05
1.625000000000000333e-01 7.350872112503419986e-05
1.749999999999999889e-01 7.255394452371659905e-05
1.875000000000000000e-01 7.149496193279060051e-05
2.000000000000000111e-01 7.025388157032320393e-05
2.125000000000000222e-01 6.885814698086740191e-05
2.250000000000000333e-01 6.744235202142239696e-05
2.374999999999999889e-01 6.620128719944860210e-05
2.500000000000000000e-01 6.537051798545560021e-05
2.625000000000000111e-01 6.520290796105720013e-05
2.750000000000000222e-01 6.596162721800359640e-05
2.874999999999999778e-01 6.791611596246879910e-05
3.000000000000000444e-01 7.132706472604540893e-05
3.125000000000000000e-01 7.645100867015200245e-05
3.250000000000000666e-01 8.350949721143539775e-05
3.375000000000000222e-01 9.270860130741420094e-05
3.499999999999999778e-01 1.042557552839536085e-04
3.625000000000000444e-01 1.196549680817091869e-04
3.750000000000000000e-01 1.415268612648170059e-04
3.875000000000000666e-01 1.650550840667191869e-04
4.000000000000000222e-01 1.889175982773669727e-04
4.124999999999999778e-01 2.141165691185499835e-04
4.250000000000000444e-01 2.447544803185499837e-04
4.375000000000000000e-01 2.719662911055239682e-04
4.500000000000000666e-01 2.969266869645160165e-04
4.625000000000000222e-01 3.196545424308759858e-04
4.749999999999999778e-01 3.345964800642999915e-04
4.875000000000000444e-01 3.434464006635799685e-04
5.000000000000000000e-01 3.431611411838819984e-04
5.125000000000000666e-01 3.281847751731040109e-04
5.250000000000000222e-01 2.959565940382559738e-04
5.374999999999999778e-01 2.519768080189059632e-04
5.500000000000000444e-01 2.057831596449900087e-04
5.625000000000001110e-01 1.665007972454039798e-04
5.749999999999999556e-01 1.378895417382273916e-04
5.875000000000000222e-01 1.176763219213182053e-04
6.000000000000000888e-01 1.028521863039952045e-04
6.124999999999999334e-01 9.193567268485938705e-05
6.250000000000000000e-01 8.421296686879619362e-05
6.375000000000000666e-01 7.878885053960618494e-05
6.500000000000001332e-01 7.478267274341940634e-05
6.624999999999999778e-01 7.167577182847758915e-05
6.750000000000000444e-01 6.903128215080979306e-05
6.875000000000001110e-01 6.655532797004780994e-05
6.999999999999999556e-01 6.410704025834341319e-05
7.125000000000000222e-01 6.171866109466039993e-05
7.250000000000000888e-01 5.949458368953040779e-05
7.374999999999999334e-01 5.757548424230339769e-05
7.500000000000000000e-01 5.614570297580659267e-05
7.625000000000000666e-01 5.542381293390640374e-05
7.750000000000001332e-01 5.564759327680240486e-05
7.874999999999999778e-01 5.706320888010038979e-05
8.000000000000000444e-01 5.991280736606640218e-05
8.125000000000001110e-01 6.442495777675060159e-05
8.249999999999999556e-01 7.078062493679078936e-05
8.375000000000000222e-01 7.909077833868720635e-05
8.500000000000000888e-01 8.938977974300819245e-05
8.625000000000000444e-01 1.015939349678393979e-04
8.750000000000000000e-01 1.157151460480746071e-04
8.875000000000000666e-01 1.335116813372273900e-04
9.000000000000001332e-01 1.571710456376356011e-04
9.124999999999999778e-01 1.805268921004200377e-04
9.250000000000000444e-01 2.032975330064640132e-04
9.375000000000001110e-01 2.295382444959000309e-04
9.499999999999999556e-01 2.538388744191260194e-04
9.625000000000000222e-01 2.770933751455540101e-04
9.750000000000000888e-01 2.976304712592880031e-04
9.875000000000000444e-01 3.151133082611520136e-04
1.000000000000000000e+00 3.213665192348720166e-04
1.012499999999999956e+00 3.086515205768819588e-04
1.025000000000000133e+00 2.774762356627080142e-04
1.037500000000000089e+00 2.340698406249900254e-04
1.050000000000000044e+00 1.882170276180159918e-04
1.062500000000000000e+00 1.492210767603440119e-04
1.074999999999999956e+00 1.211285348415366153e-04
1.087500000000000133e+00 1.019750610068396069e-04
1.100000000000000089e+00 8.846133324858280089e-05
1.112500000000000044e+00 7.909035711494481031e-05
1.125000000000000222e+00 7.300131939590460950e-05
1.137499999999999956e+00 6.904973282051579968e-05
1.149999999999999911e+00 6.640268087924539237e-05
1.162500000000000089e+00 6.442153358333640859e-05
1.175000000000000044e+00 6.269939101813759119e-05
1.187500000000000000e+00 6.098090045794121147e-05
1.200000000000000178e+00 5.921870801381180522e-05
1.212500000000000133e+00 5.747310795092039592e-05
1.224999999999999867e+00 5.583375167578041545e-05
1.237500000000000044e+00 5.444612916576581114e-05
1.250000000000000000e+00 5.350982942760380725e-05
1.262500000000000178e+00 5.325600529271099843e-05
1.275000000000000133e+00 5.393015876801759994e-05
1.287500000000000089e+00 5.578457981828060060e-05
1.300000000000000266e+00 5.907011283287880475e-05
1.312500000000000000e+00 6.401705571491080092e-05
1.324999999999999956e+00 7.081508043026400344e-05
1.337500000000000133e+00 7.961095265485219918e-05
1.350000000000000089e+00 9.045566964881640625e-05
1.362500000000000044e+00 1.033408633545960088e-04
1.375000000000000222e+00 1.186879581907761917e-04
1.387499999999999956e+00 1.406427496947357746e-04
1.399999999999999911e+00 1.650285066527408182e-04
1.412500000000000089e+00 1.888080588381840254e-04
1.425000000000000044e+00 2.145111350336459876e-04
1.437500000000000000e+00 2.427738807761859819e-04
1.450000000000000178e+00 2.675148585333840339e-04
1.462500000000000133e+00 2.915286604570639759e-04
1.474999999999999867e+00 3.100029355962099662e-04
1.487500000000000044e+00 3.237270516810179712e-04
1.500000000000000000e+00 3.280831463345439385e-04
1.512500000000000178e+00 3.149351926985659994e-04
1.525000000000000133e+00 2.836814652232519949e-04
1.537500000000000089e+00 2.403598159657340200e-04
1.550000000000000266e+00 1.946425466071920153e-04
1.562500000000000000e+00 1.557635427060640137e-04
1.574999999999999956e+00 1.276362513148873940e-04
1.587500000000000133e+00 1.081541742053034028e-04
1.600000000000000089e+00 9.412835224878080714e-05
1.612500000000000044e+00 8.412088029268558896e-05
1.625000000000000222e+00 7.737775114844579931e-05
1.637500000000000178e+00 7.283216984158619905e-05
1.649999999999999911e+00 6.963280038419700278e-05
1.662500000000000089e+00 6.719220123137779627e-05
1.675000000000000044e+00 6.508695081453540199e-05
1.687500000000000000e+00 6.304909994060220674e-05
1.700000000000000178e+00 6.098836899513800607e-05
1.712500000000000133e+00 5.896317738110919512e-05
1.725000000000000089e+00 5.706840806329680621e-05
1.737500000000000044e+00 5.544814890307400896e-05
1.750000000000000000e+00 5.429501636155780738e-05
1.762500000000000178e+00 5.383695108384300640e-05
1.775000000000000133e+00 5.431765010930699969e-05
1.787500000000000089e+00 5.598574665992619575e-05
1.800000000000000266e+00 5.909024061263280309e-05
1.812500000000000000e+00 6.385854482703260770e-05
1.824999999999999956e+00 7.047616224981320177e-05
1.837500000000000133e+00 7.907065469807479283e-05
1.850000000000000089e+00 8.969085201436279291e-05
1.862500000000000044e+00 1.022717050956414029e-04
1.875000000000000222e+00 1.169730125199415922e-04
1.887500000000000178e+00 1.370985595235515899e-04
1.899999999999999911e+00 1.612990622266386115e-04
1.912500000000000089e+00 1.850778240249100100e-04
1.925000000000000044e+00 2.087207795379240330e-04
1.937500000000000000e+00 2.364225015811140121e-04
1.950000000000000178e+00 2.608290239265520028e-04
1.962500000000000355e+00 2.844064036762879947e-04
1.975000000000000089e+00 3.037186546562679651e-04
1.987500000000000044e+00 3.191931811803840145e-04
2.000000000000000000e+00 3.245776372929620474e-04
2.012500000000000178e+00 3.116707010063339838e-04
2.024999999999999911e+00 2.804500518075559801e-04
2.037500000000000089e+00 2.370936493777400181e-04
2.050000000000000266e+00 1.913005533842020297e-04
2.062500000000000000e+00 1.523557893622099965e-04
2.075000000000000178e+00 1.242281910111140070e-04
2.087499999999999911e+00 1.048921257874013940e-04
2.100000000000000089e+00 9.110106276975100655e-05
2.112500000000000266e+00 8.139551514017979680e-05
2.125000000000000000e+00 7.497666720056879572e-05
2.137500000000000178e+00 7.072703593107739742e-05
2.149999999999999911e+00 6.780770716094939622e-05
2.162500000000000089e+00 6.559774936895720226e-05
2.175000000000000266e+00 6.368216942345859767e-05
2.187500000000000000e+00 6.180278257441798985e-05
2.200000000000000178e+00 5.988802196397639355e-05
2.212499999999999911e+00 5.800091459564600354e-05
2.225000000000000089e+00 5.623218623793339985e-05
2.237499999999999822e+00 5.472785010813760453e-05
2.250000000000000444e+00 5.368297705302700477e-05
2.262500000000000178e+00 5.332750062198000039e-05
2.274999999999999911e+00 5.390652518619440099e-05
2.287500000000000089e+00 5.566922424767880130e-05
2.299999999999999822e+00 5.886731838944819919e-05
2.312500000000000444e+00 6.372682224932000228e-05
2.325000000000000178e+00 7.043772173038079861e-05
2.337500000000000355e+00 7.913398440655879389e-05
2.350000000000000089e+00 8.986673107265580568e-05
2.362499999999999822e+00 1.025965050281910112e-04
2.375000000000000000e+00 1.175557953076538081e-04
2.387500000000000178e+00 1.385927938435072232e-04
2.400000000000000355e+00 1.629113062720174174e-04
2.412500000000000089e+00 1.866134914755140104e-04
2.425000000000000266e+00 2.113054508355960252e-04
2.437500000000000000e+00 2.393638243159739918e-04
2.449999999999999734e+00 2.639205614559280355e-04
2.462500000000000355e+00 2.877660329638699784e-04
2.475000000000000089e+00 3.066544552706019881e-04
2.487500000000000266e+00 3.212349824985140183e-04
2.500000000000000000e+00 3.261249979937400133e-04
2.512500000000000178e+00 3.131229303059759601e-04
2.525000000000000355e+00 2.818886930094020296e-04
2.537500000000000089e+00 2.385689378054499789e-04
2.550000000000000266e+00 1.928205228460260097e-04
2.562500000000000000e+00 1.539222481678059881e-04
2.575000000000000178e+00 1.258026988787369995e-04
2.587499999999999911e+00 1.064019292439457882e-04
2.600000000000000533e+00 9.249943696046379388e-05
2.612500000000000266e+00 8.265049654364198142e-05
2.625000000000000000e+00 7.607937639935040994e-05
2.637500000000000178e+00 7.169082547898661135e-05
2.649999999999999911e+00 6.864013256394639920e-05
2.662500000000000089e+00 6.632212987509539866e-05
2.675000000000000266e+00 6.431729757831879894e-05
2.687500000000000000e+00 6.236366542326439476e-05
2.700000000000000178e+00 6.037986708951019731e-05
2.712499999999999911e+00 5.842769009177619158e-05
2.725000000000000089e+00 5.659935240102640134e-05
2.737499999999999822e+00 5.504028955129600711e-05
2.750000000000000444e+00 5.394424208120340120e-05
2.762500000000000178e+00 5.354033612995100005e-05
2.774999999999999911e+00 5.407317247865980181e-05
2.787500000000000089e+00 5.579148310928539996e-05
2.799999999999999822e+00 5.894587719758881010e-05
2.812500000000000444e+00 6.376303452996660631e-05
2.825000000000000178e+00 7.043058356456300718e-05
2.837500000000000355e+00 7.907950257572859867e-05
2.850000000000000089e+00 8.975956607959799740e-05
2.862499999999999822e+00 1.024176132204173892e-04
2.875000000000000000e+00 1.172351901741394009e-04
2.887500000000000178e+00 1.378390952319572004e-04
2.900000000000000355e+00 1.621092392837449883e-04
2.912500000000000089e+00 1.858900587473059809e-04
2.925000000000000266e+00 2.099892214950039768e-04
2.937500000000000000e+00 2.378907583797840077e-04
2.949999999999999734e+00 2.623621482241540129e-04
2.962500000000000355e+00 2.860641998654959973e-04
2.975000000000000089e+00 3.051549104164060270e-04
2.987500000000000266e+00 3.201842453562539731e-04
3.000000000000000000e+00 3.253366421852680332e-04
3.012500000000000178e+00 3.123840039440340332e-04
3.025000000000000355e+00 2.811580275649199585e-04
3.037500000000000089e+00 2.378194457059299891e-04
3.050000000000000266e+00 1.920485805937640126e-04
3.062500000000000000e+00 1.531260797761099910e-04
3.075000000000000178e+00 1.250013465809163824e-04
3.087499999999999911e+00 1.056324760720455899e-04
3.100000000000000533e+00 9.178510720880340198e-05
3.112500000000000266e+00 8.200749535207381522e-05
3.125000000000000000e+00 7.551269582809100615e-05
3.137500000000000178e+00 7.119374523447979280e-05
3.149999999999999911e+00 6.820929700869900409e-05
3.162500000000000089e+00 6.594494776055139971e-05
3.175000000000000266e+00 6.398509442311840398e-05
3.187500000000000444e+00 6.206790241534279671e-05
3.200000000000000178e+00 6.011898948862600718e-05
3.212499999999999911e+00 5.819877134708639689e-05
3.225000000000000089e+00 5.640057963896880333e-05
3.237500000000000266e+00 5.486866521422160135e-05
3.250000000000000444e+00 5.379837091841919782e-05
3.262500000000000178e+00 5.341887918406039529e-05
3.275000000000000355e+00 5.397475101562640562e-05
3.287500000000000089e+00 5.571589125797619827e-05
3.299999999999999822e+00 5.889186796022099856e-05
3.312500000000000444e+00 6.373116538508819635e-05
3.325000000000000178e+00 7.041965511650699963e-05
3.337500000000000355e+00 7.909340276106860629e-05
3.350000000000000089e+00 8.979882132948759923e-05
3.362499999999999822e+00 1.024935065957783978e-04
3.375000000000000000e+00 1.173771029573469915e-04
3.387500000000000178e+00 1.381960478810725771e-04
3.400000000000000355e+00 1.624932475878552106e-04
3.412500000000000089e+00 1.862803700040219809e-04
3.425000000000000266e+00 2.106299978066840037e-04
3.437500000000000000e+00 2.386146926893679986e-04
3.450000000000000178e+00 2.631349291975300549e-04
3.462500000000000355e+00 2.869094388863680173e-04
3.475000000000000089e+00 3.059042157478020197e-04
3.487500000000000266e+00 3.206945225783700113e-04
3.500000000000000000e+00 3.257217715689879616e-04
3.512500000000000178e+00 3.127375291234219955e-04
3.525000000000000355e+00 2.815149404965020365e-04
3.537500000000000089e+00 2.381821538830619775e-04
3.550000000000000266e+00 1.924273837826080214e-04
3.562500000000000000e+00 1.535164166362360080e-04
3.575000000000000178e+00 1.253960284935049766e-04
3.587499999999999911e+00 1.060112888695700001e-04
3.600000000000000533e+00 9.213648046657479701e-05
3.612500000000000266e+00 8.232345969446900485e-05
3.625000000000000000e+00 7.579094998409561113e-05
3.637500000000000178e+00 7.143736361033098631e-05
3.649999999999999911e+00 6.842056569883819502e-05
3.662500000000000533e+00 6.612921209778299778e-05
3.675000000000000266e+00 6.414780089723001299e-05
3.687500000000000444e+00 6.221197769411779494e-05
3.700000000000000178e+00 6.024652950853859757e-05
3.712499999999999911e+00 5.830998873256539885e-05
3.725000000000000089e+00 5.649739974110299615e-05
3.737500000000000266e+00 5.495182822275261050e-05
3.750000000000000444e+00 5.386895039944179688e-05
3.762500000000000178e+00 5.347753786702759914e-05
3.775000000000000355e+00 5.402177408176760110e-05
3.787500000000000089e+00 5.575219404137640229e-05
3.799999999999999822e+00 5.891696418198620784e-05
3.812500000000000444e+00 6.374622216271280976e-05
3.825000000000000178e+00 7.042342936585898835e-05
3.837500000000000355e+00 7.908604776270779170e-05
3.850000000000000089e+00 8.977795273995580784e-05
3.862500000000000266e+00 1.024551164662493991e-04
3.875000000000000000e+00 1.173037224441985787e-04
3.887500000000000178e+00 1.380160385875706130e-04
3.900000000000000355e+00 1.623008321741366083e-04
3.912500000000000089e+00 1.860903446157720104e-04
3.925000000000000711e+00 2.103066357848579768e-04
3.937500000000000000e+00 2.382469678270179728e-04
3.950000000000000178e+00 2.627457259559080101e-04
3.962499999999999911e+00 2.864753577115040375e-04
3.975000000000000089e+00 3.055246663390100083e-04
3.987500000000000711e+00 3.204293421402339549e-04


==> data_fig_8_homhbfem1.txt <==
0.000000000000000000e+00 2.911740240841975821e-04
1.250000000000000069e-02 2.815380204391249074e-04
2.500000000000000139e-02 2.491591516267454383e-04
3.750000000000000555e-02 2.044998929995240668e-04
5.000000000000000278e-02 1.608805724023329344e-04
6.250000000000000000e-02 1.255013650422707745e-04
7.500000000000001110e-02 9.888005695435651615e-05
8.749999999999999445e-02 7.869555031435950280e-05
1.000000000000000056e-01 6.266217149587693827e-05
1.125000000000000167e-01 4.939885650293783211e-05
1.250000000000000000e-01 3.826945990702276617e-05
1.375000000000000111e-01 2.902333168730432441e-05
1.500000000000000222e-01 2.153511760750519236e-05
1.625000000000000333e-01 1.567279421815249567e-05
1.749999999999999889e-01 1.125479590642517876e-05
1.875000000000000000e-01 8.057103280569717269e-06
2.000000000000000111e-01 5.842368569101278010e-06
2.125000000000000222e-01 4.392224680840790964e-06
2.250000000000000333e-01 3.531893296506140562e-06
2.374999999999999889e-01 3.143308541691381751e-06
2.500000000000000000e-01 3.168005140398245672e-06
2.625000000000000111e-01 3.604016280995588451e-06
2.750000000000000222e-01 4.501087670869123082e-06
2.874999999999999778e-01 5.957655313138547211e-06
3.000000000000000444e-01 8.123366247651869011e-06
3.125000000000000000e-01 1.121365597671387711e-05
3.250000000000000666e-01 1.554450276065514510e-05
3.375000000000000222e-01 2.158057604212995414e-05
3.499999999999999778e-01 2.993972433270514265e-05
3.625000000000000444e-01 4.124329546614399452e-05
3.750000000000000000e-01 5.579690088614749324e-05
3.875000000000000666e-01 7.337993247376269111e-05
4.000000000000000222e-01 9.346731320151065701e-05
4.124999999999999778e-01 1.156761151536097600e-04
4.250000000000000444e-01 1.399126395904227093e-04
4.375000000000000000e-01 1.661770726561530038e-04
4.500000000000000666e-01 1.943775470123153260e-04
4.625000000000000222e-01 2.241029014028236702e-04
4.749999999999999778e-01 2.537718145759778709e-04
4.875000000000000444e-01 2.789363029515465808e-04
5.000000000000000000e-01 2.911740240841975279e-04
5.125000000000000666e-01 2.815380204391249074e-04
5.250000000000000222e-01 2.491591516267453298e-04
5.374999999999999778e-01 2.044998929995240939e-04
5.500000000000000444e-01 1.608805724023330158e-04
5.625000000000001110e-01 1.255013650422707474e-04
5.749999999999999556e-01 9.888005695435665167e-05
5.875000000000000222e-01 7.869555031435950280e-05
6.000000000000000888e-01 6.266217149587696537e-05
6.124999999999999334e-01 4.939885650293789987e-05
6.250000000000000000e-01 3.826945990702276617e-05
6.375000000000000666e-01 2.902333168730429730e-05
6.500000000000001332e-01 2.153511760750519575e-05
6.624999999999999778e-01 1.567279421815253633e-05
6.750000000000000444e-01 1.125479590642518553e-05
6.875000000000001110e-01 8.057103280569702023e-06
6.999999999999999556e-01 5.842368569101282245e-06
7.125000000000000222e-01 4.392224680840798588e-06
7.250000000000000888e-01 3.531893296506144374e-06
7.374999999999999334e-01 3.143308541691383446e-06
7.500000000000000000e-01 3.168005140398243554e-06
7.625000000000000666e-01 3.604016280995589298e-06
7.750000000000001332e-01 4.501087670869120541e-06
7.874999999999999778e-01 5.957655313138537047e-06
8.000000000000000444e-01 8.123366247651867317e-06
8.125000000000001110e-01 1.121365597671389235e-05
8.249999999999999556e-01 1.554450276065514171e-05
8.375000000000000222e-01 2.158057604212991349e-05
8.500000000000000888e-01 2.993972433270513587e-05
8.625000000000000444e-01 4.124329546614404873e-05
8.750000000000000000e-01 5.579690088614747969e-05
8.875000000000000666e-01 7.337993247376259625e-05
9.000000000000001332e-01 9.346731320151060280e-05
9.124999999999999778e-01 1.156761151536096516e-04
9.250000000000000444e-01 1.399126395904225196e-04
9.375000000000001110e-01 1.661770726561530580e-04
9.499999999999999556e-01 1.943775470123150820e-04
9.625000000000000222e-01 2.241029014028235076e-04
9.750000000000000888e-01 2.537718145759779251e-04
9.875000000000000444e-01 2.789363029515466892e-04
1.000000000000000000e+00 2.911740240841975821e-04
1.012499999999999956e+00 2.815380204391249074e-04
1.025000000000000133e+00 2.491591516267454383e-04
1.037500000000000089e+00 2.044998929995240668e-04
1.050000000000000044e+00 1.608805724023329344e-04
1.062500000000000000e+00 1.255013650422707745e-04
1.074999999999999956e+00 9.888005695435651615e-05
1.087500000000000133e+00 7.869555031435950280e-05
1.100000000000000089e+00 6.266217149587693827e-05
1.112500000000000044e+00 4.939885650293783211e-05
1.125000000000000222e+00 3.826945990702276617e-05
1.137499999999999956e+00 2.902333168730432441e-05
1.149999999999999911e+00 2.153511760750519236e-05
1.162500000000000089e+00 1.567279421815249567e-05
1.175000000000000044e+00 1.125479590642517876e-05
1.187500000000000000e+00 8.057103280569717269e-06
1.200000000000000178e+00 5.842368569101278010e-06
1.212500000000000133e+00 4.392224680840790964e-06
1.224999999999999867e+00 3.531893296506140562e-06
1.237500000000000044e+00 3.143308541691381751e-06
1.250000000000000000e+00 3.168005140398245672e-06
1.262500000000000178e+00 3.604016280995588451e-06
1.275000000000000133e+00 4.501087670869123082e-06
1.287500000000000089e+00 5.957655313138547211e-06
1.300000000000000266e+00 8.123366247651869011e-06
1.312500000000000000e+00 1.121365597671387711e-05
1.324999999999999956e+00 1.554450276065514510e-05
1.337500000000000133e+00 2.158057604212995414e-05
1.350000000000000089e+00 2.993972433270514265e-05
1.362500000000000044e+00 4.124329546614399452e-05
1.375000000000000222e+00 5.579690088614749324e-05
1.387499999999999956e+00 7.337993247376269111e-05
1.399999999999999911e+00 9.346731320151065701e-05
1.412500000000000089e+00 1.156761151536097600e-04
1.425000000000000044e+00 1.399126395904227093e-04
1.437500000000000000e+00 1.661770726561530038e-04
1.450000000000000178e+00 1.943775470123153260e-04
1.462500000000000133e+00 2.241029014028236702e-04
1.474999999999999867e+00 2.537718145759778709e-04
1.487500000000000044e+00 2.789363029515465808e-04
1.500000000000000000e+00 2.911740240841975279e-04
1.512500000000000178e+00 2.815380204391249074e-04
1.525000000000000133e+00 2.491591516267453298e-04
1.537500000000000089e+00 2.044998929995240939e-04
1.550000000000000266e+00 1.608805724023330158e-04
1.562500000000000000e+00 1.255013650422707474e-04
1.574999999999999956e+00 9.888005695435665167e-05
1.587500000000000133e+00 7.869555031435950280e-05
1.600000000000000089e+00 6.266217149587696537e-05
1.612500000000000044e+00 4.939885650293789987e-05
1.625000000000000222e+00 3.826945990702276617e-05
1.637500000000000178e+00 2.902333168730429730e-05
1.649999999999999911e+00 2.153511760750519575e-05
1.662500000000000089e+00 1.567279421815253633e-05
1.675000000000000044e+00 1.125479590642518553e-05
1.687500000000000000e+00 8.057103280569702023e-06
1.700000000000000178e+00 5.842368569101282245e-06
1.712500000000000133e+00 4.392224680840798588e-06
1.725000000000000089e+00 3.531893296506144374e-06
1.737500000000000044e+00 3.143308541691383446e-06
1.750000000000000000e+00 3.168005140398243554e-06
1.762500000000000178e+00 3.604016280995589298e-06
1.775000000000000133e+00 4.501087670869120541e-06
1.787500000000000089e+00 5.957655313138537047e-06
1.800000000000000266e+00 8.123366247651867317e-06
1.812500000000000000e+00 1.121365597671389235e-05
1.824999999999999956e+00 1.554450276065514171e-05
1.837500000000000133e+00 2.158057604212991349e-05
1.850000000000000089e+00 2.993972433270513587e-05
1.862500000000000044e+00 4.124329546614404873e-05
1.875000000000000222e+00 5.579690088614747969e-05
1.887500000000000178e+00 7.337993247376259625e-05
1.899999999999999911e+00 9.346731320151060280e-05
1.912500000000000089e+00 1.156761151536096516e-04
1.925000000000000044e+00 1.399126395904225196e-04
1.937500000000000000e+00 1.661770726561530580e-04
1.950000000000000178e+00 1.943775470123150820e-04
1.962500000000000355e+00 2.241029014028235076e-04
1.975000000000000089e+00 2.537718145759779251e-04
1.987500000000000044e+00 2.789363029515466892e-04
2.000000000000000000e+00 2.911740240841975821e-04
2.012500000000000178e+00 2.815380204391249074e-04
2.024999999999999911e+00 2.491591516267454383e-04
2.037500000000000089e+00 2.044998929995240668e-04
2.050000000000000266e+00 1.608805724023329344e-04
2.062500000000000000e+00 1.255013650422707745e-04
2.075000000000000178e+00 9.888005695435651615e-05
2.087499999999999911e+00 7.869555031435950280e-05
2.100000000000000089e+00 6.266217149587693827e-05
2.112500000000000266e+00 4.939885650293783211e-05
2.125000000000000000e+00 3.826945990702276617e-05
2.137500000000000178e+00 2.902333168730432441e-05
2.149999999999999911e+00 2.153511760750519236e-05
2.162500000000000089e+00 1.567279421815249567e-05
2.175000000000000266e+00 1.125479590642517876e-05
2.187500000000000000e+00 8.057103280569717269e-06
2.200000000000000178e+00 5.842368569101278010e-06
2.212499999999999911e+00 4.392224680840790964e-06
2.225000000000000089e+00 3.531893296506140562e-06
2.237499999999999822e+00 3.143308541691381751e-06
2.250000000000000444e+00 3.168005140398245672e-06
2.262500000000000178e+00 3.604016280995588451e-06
2.274999999999999911e+00 4.501087670869123082e-06
2.287500000000000089e+00 5.957655313138547211e-06
2.299999999999999822e+00 8.123366247651869011e-06
2.312500000000000444e+00 1.121365597671387711e-05
2.325000000000000178e+00 1.554450276065514510e-05
2.337500000000000355e+00 2.158057604212995414e-05
2.350000000000000089e+00 2.993972433270514265e-05
2.362499999999999822e+00 4.124329546614399452e-05
2.375000000000000000e+00 5.579690088614749324e-05
2.387500000000000178e+00 7.337993247376269111e-05
2.400000000000000355e+00 9.346731320151065701e-05
2.412500000000000089e+00 1.156761151536097600e-04
2.425000000000000266e+00 1.399126395904227093e-04
2.437500000000000000e+00 1.661770726561530038e-04
2.449999999999999734e+00 1.943775470123153260e-04
2.462500000000000355e+00 2.241029014028236702e-04
2.475000000000000089e+00 2.537718145759778709e-04
2.487500000000000266e+00 2.789363029515465808e-04
2.500000000000000000e+00 2.911740240841975279e-04
2.512500000000000178e+00 2.815380204391249074e-04
2.525000000000000355e+00 2.491591516267453298e-04
2.537500000000000089e+00 2.044998929995240939e-04
2.550000000000000266e+00 1.608805724023330158e-04
2.562500000000000000e+00 1.255013650422707474e-04
2.575000000000000178e+00 9.888005695435665167e-05
2.587499999999999911e+00 7.869555031435950280e-05
2.600000000000000533e+00 6.266217149587696537e-05
2.612500000000000266e+00 4.939885650293789987e-05
2.625000000000000000e+00 3.826945990702276617e-05
2.637500000000000178e+00 2.902333168730429730e-05
2.649999999999999911e+00 2.153511760750519575e-05
2.662500000000000089e+00 1.567279421815253633e-05
2.675000000000000266e+00 1.125479590642518553e-05
2.687500000000000000e+00 8.057103280569702023e-06
2.700000000000000178e+00 5.842368569101282245e-06
2.712499999999999911e+00 4.392224680840798588e-06
2.725000000000000089e+00 3.531893296506144374e-06
2.737499999999999822e+00 3.143308541691383446e-06
2.750000000000000444e+00 3.168005140398243554e-06
2.762500000000000178e+00 3.604016280995589298e-06
2.774999999999999911e+00 4.501087670869120541e-06
2.787500000000000089e+00 5.957655313138537047e-06
2.799999999999999822e+00 8.123366247651867317e-06
2.812500000000000444e+00 1.121365597671389235e-05
2.825000000000000178e+00 1.554450276065514171e-05
2.837500000000000355e+00 2.158057604212991349e-05
2.850000000000000089e+00 2.993972433270513587e-05
2.862499999999999822e+00 4.124329546614404873e-05
2.875000000000000000e+00 5.579690088614747969e-05
2.887500000000000178e+00 7.337993247376259625e-05
2.900000000000000355e+00 9.346731320151060280e-05
2.912500000000000089e+00 1.156761151536096516e-04
2.925000000000000266e+00 1.399126395904225196e-04
2.937500000000000000e+00 1.661770726561530580e-04
2.949999999999999734e+00 1.943775470123150820e-04
2.962500000000000355e+00 2.241029014028235076e-04
2.975000000000000089e+00 2.537718145759779251e-04
2.987500000000000266e+00 2.789363029515466892e-04
3.000000000000000000e+00 2.911740240841975821e-04
3.012500000000000178e+00 2.815380204391249074e-04
3.025000000000000355e+00 2.491591516267454383e-04
3.037500000000000089e+00 2.044998929995240668e-04
3.050000000000000266e+00 1.608805724023329344e-04
3.062500000000000000e+00 1.255013650422707745e-04
3.075000000000000178e+00 9.888005695435651615e-05
3.087499999999999911e+00 7.869555031435950280e-05
3.100000000000000533e+00 6.266217149587693827e-05
3.112500000000000266e+00 4.939885650293783211e-05
3.125000000000000000e+00 3.826945990702276617e-05
3.137500000000000178e+00 2.902333168730432441e-05
3.149999999999999911e+00 2.153511760750519236e-05
3.162500000000000089e+00 1.567279421815249567e-05
3.175000000000000266e+00 1.125479590642517876e-05
3.187500000000000444e+00 8.057103280569717269e-06
3.200000000000000178e+00 5.842368569101278010e-06
3.212499999999999911e+00 4.392224680840790964e-06
3.225000000000000089e+00 3.531893296506140562e-06
3.237500000000000266e+00 3.143308541691381751e-06
3.250000000000000444e+00 3.168005140398245672e-06
3.262500000000000178e+00 3.604016280995588451e-06
3.275000000000000355e+00 4.501087670869123082e-06
3.287500000000000089e+00 5.957655313138547211e-06
3.299999999999999822e+00 8.123366247651869011e-06
3.312500000000000444e+00 1.121365597671387711e-05
3.325000000000000178e+00 1.554450276065514510e-05
3.337500000000000355e+00 2.158057604212995414e-05
3.350000000000000089e+00 2.993972433270514265e-05
3.362499999999999822e+00 4.124329546614399452e-05
3.375000000000000000e+00 5.579690088614749324e-05
3.387500000000000178e+00 7.337993247376269111e-05
3.400000000000000355e+00 9.346731320151065701e-05
3.412500000000000089e+00 1.156761151536097600e-04
3.425000000000000266e+00 1.399126395904227093e-04
3.437500000000000000e+00 1.661770726561530038e-04
3.450000000000000178e+00 1.943775470123153260e-04
3.462500000000000355e+00 2.241029014028236702e-04
3.475000000000000089e+00 2.537718145759778709e-04
3.487500000000000266e+00 2.789363029515465808e-04
3.500000000000000000e+00 2.911740240841975279e-04
3.512500000000000178e+00 2.815380204391249074e-04
3.525000000000000355e+00 2.491591516267453298e-04
3.537500000000000089e+00 2.044998929995240939e-04
3.550000000000000266e+00 1.608805724023330158e-04
3.562500000000000000e+00 1.255013650422707474e-04
3.575000000000000178e+00 9.888005695435665167e-05
3.587499999999999911e+00 7.869555031435950280e-05
3.600000000000000533e+00 6.266217149587696537e-05
3.612500000000000266e+00 4.939885650293789987e-05
3.625000000000000000e+00 3.826945990702276617e-05
3.637500000000000178e+00 2.902333168730429730e-05
3.649999999999999911e+00 2.153511760750519575e-05
3.662500000000000533e+00 1.567279421815253633e-05
3.675000000000000266e+00 1.125479590642518553e-05
3.687500000000000444e+00 8.057103280569702023e-06
3.700000000000000178e+00 5.842368569101282245e-06
3.712499999999999911e+00 4.392224680840798588e-06
3.725000000000000089e+00 3.531893296506144374e-06
3.737500000000000266e+00 3.143308541691383446e-06
3.750000000000000444e+00 3.168005140398243554e-06
3.762500000000000178e+00 3.604016280995589298e-06
3.775000000000000355e+00 4.501087670869120541e-06
3.787500000000000089e+00 5.957655313138537047e-06
3.799999999999999822e+00 8.123366247651867317e-06
3.812500000000000444e+00 1.121365597671389235e-05
3.825000000000000178e+00 1.554450276065514171e-05
3.837500000000000355e+00 2.158057604212991349e-05
3.850000000000000089e+00 2.993972433270513587e-05
3.862500000000000266e+00 4.124329546614404873e-05
3.875000000000000000e+00 5.579690088614747969e-05
3.887500000000000178e+00 7.337993247376259625e-05
3.900000000000000355e+00 9.346731320151060280e-05
3.912500000000000089e+00 1.156761151536096516e-04
3.925000000000000711e+00 1.399126395904225196e-04
3.937500000000000000e+00 1.661770726561530580e-04
3.950000000000000178e+00 1.943775470123150820e-04
3.962499999999999911e+00 2.241029014028235076e-04
3.975000000000000089e+00 2.537718145759779251e-04
3.987500000000000711e+00 2.789363029515466892e-04


==> data_fig_8_homhbfem2.txt <==
0.000000000000000000e+00 2.392514182371299639e-04
1.250000000000000069e-02 1.972143684758048264e-04
2.500000000000000139e-02 1.594749748215951613e-04
3.750000000000000555e-02 1.297376632883972918e-04
5.000000000000000278e-02 1.077493365341947455e-04
6.250000000000000000e-02 9.180085859367661985e-05
7.500000000000001110e-02 7.985470289536068832e-05
8.749999999999999445e-02 7.032203367301494666e-05
1.000000000000000056e-01 6.233803485984088313e-05
1.125000000000000167e-01 5.562100029964937213e-05
1.250000000000000000e-01 5.013733810532325049e-05
1.375000000000000111e-01 4.574457969741265947e-05
1.500000000000000222e-01 4.211999389853500085e-05
1.625000000000000333e-01 3.893111694869403922e-05
1.749999999999999889e-01 3.597558642301688339e-05
1.875000000000000000e-01 3.319075531341089561e-05
2.000000000000000111e-01 3.059720584026975448e-05
2.125000000000000222e-01 2.824507587110062606e-05
2.250000000000000333e-01 2.618969547854359023e-05
2.374999999999999889e-01 2.449171843786679796e-05
2.500000000000000000e-01 2.322755655168901197e-05
2.625000000000000111e-01 2.249656443891215693e-05
2.750000000000000222e-01 2.242327435744414442e-05
2.874999999999999778e-01 2.314846337052051134e-05
3.000000000000000444e-01 2.481709011108759101e-05
3.125000000000000000e-01 2.757591697722615841e-05
3.250000000000000666e-01 3.158931540343584352e-05
3.375000000000000222e-01 3.707382320271635688e-05
3.499999999999999778e-01 4.435290316262706822e-05
3.625000000000000444e-01 5.394609977236127955e-05
3.750000000000000000e-01 6.669496297556865233e-05
3.875000000000000666e-01 8.383241379600781407e-05
4.000000000000000222e-01 1.067631244750469766e-04
4.124999999999999778e-01 1.363296571236850309e-04
4.250000000000000444e-01 1.718639364030560520e-04
4.375000000000000000e-01 2.108361854350925186e-04
4.500000000000000666e-01 2.487831105753713756e-04
4.625000000000000222e-01 2.783175560774303983e-04
4.749999999999999778e-01 2.892176127641668602e-04
4.875000000000000444e-01 2.745605308350669029e-04
5.000000000000000000e-01 2.392514182371300452e-04
5.125000000000000666e-01 1.972143684758048264e-04
5.250000000000000222e-01 1.594749748215951342e-04
5.374999999999999778e-01 1.297376632883973189e-04
5.500000000000000444e-01 1.077493365341947726e-04
5.625000000000001110e-01 9.180085859367660629e-05
5.749999999999999556e-01 7.985470289536075609e-05
5.875000000000000222e-01 7.032203367301494666e-05
6.000000000000000888e-01 6.233803485984089668e-05
6.124999999999999334e-01 5.562100029964939924e-05
6.250000000000000000e-01 5.013733810532325049e-05
6.375000000000000666e-01 4.574457969741265270e-05
6.500000000000001332e-01 4.211999389853498729e-05
6.624999999999999778e-01 3.893111694869405277e-05
6.750000000000000444e-01 3.597558642301686984e-05
6.875000000000001110e-01 3.319075531341089561e-05
6.999999999999999556e-01 3.059720584026975448e-05
7.125000000000000222e-01 2.824507587110063284e-05
7.250000000000000888e-01 2.618969547854359023e-05
7.374999999999999334e-01 2.449171843786680135e-05
7.500000000000000000e-01 2.322755655168901197e-05
7.625000000000000666e-01 2.249656443891215015e-05
7.750000000000001332e-01 2.242327435744414103e-05
7.874999999999999778e-01 2.314846337052050456e-05
8.000000000000000444e-01 2.481709011108758763e-05
8.125000000000001110e-01 2.757591697722616518e-05
8.249999999999999556e-01 3.158931540343582319e-05
8.375000000000000222e-01 3.707382320271633655e-05
8.500000000000000888e-01 4.435290316262708178e-05
8.625000000000000444e-01 5.394609977236135409e-05
8.750000000000000000e-01 6.669496297556865233e-05
8.875000000000000666e-01 8.383241379600781407e-05
9.000000000000001332e-01 1.067631244750468953e-04
9.124999999999999778e-01 1.363296571236850309e-04
9.250000000000000444e-01 1.718639364030557538e-04
9.375000000000001110e-01 2.108361854350924915e-04
9.499999999999999556e-01 2.487831105753710503e-04
9.625000000000000222e-01 2.783175560774304525e-04
9.750000000000000888e-01 2.892176127641670228e-04
9.875000000000000444e-01 2.745605308350668487e-04
1.000000000000000000e+00 2.392514182371299639e-04
1.012499999999999956e+00 1.972143684758048264e-04
1.025000000000000133e+00 1.594749748215951613e-04
1.037500000000000089e+00 1.297376632883972918e-04
1.050000000000000044e+00 1.077493365341947455e-04
1.062500000000000000e+00 9.180085859367661985e-05
1.074999999999999956e+00 7.985470289536068832e-05
1.087500000000000133e+00 7.032203367301494666e-05
1.100000000000000089e+00 6.233803485984088313e-05
1.112500000000000044e+00 5.562100029964937213e-05
1.125000000000000222e+00 5.013733810532325049e-05
1.137499999999999956e+00 4.574457969741265947e-05
1.149999999999999911e+00 4.211999389853500085e-05
1.162500000000000089e+00 3.893111694869403922e-05
1.175000000000000044e+00 3.597558642301688339e-05
1.187500000000000000e+00 3.319075531341089561e-05
1.200000000000000178e+00 3.059720584026975448e-05
1.212500000000000133e+00 2.824507587110062606e-05
1.224999999999999867e+00 2.618969547854359023e-05
1.237500000000000044e+00 2.449171843786679796e-05
1.250000000000000000e+00 2.322755655168901197e-05
1.262500000000000178e+00 2.249656443891215693e-05
1.275000000000000133e+00 2.242327435744414442e-05
1.287500000000000089e+00 2.314846337052051134e-05
1.300000000000000266e+00 2.481709011108759101e-05
1.312500000000000000e+00 2.757591697722615841e-05
1.324999999999999956e+00 3.158931540343584352e-05
1.337500000000000133e+00 3.707382320271635688e-05
1.350000000000000089e+00 4.435290316262706822e-05
1.362500000000000044e+00 5.394609977236127955e-05
1.375000000000000222e+00 6.669496297556865233e-05
1.387499999999999956e+00 8.383241379600781407e-05
1.399999999999999911e+00 1.067631244750469766e-04
1.412500000000000089e+00 1.363296571236850309e-04
1.425000000000000044e+00 1.718639364030560520e-04
1.437500000000000000e+00 2.108361854350925186e-04
1.450000000000000178e+00 2.487831105753713756e-04
1.462500000000000133e+00 2.783175560774303983e-04
1.474999999999999867e+00 2.892176127641668602e-04
1.487500000000000044e+00 2.745605308350669029e-04
1.500000000000000000e+00 2.392514182371300452e-04
1.512500000000000178e+00 1.972143684758048264e-04
1.525000000000000133e+00 1.594749748215951342e-04
1.537500000000000089e+00 1.297376632883973189e-04
1.550000000000000266e+00 1.077493365341947726e-04
1.562500000000000000e+00 9.180085859367660629e-05
1.574999999999999956e+00 7.985470289536075609e-05
1.587500000000000133e+00 7.032203367301494666e-05
1.600000000000000089e+00 6.233803485984089668e-05
1.612500000000000044e+00 5.562100029964939924e-05
1.625000000000000222e+00 5.013733810532325049e-05
1.637500000000000178e+00 4.574457969741265270e-05
1.649999999999999911e+00 4.211999389853498729e-05
1.662500000000000089e+00 3.893111694869405277e-05
1.675000000000000044e+00 3.597558642301686984e-05
1.687500000000000000e+00 3.319075531341089561e-05
1.700000000000000178e+00 3.059720584026975448e-05
1.712500000000000133e+00 2.824507587110063284e-05
1.725000000000000089e+00 2.618969547854359023e-05
1.737500000000000044e+00 2.449171843786680135e-05
1.750000000000000000e+00 2.322755655168901197e-05
1.762500000000000178e+00 2.249656443891215015e-05
1.775000000000000133e+00 2.242327435744414103e-05
1.787500000000000089e+00 2.314846337052050456e-05
1.800000000000000266e+00 2.481709011108758763e-05
1.812500000000000000e+00 2.757591697722616518e-05
1.824999999999999956e+00 3.158931540343582319e-05
1.837500000000000133e+00 3.707382320271633655e-05
1.850000000000000089e+00 4.435290316262708178e-05
1.862500000000000044e+00 5.394609977236135409e-05
1.875000000000000222e+00 6.669496297556865233e-05
1.887500000000000178e+00 8.383241379600781407e-05
1.899999999999999911e+00 1.067631244750468953e-04
1.912500000000000089e+00 1.363296571236850309e-04
1.925000000000000044e+00 1.718639364030557538e-04
1.937500000000000000e+00 2.108361854350924915e-04
1.950000000000000178e+00 2.487831105753710503e-04
1.962500000000000355e+00 2.783175560774304525e-04
1.975000000000000089e+00 2.892176127641670228e-04
1.987500000000000044e+00 2.745605308350668487e-04
2.000000000000000000e+00 2.392514182371299639e-04
2.012500000000000178e+00 1.972143684758048264e-04
2.024999999999999911e+00 1.594749748215951613e-04
2.037500000000000089e+00 1.297376632883972918e-04
2.050000000000000266e+00 1.077493365341947455e-04
2.062500000000000000e+00 9.180085859367661985e-05
2.075000000000000178e+00 7.985470289536068832e-05
2.087499999999999911e+00 7.032203367301494666e-05
2.100000000000000089e+00 6.233803485984088313e-05
2.112500000000000266e+00 5.562100029964937213e-05
2.125000000000000000e+00 5.013733810532325049e-05
2.137500000000000178e+00 4.574457969741265947e-05
2.149999999999999911e+00 4.211999389853500085e-05
2.162500000000000089e+00 3.893111694869403922e-05
2.175000000000000266e+00 3.597558642301688339e-05
2.187500000000000000e+00 3.319075531341089561e-05
2.200000000000000178e+00 3.059720584026975448e-05
2.212499999999999911e+00 2.824507587110062606e-05
2.225000000000000089e+00 2.618969547854359023e-05
2.237499999999999822e+00 2.449171843786679796e-05
2.250000000000000444e+00 2.322755655168901197e-05
2.262500000000000178e+00 2.249656443891215693e-05
2.274999999999999911e+00 2.242327435744414442e-05
2.287500000000000089e+00 2.314846337052051134e-05
2.299999999999999822e+00 2.481709011108759101e-05
2.312500000000000444e+00 2.757591697722615841e-05
2.325000000000000178e+00 3.158931540343584352e-05
2.337500000000000355e+00 3.707382320271635688e-05
2.350000000000000089e+00 4.435290316262706822e-05
2.362499999999999822e+00 5.394609977236127955e-05
2.375000000000000000e+00 6.669496297556865233e-05
2.387500000000000178e+00 8.383241379600781407e-05
2.400000000000000355e+00 1.067631244750469766e-04
2.412500000000000089e+00 1.363296571236850309e-04
2.425000000000000266e+00 1.718639364030560520e-04
2.437500000000000000e+00 2.108361854350925186e-04
2.449999999999999734e+00 2.487831105753713756e-04
2.462500000000000355e+00 2.783175560774303983e-04
2.475000000000000089e+00 2.892176127641668602e-04
2.487500000000000266e+00 2.745605308350669029e-04
2.500000000000000000e+00 2.392514182371300452e-04
2.512500000000000178e+00 1.972143684758048264e-04
2.525000000000000355e+00 1.594749748215951342e-04
2.537500000000000089e+00 1.297376632883973189e-04
2.550000000000000266e+00 1.077493365341947726e-04
2.562500000000000000e+00 9.180085859367660629e-05
2.575000000000000178e+00 7.985470289536075609e-05
2.587499999999999911e+00 7.032203367301494666e-05
2.600000000000000533e+00 6.233803485984089668e-05
2.612500000000000266e+00 5.562100029964939924e-05
2.625000000000000000e+00 5.013733810532325049e-05
2.637500000000000178e+00 4.574457969741265270e-05
2.649999999999999911e+00 4.211999389853498729e-05
2.662500000000000089e+00 3.893111694869405277e-05
2.675000000000000266e+00 3.597558642301686984e-05
2.687500000000000000e+00 3.319075531341089561e-05
2.700000000000000178e+00 3.059720584026975448e-05
2.712499999999999911e+00 2.824507587110063284e-05
2.725000000000000089e+00 2.618969547854359023e-05
2.737499999999999822e+00 2.449171843786680135e-05
2.750000000000000444e+00 2.322755655168901197e-05
2.762500000000000178e+00 2.249656443891215015e-05
2.774999999999999911e+00 2.242327435744414103e-05
2.787500000000000089e+00 2.314846337052050456e-05
2.799999999999999822e+00 2.481709011108758763e-05
2.812500000000000444e+00 2.757591697722616518e-05
2.825000000000000178e+00 3.158931540343582319e-05
2.837500000000000355e+00 3.707382320271633655e-05
2.850000000000000089e+00 4.435290316262708178e-05
2.862499999999999822e+00 5.394609977236135409e-05
2.875000000000000000e+00 6.669496297556865233e-05
2.887500000000000178e+00 8.383241379600781407e-05
2.900000000000000355e+00 1.067631244750468953e-04
2.912500000000000089e+00 1.363296571236850309e-04
2.925000000000000266e+00 1.718639364030557538e-04
2.937500000000000000e+00 2.108361854350924915e-04
2.949999999999999734e+00 2.487831105753710503e-04
2.962500000000000355e+00 2.783175560774304525e-04
2.975000000000000089e+00 2.892176127641670228e-04
2.987500000000000266e+00 2.745605308350668487e-04
3.000000000000000000e+00 2.392514182371299639e-04
3.012500000000000178e+00 1.972143684758048264e-04
3.025000000000000355e+00 1.594749748215951613e-04
3.037500000000000089e+00 1.297376632883972918e-04
3.050000000000000266e+00 1.077493365341947455e-04
3.062500000000000000e+00 9.180085859367661985e-05
3.075000000000000178e+00 7.985470289536068832e-05
3.087499999999999911e+00 7.032203367301494666e-05
3.100000000000000533e+00 6.233803485984088313e-05
3.112500000000000266e+00 5.562100029964937213e-05
3.125000000000000000e+00 5.013733810532325049e-05
3.137500000000000178e+00 4.574457969741265947e-05
3.149999999999999911e+00 4.211999389853500085e-05
3.162500000000000089e+00 3.893111694869403922e-05
3.175000000000000266e+00 3.597558642301688339e-05
3.187500000000000444e+00 3.319075531341089561e-05
3.200000000000000178e+00 3.059720584026975448e-05
3.212499999999999911e+00 2.824507587110062606e-05
3.225000000000000089e+00 2.618969547854359023e-05
3.237500000000000266e+00 2.449171843786679796e-05
3.250000000000000444e+00 2.322755655168901197e-05
3.262500000000000178e+00 2.249656443891215693e-05
3.275000000000000355e+00 2.242327435744414442e-05
3.287500000000000089e+00 2.314846337052051134e-05
3.299999999999999822e+00 2.481709011108759101e-05
3.312500000000000444e+00 2.757591697722615841e-05
3.325000000000000178e+00 3.158931540343584352e-05
3.337500000000000355e+00 3.707382320271635688e-05
3.350000000000000089e+00 4.435290316262706822e-05
3.362499999999999822e+00 5.394609977236127955e-05
3.375000000000000000e+00 6.669496297556865233e-05
3.387500000000000178e+00 8.383241379600781407e-05
3.400000000000000355e+00 1.067631244750469766e-04
3.412500000000000089e+00 1.363296571236850309e-04
3.425000000000000266e+00 1.718639364030560520e-04
3.437500000000000000e+00 2.108361854350925186e-04
3.450000000000000178e+00 2.487831105753713756e-04
3.462500000000000355e+00 2.783175560774303983e-04
3.475000000000000089e+00 2.892176127641668602e-04
3.487500000000000266e+00 2.745605308350669029e-04
3.500000000000000000e+00 2.392514182371300452e-04
3.512500000000000178e+00 1.972143684758048264e-04
3.525000000000000355e+00 1.594749748215951342e-04
3.537500000000000089e+00 1.297376632883973189e-04
3.550000000000000266e+00 1.077493365341947726e-04
3.562500000000000000e+00 9.180085859367660629e-05
3.575000000000000178e+00 7.985470289536075609e-05
3.587499999999999911e+00 7.032203367301494666e-05
3.600000000000000533e+00 6.233803485984089668e-05
3.612500000000000266e+00 5.562100029964939924e-05
3.625000000000000000e+00 5.013733810532325049e-05
3.637500000000000178e+00 4.574457969741265270e-05
3.649999999999999911e+00 4.211999389853498729e-05
3.662500000000000533e+00 3.893111694869405277e-05
3.675000000000000266e+00 3.597558642301686984e-05
3.687500000000000444e+00 3.319075531341089561e-05
3.700000000000000178e+00 3.059720584026975448e-05
3.712499999999999911e+00 2.824507587110063284e-05
3.725000000000000089e+00 2.618969547854359023e-05
3.737500000000000266e+00 2.449171843786680135e-05
3.750000000000000444e+00 2.322755655168901197e-05
3.762500000000000178e+00 2.249656443891215015e-05
3.775000000000000355e+00 2.242327435744414103e-05
3.787500000000000089e+00 2.314846337052050456e-05
3.799999999999999822e+00 2.481709011108758763e-05
3.812500000000000444e+00 2.757591697722616518e-05
3.825000000000000178e+00 3.158931540343582319e-05
3.837500000000000355e+00 3.707382320271633655e-05
3.850000000000000089e+00 4.435290316262708178e-05
3.862500000000000266e+00 5.394609977236135409e-05
3.875000000000000000e+00 6.669496297556865233e-05
3.887500000000000178e+00 8.383241379600781407e-05
3.900000000000000355e+00 1.067631244750468953e-04
3.912500000000000089e+00 1.363296571236850309e-04
3.925000000000000711e+00 1.718639364030557538e-04
3.937500000000000000e+00 2.108361854350924915e-04
3.950000000000000178e+00 2.487831105753710503e-04
3.962499999999999911e+00 2.783175560774304525e-04
3.975000000000000089e+00 2.892176127641670228e-04
3.987500000000000711e+00 2.745605308350668487e-04


==> data_fig_8_homhbfem3.txt <==
0.000000000000000000e+00 2.902277100334123804e-04
1.250000000000000069e-02 2.625455197132899694e-04
2.500000000000000139e-02 2.209248198626219124e-04
3.750000000000000555e-02 1.774401308055518914e-04
5.000000000000000278e-02 1.448199081286227535e-04
6.250000000000000000e-02 1.193553307724158576e-04
7.500000000000001110e-02 9.695862603062113021e-05
8.749999999999999445e-02 8.286461625573747817e-05
1.000000000000000056e-01 7.316441559339569533e-05
1.125000000000000167e-01 6.329750782487808308e-05
1.250000000000000000e-01 6.227614161879546466e-05
1.375000000000000111e-01 6.389353291250819591e-05
1.500000000000000222e-01 6.463169254602695317e-05
1.625000000000000333e-01 6.314081664114893212e-05
1.749999999999999889e-01 6.400226970781535470e-05
1.875000000000000000e-01 6.076062507807333476e-05
2.000000000000000111e-01 5.781055561962556870e-05
2.125000000000000222e-01 5.846372498845026772e-05
2.250000000000000333e-01 5.957305752072356329e-05
2.374999999999999889e-01 5.860551698195871293e-05
2.500000000000000000e-01 5.778733899897305201e-05
2.625000000000000111e-01 5.785133866138802148e-05
2.750000000000000222e-01 5.656333303277416921e-05
2.874999999999999778e-01 5.743607027097519290e-05
3.000000000000000444e-01 6.133411371284382108e-05
3.125000000000000000e-01 6.662427882827690517e-05
3.250000000000000666e-01 7.268330788239130255e-05
3.375000000000000222e-01 8.276385827448275515e-05
3.499999999999999778e-01 9.734536188868183313e-05
3.625000000000000444e-01 1.141571120183774686e-04
3.750000000000000000e-01 1.341435565768854163e-04
3.875000000000000666e-01 1.585857763103289142e-04
4.000000000000000222e-01 1.898118746571665074e-04
4.124999999999999778e-01 2.196107238620274675e-04
4.250000000000000444e-01 2.424201159637324045e-04
4.375000000000000000e-01 2.622498003983402600e-04
4.500000000000000666e-01 2.816727218318241404e-04
4.625000000000000222e-01 2.984852738899513268e-04
4.749999999999999778e-01 3.081099447189394034e-04
4.875000000000000444e-01 3.064330356808674387e-04
5.000000000000000000e-01 2.902277100334122719e-04
5.125000000000000666e-01 2.625455197132900778e-04
5.250000000000000222e-01 2.209248198626218853e-04
5.374999999999999778e-01 1.774401308055518372e-04
5.500000000000000444e-01 1.448199081286228890e-04
5.625000000000001110e-01 1.193553307724159118e-04
5.749999999999999556e-01 9.695862603062127929e-05
5.875000000000000222e-01 8.286461625573742396e-05
6.000000000000000888e-01 7.316441559339569533e-05
6.124999999999999334e-01 6.329750782487809663e-05
6.250000000000000000e-01 6.227614161879549176e-05
6.375000000000000666e-01 6.389353291250826367e-05
6.500000000000001332e-01 6.463169254602695317e-05
6.624999999999999778e-01 6.314081664114891857e-05
6.750000000000000444e-01 6.400226970781531404e-05
6.875000000000001110e-01 6.076062507807338220e-05
6.999999999999999556e-01 5.781055561962559580e-05
7.125000000000000222e-01 5.846372498845017285e-05
7.250000000000000888e-01 5.957305752072357684e-05
7.374999999999999334e-01 5.860551698195865872e-05
7.500000000000000000e-01 5.778733899897306556e-05
7.625000000000000666e-01 5.785133866138803503e-05
7.750000000000001332e-01 5.656333303277409467e-05
7.874999999999999778e-01 5.743607027097513869e-05
8.000000000000000444e-01 6.133411371284384819e-05
8.125000000000001110e-01 6.662427882827700004e-05
8.249999999999999556e-01 7.268330788239135676e-05
8.375000000000000222e-01 8.276385827448275515e-05
8.500000000000000888e-01 9.734536188868181958e-05
8.625000000000000444e-01 1.141571120183775500e-04
8.750000000000000000e-01 1.341435565768853079e-04
8.875000000000000666e-01 1.585857763103291581e-04
9.000000000000001332e-01 1.898118746571663177e-04
9.124999999999999778e-01 2.196107238620277928e-04
9.250000000000000444e-01 2.424201159637317810e-04
9.375000000000001110e-01 2.622498003983399890e-04
9.499999999999999556e-01 2.816727218318238152e-04
9.625000000000000222e-01 2.984852738899514352e-04
9.750000000000000888e-01 3.081099447189397829e-04
9.875000000000000444e-01 3.064330356808673845e-04
1.000000000000000000e+00 2.902277100334123804e-04
1.012499999999999956e+00 2.625455197132899694e-04
1.025000000000000133e+00 2.209248198626219124e-04
1.037500000000000089e+00 1.774401308055518914e-04
1.050000000000000044e+00 1.448199081286227535e-04
1.062500000000000000e+00 1.193553307724158576e-04
1.074999999999999956e+00 9.695862603062113021e-05
1.087500000000000133e+00 8.286461625573747817e-05
1.100000000000000089e+00 7.316441559339569533e-05
1.112500000000000044e+00 6.329750782487808308e-05
1.125000000000000222e+00 6.227614161879546466e-05
1.137499999999999956e+00 6.389353291250819591e-05
1.149999999999999911e+00 6.463169254602695317e-05
1.162500000000000089e+00 6.314081664114893212e-05
1.175000000000000044e+00 6.400226970781535470e-05
1.187500000000000000e+00 6.076062507807333476e-05
1.200000000000000178e+00 5.781055561962556870e-05
1.212500000000000133e+00 5.846372498845026772e-05
1.224999999999999867e+00 5.957305752072356329e-05
1.237500000000000044e+00 5.860551698195871293e-05
1.250000000000000000e+00 5.778733899897305201e-05
1.262500000000000178e+00 5.785133866138802148e-05
1.275000000000000133e+00 5.656333303277416921e-05
1.287500000000000089e+00 5.743607027097519290e-05
1.300000000000000266e+00 6.133411371284382108e-05
1.312500000000000000e+00 6.662427882827690517e-05
1.324999999999999956e+00 7.268330788239130255e-05
1.337500000000000133e+00 8.276385827448275515e-05
1.350000000000000089e+00 9.734536188868183313e-05
1.362500000000000044e+00 1.141571120183774686e-04
1.375000000000000222e+00 1.341435565768854163e-04
1.387499999999999956e+00 1.585857763103289142e-04
1.399999999999999911e+00 1.898118746571665074e-04
1.412500000000000089e+00 2.196107238620274675e-04
1.425000000000000044e+00 2.424201159637324045e-04
1.437500000000000000e+00 2.622498003983402600e-04
1.450000000000000178e+00 2.816727218318241404e-04
1.462500000000000133e+00 2.984852738899513268e-04
1.474999999999999867e+00 3.081099447189394034e-04
1.487500000000000044e+00 3.064330356808674387e-04
1.500000000000000000e+00 2.902277100334122719e-04
1.512500000000000178e+00 2.625455197132900778e-04
1.525000000000000133e+00 2.209248198626218853e-04
1.537500000000000089e+00 1.774401308055518372e-04
1.550000000000000266e+00 1.448199081286228890e-04
1.562500000000000000e+00 1.193553307724159118e-04
1.574999999999999956e+00 9.695862603062127929e-05
1.587500000000000133e+00 8.286461625573742396e-05
1.600000000000000089e+00 7.316441559339569533e-05
1.612500000000000044e+00 6.329750782487809663e-05
1.625000000000000222e+00 6.227614161879549176e-05
1.637500000000000178e+00 6.389353291250826367e-05
1.649999999999999911e+00 6.463169254602695317e-05
1.662500000000000089e+00 6.314081664114891857e-05
1.675000000000000044e+00 6.400226970781531404e-05
1.687500000000000000e+00 6.076062507807338220e-05
1.700000000000000178e+00 5.781055561962559580e-05
1.712500000000000133e+00 5.846372498845017285e-05
1.725000000000000089e+00 5.957305752072357684e-05
1.737500000000000044e+00 5.860551698195865872e-05
1.750000000000000000e+00 5.778733899897306556e-05
1.762500000000000178e+00 5.785133866138803503e-05
1.775000000000000133e+00 5.656333303277409467e-05
1.787500000000000089e+00 5.743607027097513869e-05
1.800000000000000266e+00 6.133411371284384819e-05
1.812500000000000000e+00 6.662427882827700004e-05
1.824999999999999956e+00 7.268330788239135676e-05
1.837500000000000133e+00 8.276385827448275515e-05
1.850000000000000089e+00 9.734536188868181958e-05
1.862500000000000044e+00 1.141571120183775500e-04
1.875000000000000222e+00 1.341435565768853079e-04
1.887500000000000178e+00 1.585857763103291581e-04
1.899999999999999911e+00 1.898118746571663177e-04
1.912500000000000089e+00 2.196107238620277928e-04
1.925000000000000044e+00 2.424201159637317810e-04
1.937500000000000000e+00 2.622498003983399890e-04
1.950000000000000178e+00 2.816727218318238152e-04
1.962500000000000355e+00 2.984852738899514352e-04
1.975000000000000089e+00 3.081099447189397829e-04
1.987500000000000044e+00 3.064330356808673845e-04
2.000000000000000000e+00 2.902277100334123804e-04
2.012500000000000178e+00 2.625455197132899694e-04
2.024999999999999911e+00 2.209248198626219124e-04
2.037500000000000089e+00 1.774401308055518914e-04
2.050000000000000266e+00 1.448199081286227535e-04
2.062500000000000000e+00 1.193553307724158576e-04
2.075000000000000178e+00 9.695862603062113021e-05
2.087499999999999911e+00 8.286461625573747817e-05
2.100000000000000089e+00 7.316441559339569533e-05
2.112500000000000266e+00 6.329750782487808308e-05
2.125000000000000000e+00 6.227614161879546466e-05
2.137500000000000178e+00 6.389353291250819591e-05
2.149999999999999911e+00 6.463169254602695317e-05
2.162500000000000089e+00 6.314081664114893212e-05
2.175000000000000266e+00 6.400226970781535470e-05
2.187500000000000000e+00 6.076062507807333476e-05
2.200000000000000178e+00 5.781055561962556870e-05
2.212499999999999911e+00 5.846372498845026772e-05
2.225000000000000089e+00 5.957305752072356329e-05
2.237499999999999822e+00 5.860551698195871293e-05
2.250000000000000444e+00 5.778733899897305201e-05
2.262500000000000178e+00 5.785133866138802148e-05
2.274999999999999911e+00 5.656333303277416921e-05
2.287500000000000089e+00 5.743607027097519290e-05
2.299999999999999822e+00 6.133411371284382108e-05
2.312500000000000444e+00 6.662427882827690517e-05
2.325000000000000178e+00 7.268330788239130255e-05
2.337500000000000355e+00 8.276385827448275515e-05
2.350000000000000089e+00 9.734536188868183313e-05
2.362499999999999822e+00 1.141571120183774686e-04
2.375000000000000000e+00 1.341435565768854163e-04
2.387500000000000178e+00 1.585857763103289142e-04
2.400000000000000355e+00 1.898118746571665074e-04
2.412500000000000089e+00 2.196107238620274675e-04
2.425000000000000266e+00 2.424201159637324045e-04
2.437500000000000000e+00 2.622498003983402600e-04
2.449999999999999734e+00 2.816727218318241404e-04
2.462500000000000355e+00 2.984852738899513268e-04
2.475000000000000089e+00 3.081099447189394034e-04
2.487500000000000266e+00 3.064330356808674387e-04
2.500000000000000000e+00 2.902277100334122719e-04
2.512500000000000178e+00 2.625455197132900778e-04
2.525000000000000355e+00 2.209248198626218853e-04
2.537500000000000089e+00 1.774401308055518372e-04
2.550000000000000266e+00 1.448199081286228890e-04
2.562500000000000000e+00 1.193553307724159118e-04
2.575000000000000178e+00 9.695862603062127929e-05
2.587499999999999911e+00 8.286461625573742396e-05
2.600000000000000533e+00 7.316441559339569533e-05
2.612500000000000266e+00 6.329750782487809663e-05
2.625000000000000000e+00 6.227614161879549176e-05
2.637500000000000178e+00 6.389353291250826367e-05
2.649999999999999911e+00 6.463169254602695317e-05
2.662500000000000089e+00 6.314081664114891857e-05
2.675000000000000266e+00 6.400226970781531404e-05
2.687500000000000000e+00 6.076062507807338220e-05
2.700000000000000178e+00 5.781055561962559580e-05
2.712499999999999911e+00 5.846372498845017285e-05
2.725000000000000089e+00 5.957305752072357684e-05
2.737499999999999822e+00 5.860551698195865872e-05
2.750000000000000444e+00 5.778733899897306556e-05
2.762500000000000178e+00 5.785133866138803503e-05
2.774999999999999911e+00 5.656333303277409467e-05
2.787500000000000089e+00 5.743607027097513869e-05
2.799999999999999822e+00 6.133411371284384819e-05
2.812500000000000444e+00 6.662427882827700004e-05
2.825000000000000178e+00 7.268330788239135676e-05
2.837500000000000355e+00 8.276385827448275515e-05
2.850000000000000089e+00 9.734536188868181958e-05
2.862499999999999822e+00 1.141571120183775500e-04
2.875000000000000000e+00 1.341435565768853079e-04
2.887500000000000178e+00 1.585857763103291581e-04
2.900000000000000355e+00 1.898118746571663177e-04
2.912500000000000089e+00 2.196107238620277928e-04
2.925000000000000266e+00 2.424201159637317810e-04
2.937500000000000000e+00 2.622498003983399890e-04
2.949999999999999734e+00 2.816727218318238152e-04
2.962500000000000355e+00 2.984852738899514352e-04
2.975000000000000089e+00 3.081099447189397829e-04
2.987500000000000266e+00 3.064330356808673845e-04
3.000000000000000000e+00 2.902277100334123804e-04
3.012500000000000178e+00 2.625455197132899694e-04
3.025000000000000355e+00 2.209248198626219124e-04
3.037500000000000089e+00 1.774401308055518914e-04
3.050000000000000266e+00 1.448199081286227535e-04
3.062500000000000000e+00 1.193553307724158576e-04
3.075000000000000178e+00 9.695862603062113021e-05
3.087499999999999911e+00 8.286461625573747817e-05
3.100000000000000533e+00 7.316441559339569533e-05
3.112500000000000266e+00 6.329750782487808308e-05
3.125000000000000000e+00 6.227614161879546466e-05
3.137500000000000178e+00 6.389353291250819591e-05
3.149999999999999911e+00 6.463169254602695317e-05
3.162500000000000089e+00 6.314081664114893212e-05
3.175000000000000266e+00 6.400226970781535470e-05
3.187500000000000444e+00 6.076062507807333476e-05
3.200000000000000178e+00 5.781055561962556870e-05
3.212499999999999911e+00 5.846372498845026772e-05
3.225000000000000089e+00 5.957305752072356329e-05
3.237500000000000266e+00 5.860551698195871293e-05
3.250000000000000444e+00 5.778733899897305201e-05
3.262500000000000178e+00 5.785133866138802148e-05
3.275000000000000355e+00 5.656333303277416921e-05
3.287500000000000089e+00 5.743607027097519290e-05
3.299999999999999822e+00 6.133411371284382108e-05
3.312500000000000444e+00 6.662427882827690517e-05
3.325000000000000178e+00 7.268330788239130255e-05
3.337500000000000355e+00 8.276385827448275515e-05
3.350000000000000089e+00 9.734536188868183313e-05
3.362499999999999822e+00 1.141571120183774686e-04
3.375000000000000000e+00 1.341435565768854163e-04
3.387500000000000178e+00 1.585857763103289142e-04
3.400000000000000355e+00 1.898118746571665074e-04
3.412500000000000089e+00 2.196107238620274675e-04
3.425000000000000266e+00 2.424201159637324045e-04
3.437500000000000000e+00 2.622498003983402600e-04
3.450000000000000178e+00 2.816727218318241404e-04
3.462500000000000355e+00 2.984852738899513268e-04
3.475000000000000089e+00 3.081099447189394034e-04
3.487500000000000266e+00 3.064330356808674387e-04
3.500000000000000000e+00 2.902277100334122719e-04
3.512500000000000178e+00 2.625455197132900778e-04
3.525000000000000355e+00 2.209248198626218853e-04
3.537500000000000089e+00 1.774401308055518372e-04
3.550000000000000266e+00 1.448199081286228890e-04
3.562500000000000000e+00 1.193553307724159118e-04
3.575000000000000178e+00 9.695862603062127929e-05
3.587499999999999911e+00 8.286461625573742396e-05
3.600000000000000533e+00 7.316441559339569533e-05
3.612500000000000266e+00 6.329750782487809663e-05
3.625000000000000000e+00 6.227614161879549176e-05
3.637500000000000178e+00 6.389353291250826367e-05
3.649999999999999911e+00 6.463169254602695317e-05
3.662500000000000533e+00 6.314081664114891857e-05
3.675000000000000266e+00 6.400226970781531404e-05
3.687500000000000444e+00 6.076062507807338220e-05
3.700000000000000178e+00 5.781055561962559580e-05
3.712499999999999911e+00 5.846372498845017285e-05
3.725000000000000089e+00 5.957305752072357684e-05
3.737500000000000266e+00 5.860551698195865872e-05
3.750000000000000444e+00 5.778733899897306556e-05
3.762500000000000178e+00 5.785133866138803503e-05
3.775000000000000355e+00 5.656333303277409467e-05
3.787500000000000089e+00 5.743607027097513869e-05
3.799999999999999822e+00 6.133411371284384819e-05
3.812500000000000444e+00 6.662427882827700004e-05
3.825000000000000178e+00 7.268330788239135676e-05
3.837500000000000355e+00 8.276385827448275515e-05
3.850000000000000089e+00 9.734536188868181958e-05
3.862500000000000266e+00 1.141571120183775500e-04
3.875000000000000000e+00 1.341435565768853079e-04
3.887500000000000178e+00 1.585857763103291581e-04
3.900000000000000355e+00 1.898118746571663177e-04
3.912500000000000089e+00 2.196107238620277928e-04
3.925000000000000711e+00 2.424201159637317810e-04
3.937500000000000000e+00 2.622498003983399890e-04
3.950000000000000178e+00 2.816727218318238152e-04
3.962499999999999911e+00 2.984852738899514352e-04
3.975000000000000089e+00 3.081099447189397829e-04
3.987500000000000711e+00 3.064330356808673845e-04


==> data_fig_9a_cst.txt <==
####### Flux density at x = 3.1251484277446 mm, y = 7.8779333991645 mm, z = 3.8927390894108997 mm #######
0.000000000000000000e+00 1.755952006887849359e+00
2.500000000000000052e-04 1.748430127495488762e+00
5.000000000000000104e-04 1.724739206008755410e+00
7.500000000000000156e-04 1.682571349083164192e+00
1.000000000000000021e-03 1.619108877395277757e+00
1.250000000000000026e-03 1.533585609728622678e+00
1.500000000000000031e-03 1.429865799467525456e+00
1.750000000000000036e-03 1.314113309585828837e+00
2.000000000000000042e-03 1.188165033089328970e+00
2.250000000000000264e-03 1.050052968076309989e+00
2.500000000000000052e-03 9.066377188460197356e-01
2.749999999999999840e-03 7.700133722755431176e-01
3.000000000000000062e-03 6.464669285605828541e-01
3.250000000000000284e-03 5.368382058001104351e-01
3.500000000000000073e-03 4.398334059056296375e-01
3.749999999999999861e-03 3.539200767486591626e-01
4.000000000000000083e-03 2.777478114315976021e-01
4.250000000000000305e-03 2.100717077764827911e-01
4.500000000000000527e-03 1.496726004236464680e-01
4.749999999999999882e-03 9.572262500577363720e-02
5.000000000000000104e-03 5.050723089062857107e-02
5.250000000000000326e-03 3.991252293463129486e-02
5.499999999999999681e-03 7.857181983304953321e-02
5.749999999999999903e-03 1.304787555233465068e-01
6.000000000000000125e-03 1.890344340867536332e-01
6.250000000000000347e-03 2.545622868604959788e-01
6.500000000000000569e-03 3.283079554824228086e-01
6.749999999999999924e-03 4.119558782150258280e-01
7.000000000000000146e-03 5.081153410768144418e-01
7.250000000000000368e-03 6.226870245075323274e-01
7.499999999999999722e-03 7.664709735529859902e-01
7.749999999999999944e-03 9.468092386467020782e-01
8.000000000000000167e-03 1.157514053851826930e+00
8.250000000000000389e-03 1.346230410987197867e+00
8.500000000000000611e-03 1.463139496033081466e+00
8.750000000000000833e-03 1.541500752259788110e+00
9.000000000000001055e-03 1.619263061364392575e+00
9.249999999999999542e-03 1.681833718069292605e+00
9.499999999999999764e-03 1.724122828664322871e+00
9.749999999999999986e-03 1.748113064962059093e+00
1.000000000000000021e-02 1.755949619568970110e+00
1.025000000000000043e-02 1.748432419031071827e+00
1.050000000000000065e-02 1.724736822523634139e+00
1.075000000000000087e-02 1.682573646020985247e+00
1.099999999999999936e-02 1.619106987570646083e+00
1.124999999999999958e-02 1.533587906612946972e+00
1.149999999999999981e-02 1.429863704959849713e+00
1.175000000000000003e-02 1.314114804880319953e+00
1.200000000000000025e-02 1.188163830912708274e+00
1.225000000000000047e-02 1.050053159592237106e+00
1.250000000000000069e-02 9.066379495374822239e-01
1.275000000000000092e-02 7.700131295286442024e-01
1.300000000000000114e-02 6.464675638634946875e-01
1.324999999999999963e-02 5.368377868296256850e-01
1.349999999999999985e-02 4.398342448298270257e-01
1.375000000000000007e-02 3.539195813608159158e-01
1.400000000000000029e-02 2.777485269712030580e-01
1.425000000000000051e-02 2.100713365792047371e-01
1.450000000000000074e-02 1.496730653229604302e-01
1.475000000000000096e-02 9.572247314318167721e-02
1.499999999999999944e-02 5.050731230322830223e-02
1.524999999999999967e-02 3.991244692681220063e-02
1.549999999999999989e-02 7.857207867708640436e-02
1.575000000000000011e-02 1.304783417613544494e-01
1.600000000000000033e-02 1.890350599017028010e-01
1.625000000000000056e-02 2.545616676747416429e-01
1.650000000000000078e-02 3.283087951336779997e-01
1.675000000000000100e-02 4.119551578794168334e-01
1.700000000000000122e-02 5.081161215941615295e-01
1.725000000000000144e-02 6.226863640527259269e-01
1.750000000000000167e-02 7.664714542426541710e-01
1.775000000000000189e-02 9.468091184051796727e-01
1.800000000000000211e-02 1.157513853247887248e+00
1.824999999999999886e-02 1.346231715100771220e+00
1.849999999999999908e-02 1.463138592018244921e+00
1.874999999999999931e-02 1.541502961615833778e+00
1.899999999999999953e-02 1.619261847995993264e+00
1.924999999999999975e-02 1.681837322981124982e+00
1.949999999999999997e-02 1.724121427803147810e+00
1.975000000000000019e-02 1.748116255204871017e+00


==> data_fig_9a_homhbfem.txt <==
####### Flux density at x = 3.1251484277446 mm, y = 7.8779333991645 mm, z = 3.8927390894108997 mm #######
0.000000000000000000e+00 1.764745050309042051e+00
2.500000000000000052e-04 1.749817397541005848e+00
5.000000000000000104e-04 1.715379800004970923e+00
7.500000000000000156e-04 1.663440426708504560e+00
1.000000000000000021e-03 1.596082096194212374e+00
1.250000000000000026e-03 1.515293446910676467e+00
1.500000000000000031e-03 1.422894659800204353e+00
1.750000000000000036e-03 1.320567582056526357e+00
2.000000000000000042e-03 1.209971082073507453e+00
2.250000000000000264e-03 1.092896819213061699e+00
2.500000000000000052e-03 9.714077411128798634e-01
2.749999999999999840e-03 8.479060262956154004e-01
3.000000000000000062e-03 7.250966295432698105e-01
3.250000000000000284e-03 6.058399478021465612e-01
3.500000000000000073e-03 4.929140932733533376e-01
3.749999999999999861e-03 3.887272598562214188e-01
4.000000000000000083e-03 2.950299404300783523e-01
4.250000000000000305e-03 2.126743286463396165e-01
4.500000000000000527e-03 1.414571445693861840e-01
4.749999999999999882e-03 8.008172229064634828e-02
5.000000000000000104e-03 2.659372229577784685e-02
5.250000000000000326e-03 2.609469053281689849e-02
5.499999999999999681e-03 7.601859206109577716e-02
5.749999999999999903e-03 1.311972513325016798e-01
6.000000000000000125e-03 1.951716136294532888e-01
6.250000000000000347e-03 2.710988235307765781e-01
6.500000000000000569e-03 3.609739810465374399e-01
6.749999999999999924e-03 4.654116399255918690e-01
7.000000000000000146e-03 5.836081779822293036e-01
7.250000000000000368e-03 7.134305996541160377e-01
7.499999999999999722e-03 8.516055271699144447e-01
7.749999999999999944e-03 9.939876529879749789e-01
8.000000000000000167e-03 1.135883594552657971e+00
8.250000000000000389e-03 1.272402787492598053e+00
8.500000000000000611e-03 1.398805546521377785e+00
8.750000000000000833e-03 1.510820186742143356e+00
9.000000000000001055e-03 1.604905161897873578e+00
9.249999999999999542e-03 1.678437417086005468e+00
9.499999999999999764e-03 1.729813948695197778e+00
9.749999999999999986e-03 1.758460001407621487e+00
1.000000000000000021e-02 1.764745050309042051e+00
1.025000000000000043e-02 1.749817397541005848e+00
1.050000000000000065e-02 1.715379800004970923e+00
1.075000000000000087e-02 1.663440426708504782e+00
1.099999999999999936e-02 1.596082096194212374e+00
1.124999999999999958e-02 1.515293446910677133e+00
1.149999999999999981e-02 1.422894659800204797e+00
1.175000000000000003e-02 1.320567582056526135e+00
1.200000000000000025e-02 1.209971082073506565e+00
1.225000000000000047e-02 1.092896819213061921e+00
1.250000000000000069e-02 9.714077411128799744e-01
1.275000000000000092e-02 8.479060262956151783e-01
1.300000000000000114e-02 7.250966295432691444e-01
1.324999999999999963e-02 6.058399478021467832e-01
1.349999999999999985e-02 4.929140932733536151e-01
1.375000000000000007e-02 3.887272598562218073e-01
1.400000000000000029e-02 2.950299404300785744e-01
1.425000000000000051e-02 2.126743286463397831e-01
1.450000000000000074e-02 1.414571445693867668e-01
1.475000000000000096e-02 8.008172229064644543e-02
1.499999999999999944e-02 2.659372229577833951e-02
1.524999999999999967e-02 2.609469053281736686e-02
1.549999999999999989e-02 7.601859206109572165e-02
1.575000000000000011e-02 1.311972513325014300e-01
1.600000000000000033e-02 1.951716136294520398e-01
1.625000000000000056e-02 2.710988235307754124e-01
1.650000000000000078e-02 3.609739810465373289e-01
1.675000000000000100e-02 4.654116399255918690e-01
1.700000000000000122e-02 5.836081779822304139e-01
1.725000000000000144e-02 7.134305996541177031e-01
1.750000000000000167e-02 8.516055271699159990e-01
1.775000000000000189e-02 9.939876529879753120e-01
1.800000000000000211e-02 1.135883594552658193e+00
1.824999999999999886e-02 1.272402787492596277e+00
1.849999999999999908e-02 1.398805546521377341e+00
1.874999999999999931e-02 1.510820186742143356e+00
1.899999999999999953e-02 1.604905161897873356e+00
1.924999999999999975e-02 1.678437417086006356e+00
1.949999999999999997e-02 1.729813948695198000e+00
1.975000000000000019e-02 1.758460001407621265e+00


==> data_fig_9b_cst.txt <==
0.000000000000000000e+00 1.756077733090459558e+00
1.250000000000000026e-04 1.748830382020786667e+00
2.500000000000000052e-04 1.725553203825971993e+00
3.750000000000000078e-04 1.684166474742598618e+00
5.000000000000000104e-04 1.622238184246538539e+00
6.250000000000000130e-04 1.539889312147684874e+00
7.500000000000000156e-04 1.442208727909929378e+00
8.750000000000000182e-04 1.336933376187570133e+00
1.000000000000000021e-03 1.228205539467404517e+00
1.125000000000000132e-03 1.112615011280187138e+00
1.250000000000000026e-03 9.892634763350874882e-01
1.374999999999999920e-03 8.635032556694383077e-01
1.500000000000000031e-03 7.418131454779172129e-01
1.625000000000000142e-03 6.282957874553960487e-01
1.750000000000000036e-03 5.247088383949677359e-01
1.874999999999999931e-03 4.314801991463021458e-01
2.000000000000000042e-03 3.483796719053920410e-01
2.125000000000000153e-03 2.748249749868788561e-01
2.250000000000000264e-03 2.100998335354188618e-01
2.374999999999999941e-03 1.537628557276372598e-01
2.500000000000000052e-03 1.069647861588042675e-01
2.625000000000000163e-03 7.682020617273990770e-02
2.749999999999999840e-03 7.950418745501236506e-02
2.874999999999999951e-03 1.136496836181701414e-01
3.000000000000000062e-03 1.638463480759984325e-01
3.125000000000000173e-03 2.242453267118285631e-01
3.250000000000000284e-03 2.943060768431730589e-01
3.374999999999999962e-03 3.752021876040714798e-01
3.500000000000000073e-03 4.692865845211321996e-01
3.625000000000000184e-03 5.817974248533990256e-01
3.749999999999999861e-03 7.261063705450988559e-01
3.874999999999999972e-03 9.149226381836891298e-01
4.000000000000000083e-03 1.123595099616641946e+00
4.125000000000000194e-03 1.318910868628149213e+00
4.250000000000000305e-03 1.470545868986453009e+00
4.375000000000000416e-03 1.559048982178562692e+00
4.500000000000000527e-03 1.622466610958340105e+00
4.624999999999999771e-03 1.682089012285402196e+00
4.749999999999999882e-03 1.723960784392499113e+00
4.874999999999999993e-03 1.748054872677426541e+00
5.000000000000000104e-03 1.756079136752063619e+00
5.125000000000000215e-03 1.748827580341172361e+00
5.250000000000000326e-03 1.725554507202143206e+00
5.375000000000000437e-03 1.684163772781901658e+00
5.499999999999999681e-03 1.622239284878936427e+00
5.624999999999999792e-03 1.539887214351001843e+00
5.749999999999999903e-03 1.442209629090916323e+00
5.875000000000000014e-03 1.336932771051273949e+00
6.000000000000000125e-03 1.228205540871180279e+00
6.125000000000000236e-03 1.112614911023702691e+00
6.250000000000000347e-03 9.892633578514781201e-01
6.375000000000000458e-03 8.635033152537493484e-01
6.500000000000000569e-03 7.418132034878733849e-01
6.624999999999999813e-03 6.282960232183094629e-01
6.749999999999999924e-03 5.247089577369946634e-01
6.875000000000000035e-03 4.314805771745372498e-01
7.000000000000000146e-03 3.483798438051230462e-01
7.125000000000000257e-03 2.748253313801633513e-01
7.250000000000000368e-03 2.100999727105992976e-01
7.375000000000000479e-03 1.537630810491931455e-01
7.499999999999999722e-03 1.069648601473333488e-01
7.624999999999999833e-03 7.682021366603582202e-02
7.749999999999999944e-03 7.950418081871539477e-02
7.875000000000000056e-03 1.136500250035142601e-01
8.000000000000000167e-03 1.638464214082998305e-01
8.125000000000000278e-03 2.242460835384233464e-01
8.250000000000000389e-03 2.943062235086569833e-01
8.375000000000000500e-03 3.752030422413433763e-01
8.500000000000000611e-03 4.692867526550632551e-01
8.625000000000000722e-03 5.817982032464070752e-01
8.750000000000000833e-03 7.261064303482158699e-01
8.875000000000000944e-03 9.149229980272448604e-01
9.000000000000001055e-03 1.123595399332581568e+00
9.124999999999999431e-03 1.318909867069663289e+00
9.249999999999999542e-03 1.470547071169516551e+00
9.374999999999999653e-03 1.559047674124162342e+00
9.499999999999999764e-03 1.622468514488417224e+00
9.624999999999999875e-03 1.682086989147009604e+00
9.749999999999999986e-03 1.723962887377120223e+00
9.875000000000000097e-03 1.748052659244228257e+00


==> data_fig_9b_homhbfem.txt <==
0.000000000000000000e+00 1.765744418753165235e+00
1.250000000000000026e-04 1.748625813774349114e+00
2.500000000000000052e-04 1.712172270804493301e+00
3.750000000000000078e-04 1.659203160034006697e+00
5.000000000000000104e-04 1.592568569907607312e+00
6.250000000000000130e-04 1.514847252321260607e+00
7.500000000000000156e-04 1.428151616983821093e+00
8.750000000000000182e-04 1.334079824420447258e+00
1.000000000000000021e-03 1.233819625619694271e+00
1.125000000000000132e-03 1.128366074525478213e+00
1.250000000000000026e-03 1.018781818709336484e+00
1.374999999999999920e-03 9.064179825241509558e-01
1.500000000000000031e-03 7.930288822560849216e-01
1.625000000000000142e-03 6.807470864736459015e-01
1.750000000000000036e-03 5.719237665381791125e-01
1.874999999999999931e-03 4.688718462416580079e-01
2.000000000000000042e-03 3.735703395775306079e-01
2.125000000000000153e-03 2.873972264260977183e-01
2.250000000000000264e-03 2.109638863265120012e-01
2.374999999999999941e-03 1.441734874303674807e-01
2.500000000000000052e-03 8.704795324317325667e-02
2.625000000000000163e-03 4.607761753372765362e-02
2.749999999999999840e-03 5.553934668046910800e-02
2.874999999999999951e-03 1.039103193271606190e-01
3.000000000000000062e-03 1.659298079576452811e-01
3.125000000000000173e-03 2.402423488595955003e-01
3.250000000000000284e-03 3.285341133468315800e-01
3.374999999999999962e-03 4.318568679695337642e-01
3.500000000000000073e-03 5.499168138668325545e-01
3.625000000000000184e-03 6.809429035401413088e-01
3.749999999999999861e-03 8.217956687768156465e-01
3.874999999999999972e-03 9.682217724782739010e-01
4.000000000000000083e-03 1.115204603618738188e+00
4.125000000000000194e-03 1.257370129062577613e+00
4.250000000000000305e-03 1.389408528231187434e+00
4.375000000000000416e-03 1.506473812416267988e+00
4.500000000000000527e-03 1.604527689727371920e+00
4.624999999999999771e-03 1.680600141484553500e+00
4.749999999999999882e-03 1.732946653425105454e+00
4.874999999999999993e-03 1.761090150742144811e+00
5.000000000000000104e-03 1.765744418753165235e+00
5.125000000000000215e-03 1.748625813774349114e+00
5.250000000000000326e-03 1.712172270804492857e+00
5.375000000000000437e-03 1.659203160034006475e+00
5.499999999999999681e-03 1.592568569907607534e+00
5.624999999999999792e-03 1.514847252321260607e+00
5.749999999999999903e-03 1.428151616983821315e+00
5.875000000000000014e-03 1.334079824420447258e+00
6.000000000000000125e-03 1.233819625619694049e+00
6.125000000000000236e-03 1.128366074525477547e+00
6.250000000000000347e-03 1.018781818709336040e+00
6.375000000000000458e-03 9.064179825241511779e-01
6.500000000000000569e-03 7.930288822560852546e-01
6.624999999999999813e-03 6.807470864736450133e-01
6.749999999999999924e-03 5.719237665381791125e-01
6.875000000000000035e-03 4.688718462416582855e-01
7.000000000000000146e-03 3.735703395775306079e-01
7.125000000000000257e-03 2.873972264260965526e-01
7.250000000000000368e-03 2.109638863265135555e-01
7.375000000000000479e-03 1.441734874303677860e-01
7.499999999999999722e-03 8.704795324317336769e-02
7.624999999999999833e-03 4.607761753372706381e-02
7.749999999999999944e-03 5.553934668046910800e-02
7.875000000000000056e-03 1.039103193271604941e-01
8.000000000000000167e-03 1.659298079576451701e-01
8.125000000000000278e-03 2.402423488595966938e-01
8.250000000000000389e-03 3.285341133468325792e-01
8.375000000000000500e-03 4.318568679695335977e-01
8.500000000000000611e-03 5.499168138668327765e-01
8.625000000000000722e-03 6.809429035401419750e-01
8.750000000000000833e-03 8.217956687768175339e-01
8.875000000000000944e-03 9.682217724782743451e-01
9.000000000000001055e-03 1.115204603618737966e+00
9.124999999999999431e-03 1.257370129062574948e+00
9.249999999999999542e-03 1.389408528231185880e+00
9.374999999999999653e-03 1.506473812416267988e+00
9.499999999999999764e-03 1.604527689727371476e+00
9.624999999999999875e-03 1.680600141484553722e+00
9.749999999999999986e-03 1.732946653425105676e+00
9.875000000000000097e-03 1.761090150742144589e+00


==> data_fig_9c_cst.txt <==
0.000000000000000000e+00 1.756280298200876056e+00
2.500000000000000120e-05 1.750178666443275910e+00
5.000000000000000240e-05 1.729470048646593705e+00
7.500000000000000698e-05 1.693076242023418887e+00
1.000000000000000048e-04 1.640915013581958792e+00
1.250000000000000026e-04 1.576794929932004319e+00
1.500000000000000140e-04 1.508790465151177429e+00
1.749999999999999982e-04 1.443700280624793830e+00
2.000000000000000096e-04 1.382960705769867404e+00
2.250000000000000209e-04 1.325997235593717960e+00
2.500000000000000052e-04 1.270290269346961098e+00
2.750000000000000166e-04 1.213426763668673303e+00
3.000000000000000279e-04 1.153215982288229302e+00
3.250000000000000393e-04 1.088052137833400046e+00
3.499999999999999964e-04 1.017450872614765522e+00
3.750000000000000078e-04 9.421150574178805970e-01
4.000000000000000192e-04 8.635376617125205545e-01
4.250000000000000305e-04 7.835964641075333637e-01
4.500000000000000419e-04 7.041389104516631026e-01
4.749999999999999990e-04 6.266194216053300181e-01
5.000000000000000104e-04 5.519185455050835687e-01
5.250000000000000760e-04 4.803180070462676476e-01
5.500000000000000331e-04 4.115477301653024944e-01
5.749999999999999903e-04 3.449584667765346335e-01
6.000000000000000559e-04 2.795106723139652583e-01
6.250000000000000130e-04 2.137935382899332770e-01
6.500000000000000786e-04 1.467918292808450820e-01
6.750000000000000357e-04 8.836685697535344441e-02
6.999999999999999929e-04 1.129534759490045254e-01
7.250000000000000585e-04 2.418291905158236332e-01
7.500000000000000156e-04 4.370278269439249463e-01
7.750000000000000812e-04 7.003793397355619899e-01
8.000000000000000383e-04 9.927258138793846332e-01
8.249999999999999955e-04 1.246409216632651029e+00
8.500000000000000611e-04 1.403950930534065167e+00
8.750000000000000182e-04 1.503967864216758432e+00
9.000000000000000838e-04 1.589603786317288492e+00
9.250000000000000409e-04 1.689352127129723824e+00
9.499999999999999981e-04 1.726764709381987561e+00
9.750000000000000637e-04 1.748229642852733745e+00
1.000000000000000021e-03 1.756294798816585789e+00
1.025000000000000086e-03 1.750187333996482408e+00
1.050000000000000152e-03 1.729479990086991048e+00
1.075000000000000001e-03 1.693085164972231604e+00
1.100000000000000066e-03 1.640929011359077760e+00
1.125000000000000132e-03 1.576812434252372830e+00
1.149999999999999981e-03 1.508816231580135891e+00
1.175000000000000046e-03 1.443731713000234729e+00
1.200000000000000112e-03 1.382993914013064929e+00
1.224999999999999960e-03 1.326031513666100059e+00
1.250000000000000026e-03 1.270327421555895731e+00
1.275000000000000092e-03 1.213469194768460380e+00
1.300000000000000157e-03 1.153265687748339596e+00
1.325000000000000006e-03 1.088112302153815492e+00
1.350000000000000071e-03 1.017521879667822926e+00
1.375000000000000137e-03 9.421978633453745866e-01
1.399999999999999986e-03 8.636315662565350326e-01
1.425000000000000051e-03 7.837009419504015195e-01
1.450000000000000117e-03 7.042524055467825894e-01
1.474999999999999966e-03 6.267403467991631283e-01
1.500000000000000031e-03 5.520454593107930741e-01
1.525000000000000097e-03 4.804490903517942835e-01
1.550000000000000162e-03 4.116817912640325927e-01
1.575000000000000011e-03 3.450942934559752540e-01
1.600000000000000077e-03 2.796474062862048249e-01
1.625000000000000142e-03 2.139307113009275008e-01
1.649999999999999991e-03 1.469227542281933419e-01
1.675000000000000057e-03 8.843784121337201765e-02
1.700000000000000122e-03 1.128327263718499895e-01
1.725000000000000188e-03 2.416342818593393837e-01
1.750000000000000036e-03 4.367938104750408446e-01
1.775000000000000102e-03 7.001299315749022201e-01
1.800000000000000168e-03 9.925135903346651300e-01
1.825000000000000016e-03 1.246251343784068322e+00
1.850000000000000082e-03 1.403867963592435819e+00
1.875000000000000147e-03 1.503904700064586653e+00
1.899999999999999996e-03 1.589547412978690399e+00
1.925000000000000062e-03 1.689324103020592771e+00
1.950000000000000127e-03 1.726754751567757928e+00
1.975000000000000193e-03 1.748221232685307269e+00


==> data_fig_9c_homhbfem.txt <==
0.000000000000000000e+00 1.757428482204650422e+00
2.500000000000000120e-05 1.734353107271880523e+00
5.000000000000000240e-05 1.690868808988901240e+00
7.500000000000000698e-05 1.631104217583673632e+00
1.000000000000000048e-04 1.559158650187366879e+00
1.250000000000000026e-04 1.478738007437893742e+00
1.500000000000000140e-04 1.392889556551017094e+00
1.749999999999999982e-04 1.303856848678648817e+00
2.000000000000000096e-04 1.213068790731102853e+00
2.250000000000000209e-04 1.121265432466527212e+00
2.500000000000000052e-04 1.028741924596131563e+00
2.750000000000000166e-04 9.356634750765275843e-01
3.000000000000000279e-04 8.423791393909719760e-01
3.250000000000000393e-04 7.496543301339183563e-01
3.499999999999999964e-04 6.587572063872256800e-01
3.750000000000000078e-04 5.713680706445738444e-01
4.000000000000000192e-04 4.893228658797526553e-01
4.250000000000000305e-04 4.142421256211278879e-01
4.500000000000000419e-04 3.471300499336588130e-01
4.749999999999999990e-04 2.880515238079163765e-01
5.000000000000000104e-04 2.360029774917650758e-01
5.250000000000000760e-04 1.890965291731516451e-01
5.500000000000000331e-04 1.453008838309003958e-01
5.749999999999999903e-04 1.049230379664526369e-01
6.000000000000000559e-04 8.045593755020209736e-02
6.250000000000000130e-04 1.044959531759317717e-01
6.500000000000000786e-04 1.752795130142589530e-01
6.750000000000000357e-04 2.745731482491031161e-01
6.999999999999999929e-04 3.960763349373343511e-01
7.250000000000000585e-04 5.364234532545362200e-01
7.500000000000000156e-04 6.915953324133935487e-01
7.750000000000000812e-04 8.562616696116055470e-01
8.000000000000000383e-04 1.023955894598540528e+00
8.249999999999999955e-04 1.187572575435905220e+00
8.500000000000000611e-04 1.339997223565672302e+00
8.750000000000000182e-04 1.474748575386799265e+00
9.000000000000000838e-04 1.586539373392422902e+00
9.250000000000000409e-04 1.671684497587206275e+00
9.499999999999999981e-04 1.728312756266753292e+00
9.750000000000000637e-04 1.756369612647059153e+00
1.000000000000000021e-03 1.757428482204650422e+00
1.025000000000000086e-03 1.734353107271880301e+00
1.050000000000000152e-03 1.690868808988901018e+00
1.075000000000000001e-03 1.631104217583673632e+00
1.100000000000000066e-03 1.559158650187367101e+00
1.125000000000000132e-03 1.478738007437893964e+00
1.149999999999999981e-03 1.392889556551017760e+00
1.175000000000000046e-03 1.303856848678648594e+00
1.200000000000000112e-03 1.213068790731103075e+00
1.224999999999999960e-03 1.121265432466527656e+00
1.250000000000000026e-03 1.028741924596131563e+00
1.275000000000000092e-03 9.356634750765272512e-01
1.300000000000000157e-03 8.423791393909720870e-01
1.325000000000000006e-03 7.496543301339183563e-01
1.350000000000000071e-03 6.587572063872259021e-01
1.375000000000000137e-03 5.713680706445739554e-01
1.399999999999999986e-03 4.893228658797527109e-01
1.425000000000000051e-03 4.142421256211276104e-01
1.450000000000000117e-03 3.471300499336590351e-01
1.474999999999999966e-03 2.880515238079174312e-01
1.500000000000000031e-03 2.360029774917651035e-01
1.525000000000000097e-03 1.890965291731519227e-01
1.550000000000000162e-03 1.453008838309007011e-01
1.575000000000000011e-03 1.049230379664528590e-01
1.600000000000000077e-03 8.045593755020223614e-02
1.625000000000000142e-03 1.044959531759316607e-01
1.649999999999999991e-03 1.752795130142588143e-01
1.675000000000000057e-03 2.745731482491027831e-01
1.700000000000000122e-03 3.960763349373354614e-01
1.725000000000000188e-03 5.364234532545387735e-01
1.750000000000000036e-03 6.915953324133935487e-01
1.775000000000000102e-03 8.562616696116038817e-01
1.800000000000000168e-03 1.023955894598539418e+00
1.825000000000000016e-03 1.187572575435905664e+00
1.850000000000000082e-03 1.339997223565671858e+00
1.875000000000000147e-03 1.474748575386799043e+00
1.899999999999999996e-03 1.586539373392422902e+00
1.925000000000000062e-03 1.671684497587206275e+00
1.950000000000000127e-03 1.728312756266753514e+00
1.975000000000000193e-03 1.756369612647058931e+00


==> data_fig_9d_cst.txt <==
0.000000000000000000e+00 1.757061964228781692e+00
1.250000000000000060e-05 1.753133803489194564e+00
2.500000000000000120e-05 1.734943016345817712e+00
3.750000000000000349e-05 1.702250198547670346e+00
5.000000000000000240e-05 1.656245524438978878e+00
6.250000000000000130e-05 1.601799710152385758e+00
7.500000000000000698e-05 1.546749419403698145e+00
8.749999999999999911e-05 1.495973449447628667e+00
1.000000000000000048e-04 1.450154075304840751e+00
1.125000000000000105e-04 1.408047448213429309e+00
1.250000000000000026e-04 1.367886723496561707e+00
1.375000000000000083e-04 1.328795456198123226e+00
1.500000000000000140e-04 1.291427110163895664e+00
1.625000000000000196e-04 1.255886229414640232e+00
1.749999999999999982e-04 1.220385076254189460e+00
1.875000000000000039e-04 1.180010205242004506e+00
2.000000000000000096e-04 1.131760397411133878e+00
2.125000000000000153e-04 1.075637387539395418e+00
2.250000000000000209e-04 1.013215611719088249e+00
2.374999999999999995e-04 9.466582119394703065e-01
2.500000000000000052e-04 8.780328149816903904e-01
2.625000000000000380e-04 8.088871714004232105e-01
2.750000000000000166e-04 7.400408588462863424e-01
2.874999999999999951e-04 6.713167712038824453e-01
3.000000000000000279e-04 6.011474741507577546e-01
3.125000000000000065e-04 5.256968528902249416e-01
3.250000000000000393e-04 4.373784647938824821e-01
3.375000000000000179e-04 3.244954499951377414e-01
3.499999999999999964e-04 1.777977622169570060e-01
3.625000000000000292e-04 9.486710032392933756e-02
3.750000000000000078e-04 3.440557080243740740e-01
3.875000000000000406e-04 6.398067936768161434e-01
4.000000000000000192e-04 9.284977815103973020e-01
4.124999999999999977e-04 1.195761739001030444e+00
4.250000000000000305e-04 1.414260727620234359e+00
4.375000000000000091e-04 1.535480551627179446e+00
4.500000000000000419e-04 1.587770980389181963e+00
4.625000000000000205e-04 1.606996174661168508e+00
4.749999999999999990e-04 1.696121392058939081e+00
4.875000000000000318e-04 1.746738146686955151e+00
5.000000000000000104e-04 1.757797874895200563e+00
5.125000000000000432e-04 1.753637697614704560e+00
5.250000000000000760e-04 1.735358733331402892e+00
5.375000000000000003e-04 1.702647068701952815e+00
5.500000000000000331e-04 1.656688792223616202e+00
5.625000000000000659e-04 1.602350074212434361e+00
5.749999999999999903e-04 1.547442593746153117e+00
5.875000000000000231e-04 1.496754998137719506e+00
6.000000000000000559e-04 1.450930458034559667e+00
6.124999999999999802e-04 1.408830375529934509e+00
6.250000000000000130e-04 1.368695822255314720e+00
6.375000000000000458e-04 1.329616242051860686e+00
6.500000000000000786e-04 1.292188950769626699e+00
6.625000000000000029e-04 1.256571845069462068e+00
6.750000000000000357e-04 1.221068999555270596e+00
6.875000000000000685e-04 1.180907750864677919e+00
6.999999999999999929e-04 1.133005527315720462e+00
7.125000000000000257e-04 1.077302849422155928e+00
7.250000000000000585e-04 1.015329640704742520e+00
7.374999999999999828e-04 9.492189461343365497e-01
7.500000000000000156e-04 8.810249284766488165e-01
7.625000000000000484e-04 8.122922970742861848e-01
7.750000000000000812e-04 7.438516339267148281e-01
7.875000000000000056e-04 6.755495377682205760e-01
8.000000000000000383e-04 6.058596947799776977e-01
8.125000000000000711e-04 5.310226424360636743e-01
8.249999999999999955e-04 4.435648964673020167e-01
8.375000000000000283e-04 3.317784256010553046e-01
8.500000000000000611e-04 1.862821890652563150e-01
8.625000000000000938e-04 9.251385570618042564e-02
8.750000000000000182e-04 3.353659801893730807e-01
8.875000000000000510e-04 6.314788329818028512e-01
9.000000000000000838e-04 9.211330392905170417e-01
9.125000000000000082e-04 1.189427280351926131e+00
9.250000000000000409e-04 1.409782325938350622e+00
9.375000000000000737e-04 1.533091033666170055e+00
9.499999999999999981e-04 1.586105800235183549e+00
9.625000000000000309e-04 1.605661319769487339e+00
9.750000000000000637e-04 1.694770413415141341e+00
9.875000000000000965e-04 1.746051592914000139e+00


==> data_fig_9d_homhbfem.txt <==
0.000000000000000000e+00 1.756455407518285883e+00
1.250000000000000060e-05 1.730991459797372789e+00
2.500000000000000120e-05 1.683001249791321596e+00
3.750000000000000349e-05 1.616889166112883247e+00
5.000000000000000240e-05 1.537187291197269046e+00
6.250000000000000130e-05 1.448137749548626507e+00
7.500000000000000698e-05 1.353388271436466672e+00
8.749999999999999911e-05 1.255821540892226196e+00
1.000000000000000048e-04 1.157517196396241621e+00
1.125000000000000105e-04 1.059829617629076681e+00
1.250000000000000026e-04 9.635549471483906281e-01
1.375000000000000083e-04 8.691539519786087853e-01
1.500000000000000140e-04 7.769904894188359723e-01
1.625000000000000196e-04 6.875395136627259207e-01
1.749999999999999982e-04 6.015184406189267863e-01
1.875000000000000039e-04 5.199058295133909269e-01
2.000000000000000096e-04 4.438323168252048534e-01
2.125000000000000153e-04 3.743568066783225512e-01
2.250000000000000209e-04 3.121711623585794460e-01
2.374999999999999995e-04 2.573066416216845953e-01
2.500000000000000052e-04 2.089472262158836857e-01
2.625000000000000380e-04 1.655060090549908547e-01
2.750000000000000166e-04 1.253125334582662898e-01
2.874999999999999951e-04 8.937642412561232208e-02
3.000000000000000279e-04 7.220031424451354984e-02
3.125000000000000065e-04 1.024458382889685965e-01
3.250000000000000393e-04 1.722911477847240413e-01
3.375000000000000179e-04 2.676532886989629878e-01
3.499999999999999964e-04 3.844300041893801700e-01
3.625000000000000292e-04 5.202277698922022076e-01
3.750000000000000078e-04 6.717063658511542856e-01
3.875000000000000406e-04 8.340596228097842957e-01
4.000000000000000192e-04 1.001154759423800833e+00
4.124999999999999977e-04 1.165974880636760913e+00
4.250000000000000305e-04 1.321220910678068128e+00
4.375000000000000091e-04 1.459969059097246502e+00
4.500000000000000419e-04 1.576290911819534513e+00
4.625000000000000205e-04 1.665755498728615835e+00
4.749999999999999990e-04 1.725752557027769640e+00
4.875000000000000318e-04 1.755603228229540846e+00
5.000000000000000104e-04 1.756455407518285883e+00
5.125000000000000432e-04 1.730991459797372567e+00
5.250000000000000760e-04 1.683001249791321152e+00
5.375000000000000003e-04 1.616889166112883247e+00
5.500000000000000331e-04 1.537187291197269268e+00
5.625000000000000659e-04 1.448137749548626285e+00
5.749999999999999903e-04 1.353388271436467338e+00
5.875000000000000231e-04 1.255821540892225974e+00
6.000000000000000559e-04 1.157517196396242287e+00
6.124999999999999802e-04 1.059829617629076903e+00
6.250000000000000130e-04 9.635549471483900730e-01
6.375000000000000458e-04 8.691539519786081192e-01
6.500000000000000786e-04 7.769904894188364164e-01
6.625000000000000029e-04 6.875395136627260317e-01
6.750000000000000357e-04 6.015184406189270083e-01
6.875000000000000685e-04 5.199058295133900387e-01
6.999999999999999929e-04 4.438323168252047979e-01
7.125000000000000257e-04 3.743568066783225512e-01
7.250000000000000585e-04 3.121711623585800566e-01
7.374999999999999828e-04 2.573066416216859276e-01
7.500000000000000156e-04 2.089472262158840743e-01
7.625000000000000484e-04 1.655060090549913265e-01
7.750000000000000812e-04 1.253125334582663175e-01
7.875000000000000056e-04 8.937642412561322414e-02
8.000000000000000383e-04 7.220031424451356372e-02
8.125000000000000711e-04 1.024458382889684993e-01
8.249999999999999955e-04 1.722911477847240136e-01
8.375000000000000283e-04 2.676532886989615445e-01
8.500000000000000611e-04 3.844300041893800590e-01
8.625000000000000938e-04 5.202277698922023186e-01
8.750000000000000182e-04 6.717063658511541746e-01
8.875000000000000510e-04 8.340596228097832965e-01
9.000000000000000838e-04 1.001154759423800389e+00
9.125000000000000082e-04 1.165974880636761135e+00
9.250000000000000409e-04 1.321220910678067018e+00
9.375000000000000737e-04 1.459969059097246724e+00
9.499999999999999981e-04 1.576290911819533846e+00
9.625000000000000309e-04 1.665755498728615613e+00
9.750000000000000637e-04 1.725752557027769640e+00
9.875000000000000965e-04 1.755603228229541068e+00

